Non-equilibrium dynamics of the open quantum $O(n)$-model with non-Markovian noise: exact results

The collective and purely relaxational dynamics of quantum many-body systems after a quench at temperature $T=0$, from a disordered state to various phases is studied through the exact solution of the quantum Langevin equation of the spherical and the $O(n)$-model in the limit $n\to\infty$. The stationary state of the quantum dynamics is shown to be a non-equilibrium state. The quantum spherical and the quantum $O(n)$-model for $n\to\infty$ are in the same dynamical universality class. The long-time behaviour of single-time and two-time correlation and response functions is analysed and the universal exponents which characterise quantum coarsening and quantum ageing are derived. The importance of the non-Markovian long-time memory of the quantum noise is elucidated by comparing it with an effective Markovian noise having the same scaling behaviour and with the case of non-equilibrium classical dynamics.

==> crit_data.dat <==
1.	1.	0.9999999999999999	1.	1.
1.1	0.9012459922945019	0.9336683745178714	0.9452082088225079	0.9557419004531121
1.2	0.8169380620672206	0.8731662245004527	0.8931892567589612	0.9114226790963098
1.3	0.7431532626880474	0.8174394180781177	0.8439145577496254	0.8680004257893162
1.4	0.677420645560753	0.7658322475676285	0.7973738577590944	0.8260728753633092
1.5	0.6181519482998175	0.7179135919736928	0.7535455107176616	0.7859962890464381
1.6	0.5642984816870343	0.6733777926751436	0.7123856564474214	0.747963609951291
1.7000000000000002	0.5151420658414271	0.6319882268845675	0.6738266917342176	0.7120570912328634
1.8	0.4701669393603202	0.5935455829595322	0.6377800077844674	0.6782843653493037
1.9	0.42898124651556824	0.5578704905571715	0.6041403718920114	0.6466034728743136
2.	0.3912691411575668	0.5247944605960754	0.5727906165361573	0.6169403675841668
2.1	0.356761871530903	0.494155568520293	0.5436059921120044	0.5892012054270425
2.2	0.32522062239526495	0.4657967690890424	0.5164579119549393	0.5632809688485502
2.3	0.29642659587358283	0.4395655963693053	0.4912170148206869	0.5390694907575966
2.4000000000000004	0.2701754941342991	0.41531452198036445	0.4677555692112048	0.5164556203654205
2.5	0.2462746235214912	0.39290155748701566	0.4459492895063168	0.49533005552845366
2.6	0.22454150830224776	0.37219087495147557	0.4256786502401387	0.47558721643172686
2.7	0.20480332695894557	0.35305333181245047	0.40682978586550134	0.4571264306942002
2.8	0.18689675399131053	0.3353668519720754	0.3892950567730232	0.4398526257403487
2.9000000000000004	0.1706679613359233	0.31901665228577764	0.3729733525284489	0.4236766710869235
3.	0.15597264115809267	0.3038953236941218	0.35777019263913235	0.40851547472631206
3.1	0.14267597857917627	0.28990278590274327	0.3435976748975383	0.39429190976351336
3.2	0.13065254347824248	0.27694613808159596	0.33037431206573636	0.3809346269273403
3.3000000000000003	0.11978609431293298	0.2649394281630529	0.31802478958420866	0.3683777934600576
3.4000000000000004	0.10996930008765785	0.2538033615926994	0.30647967013577854	0.3565607877280665
3.5	0.10110339315295416	0.24346496780912977	0.29567506519401837	0.34542787063956987
3.6	0.09309776803591246	0.23385723987927118	0.2855522890114791	0.3349278488439506
3.7	0.08586954164821041	0.22491875992186572	0.27605750671828067	0.32501374016792295
3.8000000000000003	0.07934308905796301	0.21659332038681287	0.26714138516974434	0.31564244840830347
3.9000000000000004	0.07344956721478757	0.20882954900008033	0.25875875277739846	0.30677445214968174
4.	0.06812643699262562	0.20158054325500974	0.25086827266996387	0.29837351048381927
4.1	0.06331699190402516	0.19480351872114557	0.24343213206400935	0.29040638720947504
4.2	0.05896989997685539	0.1884594741247146	0.23641574959701117	0.2828425941616463
4.300000000000001	0.05503876363441784	0.18251287509633993	0.22978750152091215	0.27565415366422247
4.4	0.05148170100622235	0.17693135764568546	0.2235184670163148	0.26881537964930147
4.5	0.04826095091734658	0.17168545177458974	0.21758219242039437	0.26230267668676704
4.6	0.04534250284295991	0.16674832514776175	0.21195447382861163	0.25609435597928215
4.7	0.04269575234835185	0.1620955463753693	0.20661315730123694	0.2501704672704784
4.800000000000001	0.040293181938254534	0.15770486719983892	0.20153795575691763	0.24451264556522878
4.9	0.038110066786483925	0.1535560226994202	0.19671028154750983	0.23910397155346508
5.	0.036124204484387176	0.14963054850599655	0.19211309366646814	0.23392884465041971
5.1000000000000005	0.03431566771211321	0.14591161396968028	0.1877307585349348	0.22897286760697247
5.2	0.03266657858184981	0.14238387017640988	0.1835489233261802	0.22422274169692816
5.3	0.031160903310275337	0.13903331172692898	0.17955440082286894	0.21966617154855564
5.4	0.029784265834765976	0.13584715120937796	0.17573506484714346	0.21529177875174266
5.5	0.028523778982999563	0.13281370533609343	0.1720797553565405	0.211089023437085
5.6000000000000005	0.027367891829019213	0.12992229176408196	0.16857819235587088	0.2070481330872555
5.7	0.026306251912717273	0.12716313567413082	0.16522089783422744	0.20316003790286788
5.800000000000001	0.025329581058367495	0.1245272852421804	0.16199912499517105	0.19941631210384234
5.9	0.024429563595615173	0.12200653519723025	0.15890479410593253	0.1958091206026682
6.	0.023598745860119154	0.1195933577200351	0.1559304343469596	0.1923311705374832
6.1000000000000005	0.022830445927625145	0.11728083999571692	0.1530691310959951	0.18897566720068165
6.2	0.022118672612077197	0.11506262779008868	0.15031447813063326	0.1857362739426551
6.300000000000001	0.02145805283411751	0.11293287447315287	0.1476605342796591	0.1826070756705315
6.4	0.020843766539991686	0.1108861949641357	0.1451017840967084	0.17958254559850814
6.5	0.020271488420609045	0.10891762411971431	0.14263310216945657	0.17665751493976753
6.6000000000000005	0.019737335747408456	0.10702257913117905	0.1402497207141732	0.17382714526027926
6.7	0.019237821703553325	0.10519682553696477	0.13794720013889955	0.1710869032422712
6.800000000000001	0.018769813647117647	0.10343644649438936	0.13572140228908827	0.16843253762990956
6.9	0.01833049579671786	0.10173781498877713	0.13356846611726714	0.16586005815219132
7.	0.01791733587944256	0.10009756868936871	0.13148478554363124	0.16336571623818902
7.1000000000000005	0.017528055326229683	0.09851258719006041	0.12946698929721723	0.16094598735801882
7.2	0.017160602641492016	0.0969799713987755	0.12751192254811672	0.15859755483926222
7.300000000000001	0.016813129611404142	0.09549702486289033	0.1256166301598056	0.15631729502331188
7.4	0.01648397004967365	0.09406123683928008	0.1237783414076136	0.15410226363935242
7.5	0.01617162081053484	0.09267026693684244	0.1219944560245081	0.15194968328563474
7.6000000000000005	0.015874724827022558	0.09132193117655685	0.12026253144913651	0.14985693191836164
7.7	0.015592055957800792	0.09001418932993932	0.11858027116339465	0.14782153225820327
7.800000000000001	0.015322505448529599	0.08874513341060744	0.1169455140179146	0.14584114203304077
7.9	0.015065069834570498	0.08751297720643483	0.11535622445378386	0.14391354498340467
8.	0.014818840130073617	0.0863160467511885	0.11381048353799894	0.14203664256401366
8.100000000000001	0.01458299216497811	0.08515277164460622	0.11230648073794866	0.14020844628114168
8.2	0.014356777946553847	0.08402167713922239	0.11084250636779262	0.13842707061123924
8.3	0.014139517935089838	0.08292137692034333	0.10941694464590161	0.13669072645127497
8.4	0.013930594135350043	0.08185056651308578	0.10802826730853334	0.13499771505593636
8.5	0.013729443916131663	0.08080801725694861	0.10667502773016879	0.13334642242090738
8.600000000000001	0.013535554479459578	0.07979257079440955	0.10535585550569039	0.13173531407521727
8.7	0.013348457909833923	0.07880313402527662	0.1040694514538236	0.13016293024900624
8.8	0.013167726741026162	0.07783867448346452	0.1028145830051532	0.12862788138608566
8.9	0.012992969985176994	0.07689821609703931	0.10159007994152414	0.12712884397344254
9.	0.012823829574457886	0.07598083529631282	0.10039483045660835	0.12566455666228624
9.1	0.012659977171434753	0.07508565743817579	0.09922777751043807	0.1242338166575133
9.200000000000001	0.01250111130853118	0.07421185351802646	0.0980879154530394	0.12283547635444872
9.3	0.012346954821783855	0.07335863714341014	0.09697428689472525	0.12146844020362184
9.4	0.012197252547338598	0.07252526174597398	0.09588597980257524	0.12013166178593117
9.5	0.012051769253085263	0.0717110180106333	0.09482212480453821	0.1188241410821105
9.6	0.011910287780285805	0.07091523150289604	0.09378189268425886	0.11754492192176093
9.700000000000001	0.01177260737322731	0.07013726047698508	0.09276449205121214	0.11629308959844023
9.8	0.011638542176928187	0.06937649384920017	0.09176916717216421	0.11506776863845958
9.9	0.011507919885431662	0.06863234932233109	0.09079519595115411	0.11386812071203711
10.	0.011380580524674723	0.0679042716482564	0.08984188804631774	0.11269334267639668
10.1	0.011256375356120334	0.06719173101716586	0.08890858311298701	0.11154266474126673
10.200000000000001	0.011135165888403206	0.06649422156271417	0.08799464916320852	0.11041534874797564
10.3	0.011016822985897373	0.06581125997365991	0.08709948103293771	0.10931068655407576
10.4	0.010901226064051693	0.06514238420312492	0.08622249894864523	0.10822799851605162
10.5	0.010788262362739463	0.06448715226767712	0.08536314718596087	0.10716663206327143
10.600000000000001	0.010677826289382342	0.0638451411288976	0.08452089281350605	0.10612596035684208
10.700000000000001	0.010569818824933679	0.06321594565094782	0.08369522451564561	0.10510538102758112
10.8	0.010464146986132947	0.06259917762810277	0.08288565148843828	0.10410431498769798
10.9	0.010360723338440434	0.06199446487677592	0.08209170240346754	0.10312220531122634
11.	0.01025946555448182	0.061401450387095304	0.08131292443475775	0.10215851617863615
11.100000000000001	0.010160296013422694	0.06081979152943786	0.08054888234429522	0.10121273188134987
11.200000000000001	0.010063141437214375	0.06024915931171914	0.07979915762200882	0.10028435588225752
11.3	0.009967932559942813	0.05968923768375796	0.07906334767651792	0.09937290992858892
11.4	0.009874603827137408	0.05913972288505739	0.07834106507306642	0.09847793321375035
11.5	0.009783093121971191	0.05860032283293348	0.07763193681551059	0.09759898158503119
11.600000000000001	0.009693341515725892	0.058070756548003484	0.07693560366934182	0.09673562679425116
11.700000000000001	0.00960529304020038	0.05755075361436746	0.07625171952303547	0.09588745578866067
11.8	0.00951889447990409	0.05704005367198802	0.07557995078517	0.0950540700396019
11.9	0.00943409518217391	0.05653840593901939	0.07491997581499087	0.0942350849065906
12.	0.009350846883345901	0.05604556876199258	0.07427148438424894	0.09343012903464731
12.100000000000001	0.009269103549658512	0.055561309191920705	0.07363417716828073	0.09263884378288645
12.200000000000001	0.009188821231357686	0.05508540258459234	0.07300776526452867	0.09186088268246194
12.3	0.009109957928782376	0.05461763222335236	0.07239196973669232	0.09109591092212102
12.4	0.009032473469364796	0.05415778896295399	0.07178652118297203	0.09034360485976091
12.5	0.008956329394426652	0.05370567089298263	0.07119115932688592	0.08960365155842485
12.600000000000001	0.008881488855041886	0.05326108301970303	0.0706056326293108	0.0888757483453564
12.700000000000001	0.008807916515945844	0.052823836964972455	0.07002969792037364	0.08815960239274563
12.8	0.008735578466884013	0.05239375068130941	0.06946312005013865	0.08745493031897182
12.9	0.008664442140721906	0.05197064818191625	0.06890567155680992	0.08676145780912789
13.	0.008594476237656242	0.051554359284869206	0.06835713235156124	0.08607891925379679
13.100000000000001	0.008525650655048162	0.051144719370461875	0.06781728941890587	0.08540705740500816
13.200000000000001	0.008457936422389487	0.050741569151023284	0.06728593653178934	0.0847456230484806
13.3	0.00839130564085097	0.05034475445230917	0.06676287398047574	0.0840943746911978
13.4	0.008325731427194399	0.04995412600594334	0.06624790831456057	0.08345307826353753
13.5	0.008261187861554345	0.04956953925205113	0.0657408520972061	0.08282150683512242
13.600000000000001	0.008197649938752235	0.049190854151681444	0.06524152367109187	0.08219944034368779
13.700000000000001	0.008135093522952868	0.04881793500825525	0.06474974693527992	0.0815866653362645
13.8	0.008073495305287833	0.048450650297701556	0.06426535113249818	0.08098297472200838
13.9	0.008012832764303372	0.04808887250664023	0.06378817064620834	0.08038816753610817
14.	0.007953084128838082	0.04773247797820366	0.06331804480697224	0.07980204871414581
14.100000000000001	0.007894228343359127	0.04738134676513224	0.06285481770758573	0.0792244288764141
14.200000000000001	0.007836245035390862	0.047035362489622944	0.06239833802655791	0.0786551241216504
14.3	0.0077791144849693045	0.04669441220963256	0.06194845885941893	0.07809395582972548
14.4	0.007722817595875272	0.046358386291280244	0.061505037557525795	0.07754075047283128
14.5	0.007667335868636689	0.04602717828700944	0.06106793557396241	0.07699533943473695
14.600000000000001	0.007612651375048025	0.0457006848191813	0.0606370183161041	0.07645755883771566
14.700000000000001	0.007558746734206934	0.045378805468833376	0.06021215500459879	0.0759272493767722
14.8	0.007505605089815974	0.04506144266934195	0.05979321853836716	0.07540425616079402
14.9	0.007453210088801829	0.04474850160470813	0.05938008536536473	0.07488842856030804
15.	0.007401545861099794	0.044439890112245056	0.0589726353588017	0.07437962006151821
15.100000000000001	0.00735059700049891	0.04413551858940704	0.05857075169853731	0.07387768812631046
15.200000000000001	0.00730034854649546	0.043835299904627485	0.05817432075741945	0.07338249405796776
15.3	0.007250785967088213	0.043539149311883275	0.05778323199231861	0.07289390287228822
15.4	0.007201895142482161	0.04324698436882288	0.05739737783962062	0.0724117831738923
15.5	0.007153662349600852	0.04295872485833411	0.05701665361499012	0.0719360070374443
15.600000000000001	0.007106074247302677	0.042674292713278564	0.056640957417149085	0.07146644989358437
15.700000000000001	0.007059117862434321	0.04239361194436518	0.05627019003555444	0.07100299041933643
15.8	0.007012780576445468	0.042116608570878344	0.0559042548617176	0.07054551043279154
15.9	0.0069670501127217675	0.04184321055427439	0.055543057804077346	0.07009389479188866
16.	0.006921914524455277	0.04157334773434121	0.0551865072061506	0.06964803129708999
16.1	0.006877362183076199	0.041306951767946284	0.05483451376793355	0.06920781059776937
16.200000000000003	0.006833381767255401	0.0410439560701735	0.05448699047031777	0.06877312610217982
16.3	0.0067899622523350436	0.04078429575776375	0.054143852502427765	0.06834387389081384
16.4	0.006747092900301453	0.040527907594730996	0.05380501719171187	0.06791995263300897
16.5	0.006704763250100483	0.0402747299401077	0.0534704039367298	0.06750126350668616
16.6	0.0066629631084713465	0.040024702697627056	0.05313993414241209	0.0670877101210327
16.700000000000003	0.006621682541099148	0.039777767267392294	0.05281353115782193	0.06667919844206475
16.8	0.006580911864152701	0.039533866499301566	0.05249112021615335	0.06627563672089017
16.9	0.006540641636217159	0.039292944648235024	0.05217262837700683	0.06587693542459871
17.	0.006500862650473983	0.03905494733093545	0.05185798447075916	0.06548300716963468
17.1	0.006461565927299506	0.03881982148444007	0.051547119044970585	0.06509376665758451
17.2	0.006422742707058516	0.038587515326068085	0.05123996431273	0.06470913061323563
17.3	0.006384384443268868	0.0383579783148265	0.05093645410286011	0.06432901772485271
17.400000000000002	0.006346482795984894	0.038131161114284357	0.05063652381192918	0.06395334858654797
17.5	0.0063090296254472	0.0379070155566908	0.05034011035793141	0.06358204564268492
17.6	0.006272016985989314	0.037685494608463016	0.05004715213565307	0.06321503313421449
17.7	0.006235437120148881	0.03746655233682615	0.04975758897355748	0.06285223704686552
17.8	0.006199282453030957	0.03725014387766706	0.04947136209220725	0.06249358506114118
17.900000000000002	0.0061635455868758425	0.03703622540453084	0.04918841406414116	0.0621390065040022
18.	0.0061282192958076786	0.03682475409866147	0.048908688775107845	0.061788432302220635
18.1	0.00609329652077805	0.03661568812008875	0.04863213138664245	0.06144179493729125
18.2	0.006058770364752207	0.036408986579745645	0.048358688299926574	0.06109902840188766
18.3	0.006024634087947582	0.036204609512464424	0.04808830712085518	0.06076006815774462
18.400000000000002	0.005990881103371998	0.03600251785099165	0.047820936626324036	0.060424851094978194
18.5	0.005957504972423716	0.03580267340077881	0.047556526731583344	0.060093315492718964
18.6	0.005924499400700757	0.03560503881569309	0.04729502845873092	0.05976540098106739
18.7	0.005891858233948197	0.03540957757452668	0.04703639390624543	0.05944104850428629
18.8	0.005859575454105325	0.03521625395824959	0.046780576219489556	0.05912020028518291
18.900000000000002	0.005827645175557364	0.03502503302804261	0.04652752956221797	0.0588027997906602
19.	0.00579606164143474	0.03483588060406236	0.04627720908899088	0.0584887916983651
19.1	0.005764819220088365	0.034648763244871726	0.04602957091849769	0.05817812186441637
19.2	0.005733912401702849	0.03446364822755868	0.04578457210772352	0.057870737292150795
19.3	0.0057033357949668045	0.034280503528474775	0.04554217062695541	0.05756658610186797
19.400000000000002	0.005673084123852556	0.03409929780462749	0.04530232533558393	0.05726561750151562
19.5	0.005643152224586105	0.033920000375623406	0.04506499595867273	0.056967781758324905
19.6	0.005613535042588569	0.033742581206219424	0.04483014306425449	0.056673030171280024
19.7	0.005584227629664964	0.033567010889410935	0.044597728041370514	0.056381315044503826
19.8	0.0055552251410978465	0.0333932606300432	0.04436771307875092	0.05609258966140373
19.900000000000002	0.005526522833050159	0.03322130222894589	0.04414006114419107	0.05580680825966544
20.	0.005498116059849133	0.03305110806756791	0.04391473596455954	0.0555239260069662
20.1	0.005470000271474758	0.03288265109305046	0.043691702006407374	0.055243898977462735
20.200000000000003	0.005442171011133846	0.032715904803825614	0.04347092445717375	0.05496668412896177
20.3	0.005414623912810329	0.03255084323558203	0.04325236920698063	0.05469223928079612
20.400000000000002	0.005387354698996313	0.0323874409476827	0.0430360028309444	0.054420523092356114
20.5	0.005360359178432626	0.03222567301003253	0.04282179257204886	0.05415149504225362
20.6	0.005333633243939768	0.032065514990294565	0.04260970632452755	0.053885115408124705
20.700000000000003	0.005307172870315435	0.03190694294150338	0.04239971261772342	0.053621345246999845
20.8	0.005280974112274869	0.03174993339002484	0.042191780600430176	0.053360146376272795
20.900000000000002	0.0052550331025006045	0.03159446332394955	0.0419858800257278	0.05310148135521556
21.	0.005229346049673182	0.03144051018171818	0.04178198123621573	0.05284531346703266
21.1	0.005203909236649338	0.031288051841178055	0.041580055149706426	0.05259160670142847
21.200000000000003	0.005178719018616389	0.031137066608899148	0.04138007324532435	0.052340325737687446
21.3	0.0051537718213750675	0.030987533209813567	0.041182007550016324	0.05209143592822856
21.400000000000002	0.0051290641395985576	0.030839430777190088	0.04098583062543825	0.05184490328263862
21.5	0.0051045925351676505	0.030692738842824377	0.04079151555521806	0.0516006944521436
21.6	0.005080353635605781	0.030547437327584893	0.040599035932594965	0.051358776714535655
21.700000000000003	0.005056344132480775	0.030403506532208916	0.04040836584839677	0.0511191179595108
21.8	0.00503256077988746	0.030260927128293622	0.04021947987934907	0.05088168667442145
21.900000000000002	0.00500900039301113	0.030119680149649705	0.04003235307673474	0.05064645193043084
22.	0.004985659846619677	0.02997974698381564	0.03984696095535789	0.05041338336903452
22.1	0.004962536073779269	0.029841109363847314	0.039663279482816644	0.05018245118898
22.200000000000003	0.004939626064375019	0.02970374936030498	0.039481285069049875	0.04995362613351249
22.3	0.004916926863912292	0.0295676493735064	0.039300954556231074	0.04972687947800217
22.400000000000002	0.004894435572142009	0.029432792125970473	0.03912226520887946	0.049502183017881174
22.5	0.004872149341880993	0.029299160655037515	0.03894519470426013	0.049279509056930855
22.6	0.004850065377779969	0.029166738305746565	0.03876972112306423	0.04905883039585535
22.700000000000003	0.004828180935139148	0.029035508723882487	0.03859582294031539	0.04884012032119778
22.8	0.00480649331876186	0.028905455849179133	0.038423479016533216	0.04862335259452117
22.900000000000002	0.00478499988188429	0.028776563908777187	0.03825266858913842	0.04840850144189127
23.	0.004763698025014843	0.02864881741077381	0.038083371264072144	0.048195541543640585
23.1	0.004742585194954257	0.028522201138022413	0.0379155670076538	0.04798444802439527
23.200000000000003	0.004721658883711079	0.0283967001420219	0.037749236138640924	0.04777519644336491
23.3	0.004700916627564586	0.028272299737046886	0.037584359320513856	0.047567762784890215
23.400000000000002	0.004680356005994526	0.0281489854943559	0.0374209175539424	0.047362123449228244
23.5	0.004659974640862966	0.028026743236629074	0.0372588921694743	0.0471582552435927
23.6	0.004639770195382082	0.02790555903244944	0.037098264820379784	0.04695613537340056
23.700000000000003	0.004619740373281736	0.02778541919105038	0.03693901747572394	0.04675574143376894
23.8	0.004599882917891431	0.027666310257092947	0.036781132413575265	0.04655705140121147
23.900000000000002	0.004580195611322153	0.0275482190056382	0.036624592214416135	0.0463600436255498
24.	0.004560676273600652	0.02743113243723199	0.03646937975472458	0.04616469682204421
24.1	0.004541322761917881	0.027315037773095314	0.03631547820067688	0.04597099006369736
24.200000000000003	0.00452213296976803	0.027199922450484453	0.03616287100207657	0.04577890277377333
24.3	0.004503104826249288	0.027085774118124562	0.036011541886382836	0.04558841471849762
24.400000000000002	0.0044842362952456916	0.026972580631760265	0.03586147485289652	0.04539950599993043
24.5	0.004465525374756427	0.026860330049864614	0.03571265416712808	0.04521215704903177
24.6	0.004446970096187076	0.0267490106293962	0.035565064355266525	0.045026348618882266
24.700000000000003	0.004428568523574279	0.026638610821682507	0.0354186901987784	0.044842061778087035
24.8	0.004410318752995896	0.026529119268438626	0.035273516729196416	0.044659277904323544
24.900000000000002	0.004392218911890799	0.026420524797838758	0.035129529222983014	0.044477978678071586
25.	0.004374267158397689	0.026312816420693275	0.03498671319652551	0.044298146076459086
25.1	0.0043564616807034275	0.026205983326735918	0.03484505440128416	0.04411976236729963
25.200000000000003	0.004338800696510281	0.026100014881016553	0.034704538819029004	0.043942810103239076
25.3	0.0043212824523794985	0.025994900620307702	0.034565152657195945	0.043767272116062746
25.400000000000002	0.004303905223131962	0.02589063024969923	0.03442688234437444	0.043593131511128244
25.5	0.004286667311329709	0.025787193639190735	0.03428971452587619	0.043420371661943236
25.6	0.004269567046690852	0.025684580820412452	0.034153636059427825	0.043248976204849444
25.700000000000003	0.00425260278555683	0.025582781983405804	0.03401863401095985	0.04307892903386424
25.8	0.004235772910364412	0.02548178747350723	0.033884695650507314	0.04291021429561383
25.900000000000002	0.004219075829122458	0.02538158778824577	0.03375180844817472	0.04274281638439971
26.	0.00420250997492198	0.025282173574394398	0.03361996007023858	0.04257671993738691
26.1	0.004186073805393874	0.025183535625002987	0.033489138375301986	0.04241190982988172
26.200000000000003	0.004169765802342652	0.025085664876607978	0.033359331410580714	0.042248371170746674
26.3	0.004153584471123318	0.024988552406370924	0.03323052740822149	0.04208608929789544
26.400000000000002	0.004137528340313148	0.02489218942944187	0.03310271478177467	0.04192504977391898
26.5	0.00412159596119797	0.024796567296214943	0.03297588212267316	0.04176523838177712
26.6	0.004105785907334544	0.02470167748980417	0.032850018196845784	0.0416066411206262
26.700000000000003	0.00409009677417954	0.02460751162347117	0.032725111941402686	0.04144924420171117
26.8	0.004074527178575809	0.024514061438144556	0.03260115246136196	0.041293034044368494
26.900000000000002	0.004059075758447959	0.024421318800005982	0.032478129026487924	0.04113799727211386
27.	0.004043741172336193	0.02432927569812887	0.032356031068181475	0.04098412070881451
27.1	0.00402852209902053	0.024237924242151626	0.03223484817645297	0.040831391374954104
27.200000000000003	0.004013417237135512	0.024147256660021946	0.03211457009694561	0.040679796483973456
27.3	0.003998425304832474	0.024057265295798526	0.031995186728046056	0.04052932343870478
27.400000000000002	0.003983545039389499	0.02396794260745046	0.031876688118037746	0.0403799598278643
27.5	0.003968775196830876	0.02387928116479201	0.03175906446234617	0.04023169342264806
27.6	0.003954114551622673	0.02379127364738757	0.0316423061008054	0.04008451217337545
27.700000000000003	0.00393956189631598	0.023703912842541527	0.03152640351503025	0.03993840420623492
27.8	0.00392511604122346	0.02361719164330876	0.03141134732579758	0.03979335782007157
27.900000000000002	0.003910775814048317	0.023531103046571702	0.03129712829053624	0.03964936148327305
28.	0.0038965400596369507	0.023445640151156407	0.03118373730083224	0.0395064038306944
28.1	0.0038824076396126905	0.023360796155983018	0.031071165380002815	0.03936447366067732
28.200000000000003	0.003868377432099904	0.023276564358220873	0.030959403680717895	0.039223559932107424
28.3	0.0038544483314100556	0.02319293815158352	0.030848443482696507	0.03908365176156097
28.400000000000002	0.0038406192477705714	0.023109911024532002	0.03073827619040625	0.03894473842048482
28.5	0.003826889107015656	0.023027476558620388	0.03062889333085761	0.03880680933245902
28.6	0.003813256850315158	0.02294562842682523	0.030520286551422717	0.038669854070509116
28.700000000000003	0.00379972143392722	0.022864360391914064	0.030412447617693933	0.038533862354467076
28.8	0.0037862818288700688	0.022783666304878113	0.030305368411418846	0.038398824048407214
28.900000000000002	0.003772937020736499	0.022703540103355874	0.030199040928438392	0.03826472915811324
29.	0.00375968600937042	0.022623975810118595	0.03009345727669988	0.038131567828615424
29.1	0.00374652780867183	0.022544967531581046	0.029988609674292968	0.03799933034177347
29.200000000000003	0.003733461446311411	0.022466509456346675	0.029884490447549927	0.037868007113908114
29.3	0.0037204859635022102	0.022388595853771148	0.029781092029133593	0.037737588693478444
29.400000000000002	0.003707600414766558	0.02231122107256947	0.029678406956255395	0.03760806575882443
29.5	0.003694803867726774	0.022234379539436886	0.029576427868807716	0.037479429115918256
29.6	0.0036820954028340346	0.02215806575772484	0.029475147507675176	0.03735166969622271
29.700000000000003	0.003669474113173346	0.022082274306105463	0.02937455871294044	0.037224778554518397
29.8	0.003656939104259008	0.022006999837300343	0.029274654422245985	0.03709874686684294
29.900000000000002	0.003644489493806289	0.02193223707682302	0.029175427669110018	0.036973565928425316
30.	0.0036321244115126213	0.021857980821723796	0.029076871581311194	0.036849227151692185
30.1	0.003619842998910137	0.021784225939401086	0.02897897937929937	0.03672572206428984
30.200000000000003	0.0036076444090612446	0.02171096736638754	0.02888174437463083	0.036603042307162575
30.3	0.0035955278064967867	0.021638200107243998	0.02878515996845852	0.03648117963267296
30.400000000000002	0.0035834923668878306	0.02156591923334561	0.028689219650017785	0.03636012590273085
30.5	0.0035715372769695576	0.021494119881842327	0.02859391699517475	0.03623987308700413
30.6	0.0035596617343177	0.021422797254506992	0.02849924566498695	0.03612041326111885
30.700000000000003	0.0035478649471392446	0.021351946616693544	0.028405199404280834	0.036001738604935184
30.8	0.0035361461341107043	0.021281563296267684	0.028311772040291894	0.03588384140082149
30.900000000000002	0.0035245045242734713	0.021211642682622475	0.028218957481303358	0.035766714031996515
31.	0.003512939356753169	0.02114218022560442	0.028126749715313887	0.03565034898087258
31.1	0.003501449880669278	0.02107317143457723	0.02803514280874505	0.035534738827457155
31.200000000000003	0.0034900353549258364	0.021004611877409877	0.027944130905162578	0.035419876247762196
31.3	0.0034786950481067954	0.02093649717957936	0.027853708224028224	0.03530575401226807
31.400000000000002	0.003467428238295263	0.02086882302317482	0.027763869059471456	0.035192364984395194
31.5	0.003456234212849938	0.020801585146027857	0.027674607779088742	0.0350797021190205
31.6	0.0034451122683860844	0.02073477934080612	0.02758591882276268	0.03496775846101333
31.700000000000003	0.0034340617105281805	0.02066840145412758	0.027497796701513273	0.034856527143807416
31.8	0.003423081853814787	0.02060244738569999	0.0274102359963446	0.0347460013879893
31.900000000000002	0.0034121720215082754	0.02053691308747418	0.02732323135715726	0.034636174499921915
32.	0.0034013315455187236	0.020471794562822547	0.02723677750163331	0.03452703987039535
32.1	0.0033905597661946195	0.020407087865701484	0.027150869214183873	0.03441859097329418
32.2	0.0033798560322562655	0.020342789099887272	0.027065501344887603	0.03431082136430084
32.3	0.0033692197006245385	0.02027889441817063	0.026980668808465846	0.03420372467960769
32.400000000000006	0.00335865013633527	0.020215400021574233	0.02689636658326086	0.034097294634677866
32.5	0.0033481467123204333	0.020152302158648248	0.026812589710263	0.03399152502300408
32.6	0.0033377088093891217	0.02008959712466489	0.02672933329211338	0.033886409714905405
32.7	0.003327335816018249	0.0200272812609438	0.026646592492167803	0.03378194265633485
32.8	0.0033170271283620646	0.019965350954117726	0.026564362533543776	0.033678117867728674
32.900000000000006	0.0033067821499001586	0.019903802635421197	0.026482638698208886	0.033574929442851884
33.	0.003296600291618212	0.0198426327800411	0.026401416326075254	0.03347237154768752
33.1	0.0032864809716940595	0.019781837906389283	0.026320690814110863	0.033370438419324966
33.2	0.0032764236153740097	0.019721414575496757	0.026240457615464594	0.03326912436488816
33.300000000000004	0.003266427655039443	0.019661359390325286	0.026160712238628016	0.033168423760477454
33.4	0.003256492529883353	0.019601668995145524	0.02608145024657116	0.0330683310501134
33.5	0.0032466176859864537	0.019542340074896813	0.026002667255934878	0.03296884074472924
33.6	0.0032368025760888593	0.01948336935459514	0.025924358936220162	0.032869947421157515
33.7	0.0032270466595805685	0.01942475359871587	0.02584652100898968	0.032771645721149795
33.800000000000004	0.0032173494023207106	0.019366489610590253	0.02576914924708616	0.0326739303504042
33.9	0.0032077102766185184	0.019308574231852397	0.02569223947387521	0.03257679607761335
34.	0.0031981287610525736	0.019251004341833466	0.025615787562472896	0.03248023773352985
34.1	0.003188604340451778	0.01919377685702704	0.02553978943503599	0.03238425021005707
34.2	0.0031791365057621686	0.01913688873052689	0.025464241062010933	0.03228882845933216
34.300000000000004	0.003169724753980321	0.019080336951480866	0.02538913846143175	0.03219396749285479
34.4	0.0031603685880296755	0.019024118544572286	0.025314477698214898	0.032099662380609094
34.5	0.003151067516674918	0.018968230569471507	0.02524025488346788	0.03200590825020995
34.6	0.003141821054521977	0.018912670120358636	0.025166466173828474	0.03191270028606386
34.7	0.003132628721818244	0.018857434325393465	0.025093107770788617	0.031820033728547345
34.800000000000004	0.0031234900444050053	0.018802520346224382	0.025020175920033645	0.03172790387318729
34.9	0.003114404553688902	0.018747925377497338	0.024947666910822782	0.03163630606987244
35.	0.0031053717864611753	0.018693646646401486	0.024875577075336004	0.03154523572206782
35.1	0.003096391284964259	0.018639681412159763	0.024803902788077502	0.03145468828604184
35.2	0.0030874625966158926	0.01858602696560667	0.02473264046524393	0.031364659270119596
35.300000000000004	0.0030785852741708466	0.018532680628697198	0.024661786564138602	0.03127514423392165
35.4	0.0030697588754069827	0.018479639754098397	0.024591337582591733	0.031186138787654406
35.5	0.003060982963258438	0.01842690172471436	0.024521290058360866	0.031097638591379963
35.6	0.003052257105577793	0.018374463953284653	0.024451640568587837	0.03100963935430845
35.7	0.0030435808751646093	0.018322323881939155	0.02438238572921754	0.03092213683411269
35.800000000000004	0.0030349538496988373	0.018270478981785007	0.024313522194461028	0.030835126836234145
35.9	0.0030263756115600595	0.0182189267525257	0.02424504665626627	0.030748605213227743
36.	0.0030178457479416525	0.01816766472200673	0.02417695584375679	0.030662567864088282
36.1	0.003009363850622466	0.018116690445866786	0.024109246522752897	0.030577010733606944
36.2	0.003000929515957306	0.018066001507115563	0.024041915495208788	0.030491929811734673
36.300000000000004	0.002992542344867425	0.01801559551578953	0.023974959598762842	0.030407321132960127
36.4	0.0029842019426787915	0.017965470108525134	0.023908375706186973	0.030323180775675945
36.5	0.0029759079191316045	0.017915622948226056	0.02384216072494609	0.030239504861595663
36.6	0.002967659888304186	0.01786605172369838	0.023776311596697925	0.030156289555138476
36.7	0.002959457468555899	0.017816754149258183	0.02371082529681273	0.03007353106285296
36.800000000000004	0.002951300282412988	0.017767727964444695	0.023645698833926636	0.02999122563283493
36.9	0.002943187956606633	0.017718970933591222	0.023580929249479708	0.029909369554164785
37.	0.00293512012193976	0.017670480845558927	0.023516513617260135	0.029827959156346808
37.1	0.0029270964132489885	0.01762225551335135	0.023452449042972858	0.029746990808757198
37.2	0.0029191164694141432	0.017574292773825263	0.023388732663799067	0.029666460920107697
37.300000000000004	0.0029111799331489616	0.01752659048732582	0.02332536164798013	0.029586365937916036
37.4	0.002903286451143792	0.01747914653740661	0.023262333194386264	0.029506702347980265
37.5	0.0028954356738467887	0.017431958830485445	0.02319964453209739	0.029427466673860866
37.6	0.0028876272555209874	0.017385025295555242	0.02313729292001924	0.02934865547638234
37.7	0.002879860854149176	0.017338343883871926	0.02307527564645811	0.029270265353128974
37.800000000000004	0.00287213613134827	0.01729191256865156	0.023013590028749146	0.029192292937960034
37.9	0.002864452752407368	0.017245729344799548	0.022952233412858684	0.029114734900523048
38.	0.002856810386183105	0.01719979222859857	0.022891203172991113	0.029037587945781682
38.1	0.0028492087050425692	0.017154099257419442	0.02283049671123861	0.02896084881354555
38.2	0.002841647384834763	0.017108648489464136	0.02277011145719566	0.028884514278020478
38.300000000000004	0.0028341261048715773	0.017063438003485788	0.022710044867607273	0.028808581147341243
38.4	0.0028266445478231416	0.017018465898490435	0.02265029442598963	0.028733046263138395
38.5	0.002819202399717826	0.016973730293502912	0.022590857642302734	0.028657906500093366
38.6	0.002811799349894672	0.016929229327296118	0.022531732052597096	0.028583158765516006
38.7	0.0028044350909368016	0.016884961158115632	0.02247291521866496	0.02850879999890554
38.800000000000004	0.0027971093186523865	0.01684092396345943	0.0224144047277084	0.0284348271715427
38.9	0.0027898217319985443	0.016797115939774985	0.022356198192011963	0.02836123728607892
39.	0.0027825720331193897	0.016753535302266514	0.02229829324862147	0.028288027376128445
39.1	0.0027753599271843074	0.016710180284624204	0.022240687559012092	0.028215194505866324
39.2	0.0027681851224545463	0.01666704913879475	0.022183378808785462	0.028142735769641904
39.300000000000004	0.0027610473302071108	0.016624140134733522	0.02212636470734543	0.028070648291585593
39.400000000000006	0.002753946264668168	0.016581451560175098	0.022069642987610487	0.027998929225236967
39.5	0.002746881643022562	0.016538981720435924	0.022013211405695586	0.02792757575316027
39.6	0.0027398531853281894	0.016496728938152717	0.0219570677406292	0.02785658508658326
39.7	0.0027328606145255174	0.01645469155305759	0.021901209794051964	0.027785954465024375
39.800000000000004	0.0027259036563709866	0.01641286792180365	0.021845635389935236	0.027715681155946165
39.900000000000006	0.002718982039389445	0.016371256417703407	0.021790342374299655	0.027645762454394162
40.	0.0027120954948931745	0.016329855430554385	0.02173532861492909	0.027576195682652262
40.1	0.0027052437569057837	0.01628866336640046	0.021680592001099907	0.027506978189902987
40.2	0.002698426562114641	0.016247678647352888	0.02162613044331636	0.027438107351882887
40.300000000000004	0.002691643649861362	0.01620689971136083	0.021571941873033712	0.02736958057056227
40.400000000000006	0.0026848947621227787	0.01616632501204614	0.02151802424241504	0.02730139527380935
40.5	0.002678179643444351	0.016125953018496838	0.02146437552403907	0.02723354891506902
40.6	0.002671498040921136	0.016085782215033047	0.021410993710686044	0.02716603897304939
40.7	0.0026648497041787626	0.016045811101078507	0.02135787681505321	0.027098862951408332
40.800000000000004	0.0026582343853258647	0.016006038190958635	0.02130502286954067	0.027032018378449756
40.900000000000006	0.0026516518389350535	0.015966462013666458	0.021252429925963816	0.026965502806799466
41.	0.00264510182199535	0.01592708111275248	0.021200096055368257	0.026899313813138415
41.1	0.0026385840938931587	0.015887894046099804	0.02114801934774531	0.026833448997885357
41.2	0.0026320984163932426	0.0158488993857589	0.02109619791183007	0.026767905984915533
41.300000000000004	0.002625644553581639	0.015810095717786996	0.02104462987485824	0.026702682421264723
41.400000000000006	0.0026192222718846893	0.015771481642046132	0.02099331338234431	0.02663777597686837
41.5	0.0026128313399929296	0.015733055772065487	0.020942246597859766	0.026573184344259794
41.6	0.0026064715288230387	0.01569481673486239	0.020891427702803667	0.02650890523831127
41.7	0.002600142611565405	0.015656763170795458	0.020840854896216014	0.026444936395963396
41.800000000000004	0.00259384436361753	0.015618893733353493	0.020790526394525378	0.02638127557595349
41.900000000000006	0.002587576562460357	0.015581207089063683	0.020740440431366865	0.02631792055855959
42.	0.0025813389878390253	0.015543701917285093	0.020690595257361864	0.02625486914533663
42.1	0.00257513142154406	0.015506376910075566	0.02064098913992378	0.02619211915886529
42.2	0.0025689536474874817	0.015469230772031094	0.020591620363051538	0.026129668442504743
42.300000000000004	0.0025628054516266966	0.015432262220148141	0.020542487227124623	0.02606751486013956
42.400000000000006	0.0025566866220025513	0.015395469983667608	0.020493588048731748	0.026005656295937297
42.5	0.002550596948682253	0.01535885280391419	0.020444921160438376	0.02594409065410711
42.6	0.002544536223664235	0.015322409434186252	0.02039648491064597	0.025882815858671925
42.7	0.0025385042409923164	0.015286138639581413	0.02034827766335952	0.025821829853222192
42.800000000000004	0.0025325007966130026	0.01525003919688183	0.020300297798036094	0.02576113060069002
42.900000000000006	0.0025265256884515904	0.015214109894393557	0.02025254370938599	0.02570071608312723
43.	0.0025205787162694694	0.015178349531836402	0.02020501380719378	0.02564058430148244
43.1	0.0025146596817687684	0.015142756920183308	0.0201577065161577	0.025580733275369378
43.2	0.0025087683884781925	0.015107330881554784	0.020110620275686206	0.025521161042851747
43.300000000000004	0.0025029046417720537	0.015072070249067471	0.02006375353976643	0.02546186566024756
43.400000000000006	0.002497068248860754	0.015036973866714804	0.020017104776745454	0.025402845201891615
43.5	0.00249125901871468	0.01500204058924311	0.01997067246921252	0.025344097759940804
43.6	0.0024854767621212827	0.0149672692820231	0.019924455113800192	0.025285621444167742
43.7	0.0024797212915804293	0.014932658820925955	0.019878451221035962	0.025227414381757306
43.800000000000004	0.002473992421351973	0.0148982080922086	0.019832659315183205	0.0251694747171032
43.900000000000006	0.002468289967408181	0.01486391599237601	0.019787077934069836	0.02511180061161421
44.	0.0024626137474051996	0.014829781428094026	0.019741705628956767	0.025054390243517587
44.1	0.0024569635806735365	0.014795803316042485	0.019696540964357433	0.024997241807668245
44.2	0.002451339288199037	0.014761980582823438	0.019651582517906222	0.02494035351536087
44.300000000000004	0.0024457406926514224	0.014728312164828053	0.019606828880196346	0.024883723594140112
44.400000000000006	0.0024401676182225617	0.014694797008144835	0.019562278654639123	0.02482735028761854
44.5	0.0024346198907882013	0.01466143406843112	0.019517930457329368	0.024771231855294607
44.6	0.0024290973377747763	0.014628222310821283	0.019473782916864888	0.02471536657237256
44.7	0.0024235997881689227	0.014595160709802836	0.019429834674254725	0.02465975272958332
44.800000000000004	0.00241812707248894	0.014562248249133807	0.01938608438274171	0.024604388633020946
44.900000000000006	0.0024126790228323554	0.014529483921700483	0.019342530707677035	0.024549272603952805
45.	0.0024072554727617634	0.0144968667294715	0.01929917232639177	0.024494402978668697
45.1	0.002401856257323854	0.014464395683323462	0.01925600792805614	0.02443977810829588
45.2	0.0023964812131064927	0.014432069803008808	0.019213036213535737	0.02438539635865015
45.300000000000004	0.0023911301780865043	0.014399888117031901	0.019170255895290568	0.024331256110058652
45.400000000000006	0.002385802991734322	0.014367849662534293	0.01912766569721904	0.024277355757210958
45.5	0.002380499494918853	0.014335953485207527	0.019085264354541703	0.0242236937089887
45.6	0.002375219529936019	0.014304198639215117	0.019043050613672768	0.024170268388317605
45.7	0.0023699629404992407	0.014272584187091587	0.01900102323210079	0.024117078232013707
45.800000000000004	0.0023647295716538205	0.014241109199646086	0.01895918097826937	0.02406412169062075
45.900000000000006	0.002359519269853046	0.01420977275584766	0.018917522631442547	0.02401139722827002
46.	0.002354331882882087	0.014178573942788535	0.018876046981603833	0.023958903322527533
46.1	0.0023491672598865317	0.014147511855555616	0.018834752829321618	0.023906638464248953
46.2	0.002344025251286767	0.014116585597147874	0.018793638985654337	0.023854601157429718
46.300000000000004	0.002338905708854088	0.014085794278398334	0.018752704272009736	0.023802789919070668
46.400000000000006	0.0023338084856250746	0.014055137017882283	0.018711947520062278	0.023751203279033017
46.5	0.002328733435968187	0.014024612941853018	0.018671367571615482	0.023699839779896238
46.6	0.0023236804154315497	0.013994221184122524	0.018630963278504026	0.02364869797682272
46.7	0.0023186492808951677	0.013963960885992634	0.018590733502489732	0.023597776437426388
46.800000000000004	0.0023136398904187107	0.013933831196213725	0.018550677115139195	0.023547073741634447
46.900000000000006	0.00230865210331762	0.013903831270851624	0.01851079299774731	0.02349658848155597
47.	0.002303685780134571	0.013873960273218772	0.018471080041190427	0.023446319261352436
47.1	0.0022987407825348204	0.013844217373823733	0.018431537145865158	0.02339626469710631
47.2	0.0022938169734774538	0.01381460175026565	0.01839216322155991	0.023346423416702265
47.300000000000004	0.0022889142170251127	0.013785112587179158	0.01835295718736308	0.023296794059688004
47.400000000000006	0.002284032378382051	0.013755749076138026	0.018313917971571315	0.023247375277162294
47.5	0.00227917132397024	0.01372651041561842	0.018275044511573222	0.02319816573165134
47.6	0.0022743309212961828	0.013697395810861244	0.018236335753779042	0.02314916409697835
47.7	0.002269511039017506	0.01366840447387212	0.018197790653501317	0.023100369058158383
47.800000000000004	0.0022647115468668543	0.013639535623311261	0.018159408174869236	0.023051779311266955
47.900000000000006	0.0022599323157279972	0.013610788484424615	0.01812118729075217	0.02300339356333878
48.	0.002255173217512154	0.013582162288975038	0.018083126982628102	0.02295521053223441
48.1	0.002250434125272155	0.01355365627518262	0.01804522624053164	0.022907228946544855
48.2	0.0022457149131073074	0.013525269687665036	0.018007484062953057	0.02285944754547182
48.300000000000004	0.0022410154561063153	0.013497001777336563	0.017969899456746506	0.022811865078715764
48.400000000000006	0.0022363356305090077	0.013468851801380565	0.017932471437041315	0.022764480306364947
48.5	0.002231675313506555	0.013440819023166864	0.017895199027162443	0.022717291998799034
48.6	0.0022270343833461193	0.013412902712173736	0.017858081258532586	0.022670298936569362
48.7	0.0022224127192927994	0.013385102143960366	0.017821117170607925	0.022623499910301607
48.800000000000004	0.0022178102015725488	0.013357416600065885	0.017784305810774125	0.022576893720586737
48.900000000000006	0.0022132267114577994	0.013329845367972656	0.017747646234288213	0.02253047917788759
49.	0.0022086621311628116	0.013302387741042018	0.017711137504180657	0.022484255102426888
49.1	0.002204116343872216	0.013275043018431687	0.01767477869116363	0.022438220324092845
49.2	0.0021995892337410127	0.013247810505068206	0.017638568873594253	0.022392373682339855
49.300000000000004	0.002195080685904084	0.013220689511568942	0.01760250713734309	0.022346714026093097
49.400000000000006	0.002190590586362034	0.013193679354182409	0.017566592575763543	0.022301240213644376
49.5	0.0021861188221238914	0.013166779354751561	0.01753082428959088	0.022255951112567438
49.6	0.0021816652810644054	0.013139988840622008	0.01749520138687189	0.02221084559961477
49.7	0.0021772298520191823	0.01311330714462365	0.017459722982894527	0.022165922560634866
49.800000000000004	0.002172812424699063	0.013086733604978891	0.01742438820010529	0.022121180890467093
49.900000000000006	0.00216841288968061	0.01306026756528429	0.017389196168045004	0.022076619492857965
50.	0.0021640311385012437	0.013033908374423355	0.017354146023284563	0.022032237280378415
50.1	0.002159667063478483	0.013007655386539007	0.017319236909333142	0.021988033174327407
50.2	0.0021553205579002183	0.012981507960960157	0.017284467976586223	0.02194400610463946
50.300000000000004	0.002150991515796386	0.01295546546216957	0.017249838382255196	0.02190015500980872
50.400000000000006	0.0021466798321768065	0.012929527259739618	0.01721534729028173	0.021856478836804288
50.5	0.0021423854027838333	0.01290369272827263	0.017180993871297994	0.021812976540970884
50.6	0.0021381081242445696	0.012877961247382514	0.017146777302540984	0.021769647085964645
50.7	0.002133847894004272	0.01285233220161216	0.017112696767785242	0.021726489443655742
50.800000000000004	0.0021296046103073253	0.012826804980382963	0.017078751457296964	0.021683502594061238
50.900000000000006	0.002125378172225784	0.012801378977985625	0.01704494056774221	0.02164068552524676
51.	0.002121168479630828	0.01277605359349298	0.017011263302150203	0.021598037233262236
51.1	0.0021169754331737405	0.012750828230727849	0.016977718869833795	0.021555556722056255
51.2	0.002112798934295417	0.012725702298212568	0.016944306486334385	0.021513243003406932
51.300000000000004	0.0021086388852263696	0.012700675209127684	0.016911025373354642	0.021471095096831396
51.400000000000006	0.0021044951889391556	0.012675746381256875	0.016877874758706463	0.02142911202951567
51.5	0.0021003677491864352	0.012650915236968598	0.016844853876252883	0.02138729283624949
51.6	0.0020962564704819415	0.012626181203119712	0.016811961965831575	0.021345636559337678
51.7	0.0020921612580719422	0.012601543711064658	0.016779198273218134	0.02130414224853885
51.800000000000004	0.0020880820179447514	0.012577002196586612	0.016746562050049624	0.02126280896098167
51.900000000000006	0.002084018656802191	0.012552556099847009	0.016714052553781715	0.021221635761104522
52.	0.0020799710821166706	0.012528204865367184	0.01668166904762447	0.021180621720579555
52.1	0.002075939202045566	0.012503947941964117	0.016649410800499486	0.021139765918240665
52.2	0.002071922925469274	0.012479784782718314	0.01661727708695427	0.02109906744001826
52.300000000000004	0.002067922161962671	0.012455714844941674	0.01658526718714691	0.021058525378873084
52.400000000000006	0.0020639368217951135	0.012431737590113243	0.016553380386772676	0.02101813883472318
52.5	0.0020599668159494654	0.01240785248384709	0.01652161597699059	0.020977906914376752
52.6	0.0020560120560555043	0.012384058995878529	0.01648997325442037	0.02093782873147373
52.7	0.00205207245447554	0.0123603565999907	0.016458451521038416	0.020897903406416667
52.800000000000004	0.0020481479241807434	0.012336744774000801	0.016427050084171686	0.020858130066303576
52.900000000000006	0.0020442383788462776	0.012313222999691236	0.01639576825640593	0.02081850784486659
53.	0.002040343732803733	0.012289790762809628	0.016364605355567323	0.02077903588240967
53.1	0.002036463901012586	0.012266447552999967	0.016333560704652115	0.020739713325748248
53.2	0.0020325987991077657	0.012243192863788855	0.016302633631792976	0.020700539328143995
53.300000000000004	0.002028748343333062	0.01222002619252583	0.01627182347020392	0.02066151304923962
53.400000000000006	0.0020249124506172295	0.012196947040365022	0.01624112955812219	0.02062263365501504
53.5	0.0020210910384598304	0.012173954912233016	0.016210551238786848	0.020583900317710502
53.6	0.0020172840249883116	0.012151049316773787	0.016180087860353107	0.020545312215775945
53.7	0.0020134913289960605	0.01212822976631198	0.016149738775892333	0.02050686853380967
53.800000000000004	0.002009712869828244	0.012105495776862096	0.01611950334330945	0.020468568462511633
53.900000000000006	0.0020059485674864537	0.012082846868032108	0.016089380925306228	0.020430411198607498
54.	0.0020021983425145486	0.01206028256304182	0.016059370889356803	0.02039239594480581
54.1	0.001998462116093785	0.012037802388654028	0.01602947260763427	0.020354521909744454
54.2	0.0019947398099667136	0.012015405875142394	0.015999685456980075	0.02031678830792544
54.300000000000004	0.001991031346484743	0.011993092556314398	0.01597000881887038	0.02027919435966914
54.400000000000006	0.001987336648551062	0.01197086196938741	0.0159404420793518	0.020241739291051986
54.5	0.001983655639649176	0.011948713655043781	0.015910984629020002	0.02020442233386755
54.6	0.001979988243852425	0.011926647157320685	0.015881635862964642	0.02016724272555935
54.7	0.0019763343857478735	0.011904662023665198	0.01585239518073265	0.020130199709176094
54.800000000000004	0.0019726939904933915	0.01188275780481497	0.01582326198628539	0.02009329253331325
54.900000000000006	0.0019690669838271684	0.011860934054830359	0.015794235687958905	0.020056520452080943
55.	0.001965453292010631	0.011839190331043933	0.015765315698427203	0.02001988272502898
55.1	0.001961852841847473	0.011817526194023771	0.015736501434662483	0.019983378617114744
55.2	0.001958265560664625	0.011795941207555094	0.015707792317877018	0.019947007398643798
55.300000000000004	0.001954691376350311	0.01177443493859438	0.015679187773523142	0.019910768345231925
55.400000000000006	0.0019511302172874525	0.011753006957260177	0.015650687231210665	0.019874660737743806
55.5	0.0019475820124107506	0.011731656836796396	0.015622290124709923	0.019838683862255048
55.6	0.0019440466911210632	0.011710384153544768	0.01559399589187836	0.019802837010001562
55.7	0.001940524183399568	0.011689188486903543	0.015565803974645236	0.019767119477337714
55.800000000000004	0.00193701441966506	0.011668069419336671	0.015537713818981023	0.01973153056568375
55.900000000000006	0.0019335173309071403	0.011647026536291188	0.015509724874833179	0.0196960695814781
56.	0.0019300328485435136	0.011626059426215578	0.015481836596110835	0.019660735836144274
56.1	0.0019265609045436636	0.011605167680532233	0.015454048440651154	0.01962552864603831
56.2	0.0019231014313432322	0.011584350893568617	0.01542635987017956	0.019590447332402033
56.300000000000004	0.0019196543618535322	0.011563608662571027	0.015398770350260783	0.01955549122131926
56.400000000000006	0.001916219629480575	0.01154294058767248	0.015371279350283575	0.019520659643688525
56.5	0.0019127971680965293	0.011522346271855983	0.015343886343427047	0.019485951935154965
56.6	0.001909386912049236	0.011501825320922417	0.015316590806614792	0.01945136743609083
56.7	0.0019059887961526934	0.011481377343495126	0.015289392220484284	0.01941690549153318
56.800000000000004	0.0019026027556870578	0.011461001950964837	0.015262290069359348	0.019382565451168333
56.900000000000006	0.001899228726408157	0.011440698757494263	0.015235283841219568	0.01934834666926564
57.	0.0018958666444713823	0.011420467379944656	0.01520837302764828	0.019314248504642455
57.1	0.0018925164465553638	0.011400307437917126	0.015181557123841753	0.01928027032064078
57.2	0.001889178069738296	0.011380218553670027	0.015154835628520467	0.019246411485074683
57.300000000000004	0.0018858514515645301	0.011360200352137313	0.015128208043950528	0.019212671370181632
57.400000000000006	0.0018825365299970096	0.011340252460882641	0.015101673875888604	0.019179049352603023
57.5	0.0018792332434553213	0.011320374510071849	0.015075232633545219	0.01914554481333357
57.6	0.0018759415307681299	0.011300566132477525	0.015048883829572503	0.019112157137692085
57.7	0.0018726613312112308	0.011280826963442311	0.015022626980018319	0.01907888571527282
57.800000000000004	0.001869392584488524	0.011261156640819227	0.014996461604307898	0.01904572993991041
57.900000000000006	0.0018661352307034736	0.011241554805017574	0.014970387225204069	0.019012689209660413
58.	0.0018628892104161877	0.01122202109893868	0.014944403368791973	0.018979762926733115
58.1	0.0018596544645102307	0.011202555167952953	0.0149185095644301	0.018946950497483784
58.2	0.00185643093440192	0.011183156659899874	0.014892705344753364	0.018914251332360115
58.300000000000004	0.0018532185618120014	0.01116382522504671	0.01486699024560579	0.018881664845882766
58.400000000000006	0.0018500172889273797	0.0111445605160839	0.014841363806043574	0.01884919045659082
58.5	0.001846827058296469	0.011125362188083783	0.01481582556829532	0.018816827587022335
58.6	0.0018436478128767615	0.011106229898505153	0.01479037507773144	0.018784575663673465
58.7	0.0018404794960348262	0.011087163307151978	0.014765011882851925	0.018752434116969238
58.800000000000004	0.001837322051489229	0.011068162076164212	0.014739735535234324	0.018720402381224622
58.900000000000006	0.0018341754233771274	0.011049225869985671	0.014714545589530708	0.01868847989460949
59.	0.0018310395561876745	0.011030354355368628	0.014689441603443171	0.018656666099133044
59.1	0.0018279143948381283	0.011011547201337084	0.014664423137665725	0.018624960440587333
59.2	0.0018247998845596896	0.01099280407915007	0.014639489755905705	0.018593362368525868
59.300000000000004	0.0018216959710021501	0.01097412466232917	0.014614641024810342	0.01856187133623634
59.400000000000006	0.001818602600176812	0.010955508626598867	0.01458987651397902	0.018530486800703648
59.5	0.0018155197184184335	0.010936955649863592	0.014565195795923483	0.018499208222576786
59.6	0.0018124472725089043	0.010918465412239849	0.014540598446040316	0.018468035066149385
59.7	0.00180938520949649	0.010900037595982794	0.014516084042589526	0.01843696679930713
59.800000000000004	0.0018063334768670732	0.01088167188549999	0.014491652166673133	0.018406002893519992
59.900000000000006	0.0018032920223919405	0.0108633679673147	0.014467302402216803	0.01837514282380718
60.	0.0018002607942609681	0.010845125530061296	0.014443034335920915	0.01834438606869234
60.1	0.0017972397409589493	0.010826944264457725	0.014418847557272784	0.018313732110189964
60.2	0.0017942288113226737	0.010808823863305504	0.014394741658491608	0.018283180433774204
60.300000000000004	0.001791227954569468	0.010790764021448419	0.014370716234540693	0.01825273052834774
60.400000000000006	0.001788237120221089	0.010772764435772525	0.014346770883057101	0.01822238188620868
60.5	0.0017852562581227496	0.010754824805174019	0.014322905204370002	0.01819213400302719
60.6	0.001782285318509713	0.01073694483057301	0.014299118801467017	0.018161986377824086
60.7	0.001779324251902646	0.010719124214853857	0.014275411279963634	0.018131938512928006
60.800000000000004	0.0017763730091456711	0.010701362662878936	0.014251782248090965	0.01810198991395787
60.900000000000006	0.0017734315414444219	0.01068365988146569	0.014228231316662104	0.018072140089797586
61.	0.001770499800299447	0.01066601557936828	0.014204758099072111	0.018042388552561003
61.1	0.0017675777375347524	0.010648429467268399	0.0141813622112552	0.018012734817574375
61.2	0.0017646653053168277	0.010630901257738558	0.014158043271675552	0.01798317840334329
61.300000000000004	0.0017617624560880513	0.010613430665251267	0.014134800901296722	0.017953718831529273
61.400000000000006	0.0017588691426237714	0.01059601740615609	0.014111634723578584	0.017924355626922565
61.5	0.00175598531801328	0.010578661198656693	0.014088544364440621	0.017895088317420677
61.6	0.0017531109356502981	0.010561361762801666	0.014065529452246626	0.017865916433995314
61.7	0.0017502459492329768	0.010544118820470759	0.014042589617789402	0.01783683951067873
61.800000000000004	0.0017473903127543833	0.010526932095347344	0.014019724494257124	0.01780785708452869
61.900000000000006	0.0017445439805215278	0.010509801312932181	0.013996933717236383	0.01777896869560122
62.	0.0017417069071077964	0.010492726200488346	0.013974216924669365	0.01775017388694476
62.1	0.0017388790474290588	0.01047570648707336	0.013951573756856912	0.01772147220455538
62.2	0.0017360603566485336	0.010458741903484113	0.013929003856418746	0.017692863197363157
62.300000000000004	0.0017332507902624097	0.010441832182256864	0.013906506868284296	0.017664346417206867
62.400000000000006	0.001730450304004711	0.010424977057662656	0.013884082439683518	0.01763592141881062
62.5	0.0017276588539424324	0.010408176265688955	0.013861730220104066	0.017607587759760495
62.6	0.0017248763964089434	0.010391429544025877	0.013839449861306592	0.017579345000483127
62.7	0.0017221028879944769	0.010374736632029485	0.013817241017263558	0.017551192704216498
62.800000000000004	0.001719338285603209	0.010358097270740135	0.013795103344186765	0.01752313043700021
62.900000000000006	0.0017165825464056912	0.010341511202873306	0.013773036500478418	0.017495157767640435
63.	0.0017138356278388516	0.010324978172769112	0.013751040146724994	0.0174672742676885
63.1	0.0017110974876059935	0.01030849792639689	0.013729113945675834	0.017439479511431155
63.2	0.0017083680836958235	0.010292070211373561	0.013707257562237027	0.017411773075857468
63.300000000000004	0.0017056473743634242	0.0102756947768902	0.013685470663434693	0.017384154540641315
63.400000000000006	0.0017029353181207403	0.01025937137375334	0.013663752918414986	0.01735662348811606
63.5	0.0017002318737556065	0.010243099754348254	0.013642103998425744	0.01732917950326677
63.6	0.0016975370002936929	0.010226879672620601	0.013620523576779767	0.01730182217368738
63.7	0.0016948506570460718	0.010210710884076426	0.013599011328879303	0.017274551089582642
63.800000000000004	0.0016921728035616521	0.010194593145768389	0.013577566932145676	0.017247365843727255
63.900000000000006	0.0016895033996652319	0.01017852621627741	0.013556190066049885	0.017220266031465835
64.	0.0016868424054194444	0.010162509855712668	0.013534880412088128	0.01719325125067984
64.1	0.0016841897811342723	0.010146543825684065	0.013513637653729791	0.017166321101764196
64.2	0.001681545487376561	0.01013062788929305	0.01349246147644805	0.017139475187621468
64.30000000000001	0.0016789094849605048	0.010114761811132614	0.013471351567680092	0.01711271311363069
64.4	0.0016762817349666738	0.010098945357273523	0.013450307616821	0.017086034487635706
64.5	0.0016736621986754205	0.010083178295241375	0.013429329315190105	0.017059438919915952
64.6	0.0016710508376429863	0.010067460394007417	0.013408416356046275	0.017032926023180614
64.7	0.0016684476136444217	0.010051791423988548	0.013387568434548148	0.017006495412539433
64.80000000000001	0.0016658524887021263	0.010036171157028961	0.013366785247751081	0.01698014670548908
64.9	0.001663265425076335	0.010020599366386372	0.01334606649458878	0.016953879521895605
65.	0.0016606863852746325	0.010005075826718253	0.013325411875851897	0.016927693483971117
65.10000000000001	0.0016581153320043849	0.009989600314095605	0.013304821094191082	0.016901588216256227
65.2	0.001655552228229821	0.00997417260595247	0.013284293854089458	0.01687556334561033
65.3	0.0016529970371149515	0.009958792481104286	0.013263829861853435	0.016849618501182405
65.4	0.001650449722099677	0.009943459719734126	0.013243428825582123	0.016823753314401255
65.5	0.0016479102467951386	0.00992817410336975	0.013223090455188746	0.01679796741895607
65.60000000000001	0.0016453785750788546	0.009912935414883594	0.013202814462360869	0.01677226045077889
65.7	0.0016428546710281246	0.009897743438474431	0.013182600560538988	0.016746632048027073
65.8	0.0016403384989485707	0.009882597959671944	0.01316244846493182	0.016721081851065796
65.9	0.0016378300233646237	0.009867498765318379	0.013142357892482663	0.016695609502452455
66.	0.001635329208971956	0.009852445643536411	0.013122328561854085	0.01667021464691916
66.10000000000001	0.0016328360207801835	0.00983743838375669	0.013102360193427936	0.016644896931355208
66.2	0.001630350423922596	0.009822476776699474	0.013082452509290046	0.016619656004795397
66.3	0.001627872383779833	0.00980756061433792	0.013062605233199631	0.01659449151839862
66.4	0.0016254018659323155	0.009792689689911852	0.01304281809060154	0.016569403125432265
66.5	0.001622938836207814	0.009777863797923166	0.01302309080860483	0.016544390481264472
66.60000000000001	0.0016204832605863136	0.009763082734108301	0.013003423115952175	0.01651945324332904
66.7	0.0016180351052570948	0.009748346295438236	0.012983814743035168	0.01649459107113325
66.8	0.0016155943366853278	0.009733654280109309	0.012964265421869845	0.016469803626228637
66.9	0.0016131609214408297	0.00971900648753863	0.012944774886078326	0.016445090572195432
67.	0.001610734826369308	0.009704402718331957	0.012925342870885757	0.01642045157463477
67.10000000000001	0.0016083160184496574	0.009689842774311229	0.012905969113098902	0.016395886301143366
67.2	0.001605904464946176	0.009675326458482441	0.012886653351115308	0.016371394421309648
67.3	0.0016035001332182954	0.009660853575017291	0.012867395324877434	0.016346975606690368
67.4	0.001601102990891824	0.009646423929276117	0.012848194775897109	0.016322629530806723
67.5	0.0015987130057733248	0.009632037327762015	0.012829051447212707	0.01629835586910736
67.60000000000001	0.0015963301458596295	0.009617693578148368	0.012809965083410571	0.016274154298980055
67.7	0.0015939543793188115	0.00960339248924213	0.01279093543057605	0.016250024499728354
67.8	0.0015915856744996991	0.009589133870993012	0.01277196223630881	0.016225966152544312
67.9	0.0015892239999889567	0.009574917534465939	0.012753045249710587	0.016201978940516285
68.	0.001586869324525463	0.009560743291863998	0.012734184221354597	0.016178062548595832
68.10000000000001	0.0015845216170288525	0.009546610956482546	0.012715378903297776	0.0161542166636016
68.2	0.0015821808466375674	0.00953252034273216	0.012696629049059367	0.01613044097418624
68.3	0.0015798469826232393	0.0095184712661065	0.012677934413608672	0.016106735170838347
68.4	0.0015775199944667942	0.009504463543191505	0.012659294753349771	0.01608309894586104
68.5	0.0015751998518204	0.009490496991660784	0.012640709826130688	0.016059531993364184
68.60000000000001	0.0015728865245264933	0.00947657143024351	0.012622179391203628	0.016036034009248804
68.7	0.0015705799825987523	0.009462686678733583	0.012603703209252505	0.016012604691185678
68.8	0.0015682801962316102	0.009448842557994224	0.012585281042334823	0.015989243738625064
68.9	0.001565987135743175	0.009435038889916682	0.012566912653921437	0.01596595085274998
69.	0.0015637007716989035	0.009421275497433983	0.012548597808844559	0.015942725736493732
69.10000000000001	0.0015614210748354943	0.009407552204530118	0.012530336273316098	0.015919568094516525
69.2	0.0015591480159752671	0.009393868836198747	0.012512127814900142	0.01589647763318992
69.3	0.0015568815661974038	0.009380225218447773	0.012493972202516003	0.01587345406058513
69.4	0.001554621696704761	0.009366621178290171	0.012475869206422935	0.015850497086461354
69.5	0.0015523683788904636	0.009353056543771528	0.012457818598201767	0.01582760642226187
69.60000000000001	0.0015501215842713115	0.009339531143896605	0.01243982015076103	0.015804781781088732
69.7	0.0015478812845924265	0.009326044808670646	0.012421873638321652	0.015782022877694986
69.8	0.0015456474517321185	0.009312597369090198	0.012403978836398615	0.01575932942848076
69.9	0.0015434200576828587	0.009299188657110987	0.01238613552180706	0.015736701151469922
70.	0.0015411990746844668	0.009285818505661684	0.012368343472628647	0.015714137766306174
70.10000000000001	0.0015389844751004377	0.009272486748634725	0.012350602468245198	0.015691638994239428
70.2	0.0015367762314179405	0.009259193220858783	0.012332912289274457	0.01566920455811217
70.3	0.0015345743163239264	0.009245937758130882	0.01231527271761598	0.015646834182353624
70.4	0.0015323787026385344	0.009232720197184277	0.012297683536393005	0.015624527592960295
70.5	0.001530189363381686	0.009219540375656334	0.012280144529979992	0.015602284517488157
70.60000000000001	0.0015280062716494095	0.009206398132148177	0.012262655483975085	0.015580104685044886
70.7	0.0015258294007660556	0.009193293306155866	0.01224521618519705	0.01555798782628206
70.8	0.0015236587241701362	0.009180225738102506	0.012227826421676106	0.015535933673369856
70.9	0.0015214942154618916	0.009167195269301546	0.012210485982638622	0.015513941959998997
71.	0.001519335848355723	0.009154201741979711	0.012193194658522415	0.015492012421365168
71.10000000000001	0.0015171835967848406	0.00914124499924948	0.012175952240930862	0.01547014479416124
71.2	0.001515037434787102	0.009128324885122847	0.012158758522660434	0.01544833881656558
71.3	0.0015128973365335532	0.009115441244474606	0.012141613297660924	0.01542659422822648
71.4	0.001510763276356968	0.009102593923060709	0.012124516361056865	0.015404910770256313
71.5	0.001508635228780389	0.009089782767527447	0.012107467509129168	0.015383288185227642
71.60000000000001	0.0015065131683839397	0.009077007625342607	0.01209046653927842	0.01536172621714986
71.7	0.001504397069928498	0.009064268344864311	0.012073513250064645	0.01534022461146918
71.8	0.0015022869083652108	0.009051564775285952	0.012056607441173664	0.015318783115056963
71.9	0.0015001826587118187	0.00903889676664536	0.012039748913398726	0.015297401476190244
72.	0.0014980842961573044	0.00902626416982481	0.012022937468661935	0.015276079444561469
72.10000000000001	0.0014959917960238381	0.009013666836532664	0.012006172909980588	0.0152548167712415
72.2	0.0014939051337953188	0.009001104619317144	0.011989455041470245	0.01523361320869909
72.3	0.0014918242850507793	0.008988577371534188	0.011972783668341659	0.01521246851077362
72.4	0.0014897492255309809	0.008976084947342885	0.01195615859687937	0.015191382432663422
72.5	0.001487679931138413	0.008963627201755942	0.011939579634450878	0.015170354730933566
72.60000000000001	0.0014856163778516724	0.00895120399053413	0.011923046589485228	0.015149385163482758
72.7	0.0014835585418110843	0.008938815170296436	0.011906559271479133	0.015128473489556973
72.8	0.0014815063992711353	0.008926460598400732	0.011890117490966377	0.0151076194697222
72.9	0.0014794599266670665	0.008914140133012621	0.011873721059542295	0.015086822865868328
73.	0.0014774191005102267	0.008901853633100846	0.011857369789830112	0.01506608344119358
73.10000000000001	0.0014753838974546662	0.008889600958382213	0.01184106349548401	0.01504540096019282
73.2	0.0014733542943161633	0.008877381969349134	0.011824801991192185	0.01502477518865757
73.3	0.001471330268005631	0.008865196527283393	0.011808585092652374	0.01500420589366236
73.4	0.0014693117955481433	0.008853044494187301	0.011792412616565733	0.014983692843549175
73.5	0.0014672988541209885	0.008840925732866312	0.011776284380652136	0.014963235807929383
73.60000000000001	0.0014652914210251298	0.00882884010684182	0.011760200203610412	0.014942834557670119
73.7	0.001463289473675692	0.008816787480383285	0.011744159905139741	0.014922488864892332
73.8	0.0014612929896209873	0.008804767718522002	0.011728163305921323	0.014902198502947423
73.9	0.001459301946523489	0.00879278068699603	0.011712210227606115	0.014881963246423088
74.	0.0014573163221693452	0.008780826252296084	0.011696300492820973	0.01486178287112774
74.10000000000001	0.0014553360944588652	0.008768904281637999	0.011680433925150282	0.014841657154090509
74.2	0.0014533612414160326	0.008757014642935192	0.01166461034913902	0.014821585873535936
74.3	0.0014513917412075322	0.00874515720484456	0.011648829590274407	0.014801568808891758
74.4	0.0014494275720856706	0.008733331836702224	0.011633091474995071	0.014781605740779167
74.5	0.0014474687124264277	0.008721538408592373	0.011617395830672705	0.014761696451001144
74.60000000000001	0.0014455151407294588	0.008709776791260067	0.011601742485615118	0.014741840722528812
74.7	0.0014435668356371203	0.008698046856175484	0.011586131269044826	0.014722038339503397
74.8	0.001441623775839336	0.008686348475469669	0.011570562011105167	0.014702289087224546
74.9	0.001439685940178244	0.00867468152198961	0.011555034542857242	0.014682592752146418
75.	0.0014377533076672245	0.008663045869266113	0.01153954869626156	0.014662949121858233
75.10000000000001	0.0014358258573196577	0.008651441391472494	0.011524104304181102	0.014643357985086213
75.2	0.0014339035683391922	0.008639867963502598	0.011508701200375194	0.014623819131689681
75.3	0.001431986420024611	0.008628325460879013	0.011493339219490334	0.014604332352645496
75.4	0.0014300743917793444	0.008616813759803556	0.011478018197041839	0.01458489744003831
75.5	0.0014281674631209844	0.008605332737161858	0.01146273796944443	0.014565514187066416
75.60000000000001	0.00142626561364323	0.00859388227044076	0.011447498373960235	0.014546182388022274
75.7	0.0014243688231110223	0.008582462237833861	0.011432299248732432	0.01452690183828667
75.8	0.0014224770713844362	0.008571072518145149	0.011417140432757721	0.014507672334330665
75.9	0.001420590338352087	0.008559712990844069	0.011402021765877145	0.014488493673692236
76.	0.0014187086040928587	0.00854838353602422	0.011386943088794439	0.014469365654984053
76.10000000000001	0.0014168318487807698	0.008537084034412534	0.011371904243036277	0.0144502880778857
76.2	0.0014149600526754589	0.008525814367373865	0.011356905070992022	0.014431260743124204
76.3	0.0014130931961316992	0.0085145744169064	0.011341945415849495	0.014412283452475978
76.4	0.0014112312596184257	0.008503364065600356	0.011327025121646976	0.014393356008762938
76.5	0.0014093742237282472	0.008492183196688458	0.011312144033233442	0.014374478215838857
76.60000000000001	0.0014075220691298798	0.008481031694013819	0.011297301996268553	0.014355649878581593
76.7	0.0014056747765966878	0.008469909442039113	0.011282498857231845	0.01433687080290087
76.8	0.0014038323269971694	0.008458816325791513	0.011267734463392126	0.014318140795709077
76.9	0.0014019947013330114	0.008447752230945288	0.011253008662825841	0.014299459664930996
77.	0.00140016188066298	0.008436717043757556	0.011238321304407885	0.014280827219496025
77.10000000000001	0.0013983338461790308	0.00842571065105911	0.011223672237784078	0.014262243269324537
77.2	0.0013965105791492254	0.008414732940309484	0.011209061313404808	0.014243707625325947
77.3	0.0013946920609557878	0.008403783799514345	0.011194488382476097	0.014225220099388963
77.4	0.0013928782730475353	0.008392863117285158	0.011179953296996292	0.014206780504381598
77.5	0.001391069197006473	0.008381970782816238	0.011165455909719374	0.01418838865413948
77.60000000000001	0.0013892648145002273	0.008371106685848036	0.011150996074173303	0.014170044363461969
77.7	0.001387465107253505	0.008360270716722207	0.011136573644626366	0.014151747448102405
77.80000000000001	0.0013856700571527412	0.008349462766331132	0.011122188476111657	0.014133497724770072
77.9	0.0013838796461414513	0.008338682726140863	0.01110784042442095	0.014115295011110722
78.	0.0013820938562297451	0.008327930488163585	0.01109352934606188	0.014097139125714357
78.10000000000001	0.0013803126695704337	0.008317205944985159	0.01107925509830382	0.014079029888101611
78.2	0.0013785360683734084	0.008306508989723804	0.011065017539144241	0.014060967118719852
78.30000000000001	0.0013767640349722353	0.008295839516071418	0.011050816527305645	0.014042950638933445
78.4	0.001374996551748048	0.008285197418243082	0.011036651922235565	0.014024980271027644
78.5	0.0013732336012151672	0.008274582591009194	0.011022523584109633	0.01400705583819108
78.60000000000001	0.001371475165964022	0.008263994929677103	0.011008431373807095	0.013989177164521591
78.7	0.0013697212286421217	0.008253434330077353	0.010994375152923053	0.013971344075002862
78.80000000000001	0.0013679717720206496	0.008242900688595794	0.010980354783756228	0.013953556395516112
78.9	0.0013662267789564106	0.008232393902118522	0.010966370129312022	0.013935813952832297
79.	0.0013644862324013434	0.008221913868082353	0.010952421053290274	0.01391811657459849
79.10000000000001	0.0013627501153644676	0.00821146048443812	0.010938507420088327	0.013900464089335929
79.2	0.0013610184109499367	0.008201033649641476	0.010924629094779608	0.013882856326432231
79.30000000000001	0.0013592911023760658	0.00819063326267586	0.010910785943128927	0.013865293116147233
79.4	0.0013575681729087366	0.008180259223043303	0.010896977831586356	0.01384777428958768
79.5	0.001355849605899452	0.008169911430727723	0.010883204627268878	0.013830299678720856
79.60000000000001	0.0013541353848424164	0.008159589786259174	0.010869466197963442	0.013812869116357065
79.7	0.001352425493241347	0.008149294190631231	0.010855762412136143	0.013795482436151564
79.80000000000001	0.0013507199147236363	0.008139024545346896	0.010842093138898567	0.013778139472594849
79.9	0.001349018632973757	0.008128780752436941	0.01082845824803839	0.013760840061008741
80.	0.0013473216317998564	0.00811856271437731	0.010814857609979602	0.01374358403753667
80.10000000000001	0.001345628895038622	0.00810837033414878	0.010801291095810043	0.013726371239151445
80.2	0.001343940406650416	0.008098203515246132	0.010787758577259986	0.013709201503639691
80.30000000000001	0.001342256150671708	0.008088062161613908	0.010774259926699082	0.013692074669590163
80.4	0.0013405761111865346	0.008077946177692301	0.010760795017136357	0.013674990576407376
80.5	0.0013389002723930934	0.0080678554683988	0.010747363722223267	0.013657949064292131
80.60000000000001	0.0013372286185371497	0.008057789939123594	0.010733965916220058	0.013640949974239579
80.7	0.0013355611339881427	0.008047749495724992	0.010720601474041644	0.0136239931480431
80.80000000000001	0.001333897803153566	0.00803773404452942	0.010707270271202546	0.013607078428272896
80.9	0.0013322386105170197	0.008027743492345179	0.010693972183841364	0.013590205658277944
81.	0.001330583540676266	0.008017777746425748	0.010680707088717715	0.013573374682197659
81.10000000000001	0.0013289325782766333	0.008007836714483539	0.010667474863203063	0.013556585344928814
81.2	0.001327285708039558	0.007997920304703667	0.010654275385265416	0.013539837492141108
81.30000000000001	0.0013256429147530707	0.007988028425711832	0.010641108533478508	0.013523130970261593
81.4	0.001324004183328876	0.007978160986592661	0.010627974187024854	0.013506465626480507
81.5	0.0013223694987072193	0.00796831789688514	0.0106148722256774	0.013489841308739604
81.60000000000001	0.001320738845894939	0.007958499066545877	0.010601802529793399	0.013473257865720468
81.7	0.0013191122100320628	0.007948704406013371	0.010588764980329709	0.013456715146856188
81.80000000000001	0.0013174895762681311	0.00793893382614375	0.010575759458830561	0.013440213002317741
81.9	0.0013158709298478186	0.007929187238224543	0.010562785847409193	0.013423751283006194
82.	0.0013142562560919072	0.007919464554011395	0.010549844028763161	0.01340732984055466
82.10000000000001	0.0013126455404068003	0.007909765685645456	0.010536933886162086	0.013390948527322448
82.2	0.0013110387682369546	0.007900090545740585	0.010524055303453784	0.013374607196387282
82.30000000000001	0.0013094359251409878	0.007890439047323679	0.010511208165048967	0.013358305701547248
82.4	0.0013078369966775178	0.007880811103820913	0.010498392355909	0.013342043897305214
82.5	0.0013062419685859175	0.00787120662912199	0.010485607761582626	0.013325821638880514
82.60000000000001	0.0013046508265579931	0.007861625537506703	0.010472854268150884	0.013309638782183641
82.7	0.001303063556437765	0.007852067743677072	0.010460131762266884	0.013293495183841552
82.80000000000001	0.0013014801440882806	0.007842533162761928	0.010447440131109926	0.013277390701160675
82.9	0.0012999005754867486	0.007833021710293962	0.0104347792624375	0.01326132519214639
83.	0.0012983248366198914	0.007823533302209734	0.01042214904453022	0.013245298515485492
83.10000000000001	0.0012967529135981051	0.007814067854868025	0.010409549366207122	0.013229310530555934
83.2	0.0012951847925888674	0.0078046252850039405	0.010396980116840959	0.01321336109739957
83.30000000000001	0.0012936204597881955	0.007795205509788582	0.010384441186318432	0.013197450076743564
83.4	0.0012920599014872411	0.007785808446769374	0.010371932465070783	0.01318157732998483
83.5	0.0012905031040532633	0.007776434013893017	0.010359453844049318	0.01316574271917833
83.60000000000001	0.0012889500539010887	0.007767082129519257	0.010347005214740706	0.013149946107052668
83.7	0.0012874007375216507	0.007757752712370397	0.010334586469139446	0.013134187356984765
83.80000000000001	0.0012858551414439369	0.007748445681586374	0.010322197499750925	0.013118466333009605
83.9	0.0012843132523110957	0.007739160956683453	0.01030983819962813	0.013102782899812444
84.	0.001282775056794816	0.007729898457563406	0.010297508462307403	0.013087136922724908
84.10000000000001	0.0012812405416143537	0.0077206581045089215	0.010285208181835972	0.013071528267719169
84.2	0.0012797096936031259	0.007711439818179017	0.010272937252771959	0.013055956801409873
84.30000000000001	0.0012781824996326032	0.007702243519631985	0.010260695570190487	0.013040422391044422
84.4	0.0012766589466123104	0.00769306913027032	0.0102484830296378	0.013024924904497122
84.5	0.0012751390215469062	0.007683916571904971	0.010236299527177153	0.013009464210278921
84.60000000000001	0.0012736227114981298	0.007674785766695678	0.01022414495935515	0.012994040177517943
84.7	0.0012721100035752875	0.00766567663717851	0.010212019223220108	0.012978652675961428
84.80000000000001	0.0012706008849637936	0.007656589106252095	0.010199922216303704	0.012963301575979634
84.9	0.0012690953428966289	0.00764752309719139	0.010187853836608729	0.012947986748544416
85.	0.0012675933646828816	0.007638478533629322	0.0101758139826458	0.012932708065248695
85.10000000000001	0.0012660949376792074	0.0076294553395522	0.010163802553387486	0.012917465398283094
85.2	0.0012646000492898292	0.007620453439308893	0.010151819448283583	0.012902258620443734
85.30000000000001	0.0012631086870141038	0.0076114727576154185	0.01013986456726113	0.012887087605124435
85.4	0.0012616208383894418	0.0076025132195274075	0.01012793781072134	0.012871952226308932
85.5	0.0012601364909913077	0.007593574750467641	0.010116039079524311	0.012856852358578672
85.60000000000001	0.0012586556324903	0.007584657276189334	0.010104168275004316	0.012841787877103062
85.7	0.0012571782506045847	0.00757576072282203	0.010092325298960633	0.012826758657633643
85.80000000000001	0.0012557043330998945	0.007566885016807349	0.010080510053642239	0.01281176457650019
85.9	0.0012542338677895295	0.007558030084963238	0.010068722441756994	0.012796805510612658
86.	0.0012527668425914376	0.007549195854428903	0.010056962366471644	0.012781881337457293
86.10000000000001	0.0012513032454045396	0.0075403822526969285	0.010045229731405696	0.012766991935090788
86.2	0.0012498430642609443	0.007531589207581155	0.010033524440628357	0.01275213718213444
86.30000000000001	0.0012483862871927607	0.007522816647267163	0.010021846398646308	0.01273731695777415
86.4	0.0012469329023272317	0.007514064500220483	0.010010195510422048	0.012722531141760434
86.5	0.001245482897820141	0.0075053326952875645	0.009998571681355548	0.012707779614398673
86.60000000000001	0.0012440362618938658	0.007496621161622343	0.009986974817287301	0.012693062256553015
86.7	0.0012425929828183508	0.007487929828713779	0.009975404824476914	0.012678378949626905
86.80000000000001	0.001241153048920621	0.007479258626376677	0.009963861609648994	0.012663729575588395
86.9	0.0012397164485942957	0.00747060748474251	0.009952345079938085	0.012649114016940938
87.	0.0012382831702520208	0.007461976334282361	0.009940855142910076	0.012634532156727286
87.10000000000001	0.0012368532024110896	0.007453365105774803	0.009929391706559147	0.012619983878537272
87.2	0.0012354265335983094	0.007444773730315074	0.00991795467931389	0.012605469066490295
87.30000000000001	0.0012340031524070815	0.007436202139328849	0.009906543970000587	0.012590987605239206
87.4	0.0012325830475164274	0.0074276502645584655	0.009895159487886053	0.012576539379972258
87.5	0.0012311662075863425	0.007419118038039983	0.009883801142650096	0.012562124276391697
87.60000000000001	0.0012297526214004961	0.007410605392139896	0.009872468844382457	0.012547742180739056
87.7	0.0012283422777330446	0.007402112259523005	0.00986116250357975	0.01253339297976013
87.80000000000001	0.0012269351654627919	0.007393638573175369	0.009849882031154646	0.01251907656072832
87.9	0.0012255312734875683	0.007385184266372176	0.00983862733842975	0.012504792811431019
88.	0.001224130590771799	0.00737674927271446	0.00982739833712842	0.012490541620165711
88.10000000000001	0.001222733106308449	0.007368333526096972	0.009816194939377836	0.01247632287573608
88.2	0.0012213388091761037	0.0073599369606990065	0.00980501705770593	0.012462136467453954
88.30000000000001	0.0012199476884628628	0.0073515595110302916	0.009793864605035275	0.012447982285135415
88.4	0.0012185597333234193	0.007343201111880506	0.009782737494683079	0.012433860219094954
88.5	0.0012171749329980873	0.00733486169833305	0.00977163564037343	0.012419770160143525
88.60000000000001	0.001215793276698641	0.007326541205778809	0.009760558956203638	0.01240571199958466
88.7	0.0012144147537510148	0.007318239569879442	0.009749507356674828	0.012391685629220293
88.80000000000001	0.0012130393535096842	0.007309956726613275	0.00973848075666135	0.0123776909413352
88.9	0.0012116670653671779	0.007301692612238585	0.009727479071435252	0.012363727828702828
89.	0.0012102978787731059	0.0072934471632936	0.009716502216644864	0.012349796184579468
89.10000000000001	0.001208931783224644	0.007285220316619446	0.009705550108317857	0.012335895902700345
89.2	0.0012075687682855639	0.007277012009323434	0.00969462266285819	0.012322026877283523
89.30000000000001	0.001206208823510122	0.007268822178802003	0.009683719797055278	0.012308189003012383
89.4	0.0012048519385667368	0.0072606507627453135	0.009672841428068703	0.012294382175055081
89.5	0.0012034981031238264	0.007252497699114298	0.009661987473419035	0.0122806062890412
89.60000000000001	0.001202147306925917	0.0072443629261360705	0.009651157851006184	0.012266861241073422
89.7	0.0012007995397270474	0.007236246382336056	0.009640352479103284	0.012253146927711952
89.80000000000001	0.0011994547913573644	0.007228148006496684	0.009629571276338341	0.01223946324598426
89.9	0.0011981130517040948	0.007220067737694102	0.009618814161703402	0.012225810093379232
90.	0.0011967743106734928	0.007212005515261464	0.009608081054569862	0.012212187367837442
90.10000000000001	0.0011954385582003528	0.007203961278802695	0.009597371874642565	0.012198594967753093
90.2	0.001194105784314603	0.007195934968197084	0.009586686542005703	0.012185032791979866
90.30000000000001	0.0011927759790556858	0.00718792652359469	0.009576024977079975	0.012171500739813384
90.4	0.0011914491325010965	0.0071799358853934	0.00956538710065319	0.012157998711000964
90.5	0.0011901252348044383	0.007171962994280231	0.009554772833864964	0.012144526605733818
90.60000000000001	0.0011888042761478545	0.007164007791190022	0.00954418209819449	0.012131084324639264
90.7	0.0011874862467420287	0.0071560702173238035	0.009533614815478883	0.012117671768790467
90.80000000000001	0.0011861711368642389	0.007148150214144191	0.009523070907900954	0.012104288839694758
90.9	0.0011848589368107893	0.007140247723366222	0.009512550297976962	0.012090935439297517
91.	0.0011835496369540918	0.007132362686971112	0.009502052908565805	0.012077611469972454
91.10000000000001	0.0011822432276760717	0.007124495047187906	0.009491578662890422	0.012064316834525489
91.2	0.0011809396993967083	0.007116644746507242	0.009481127484482736	0.012051051436183083
91.30000000000001	0.001179639042640628	0.007108811727676762	0.0094706992972173	0.012037815178611693
91.4	0.001178341247894404	0.007100995933678167	0.009460294025320476	0.012024607965886634
91.5	0.0011770463057397436	0.007093197307763929	0.009449911593336784	0.012011429702511543
91.60000000000001	0.0011757542067583541	0.007085415793425167	0.009439551926141144	0.011998280293404748
91.7	0.0011744649416175637	0.007077651334391649	0.009429214948938862	0.011985159643901221
91.80000000000001	0.0011731785010037274	0.007069903874668504	0.009418900587268703	0.011972067659748675
91.9	0.0011718948756317402	0.007062173358467382	0.009408608766990652	0.011959004247109526
92.	0.0011706140562735784	0.007054459730279885	0.00939833941428285	0.011945969312553087
92.10000000000001	0.001169336033758298	0.0070467629348270845	0.009388092455656888	0.011932962763053633
92.2	0.001168060798905442	0.00703908291704116	0.009377867817933344	0.011919984505994295
92.30000000000001	0.0011667883426011477	0.007031419622148013	0.009367665428263186	0.01190703444915732
92.4	0.001165518655807659	0.007023772995575477	0.009357485214103307	0.011894112500726016
92.5	0.0011642517294586806	0.007016142982990031	0.009347327103225694	0.01188121856928282
92.60000000000001	0.0011629875545925636	0.007008529530315159	0.009337191023726618	0.011868352563809277
92.7	0.0011617261222286335	0.007000932583685459	0.009327076904008264	0.011855514393674374
92.80000000000001	0.0011604674234623224	0.006993352089483349	0.009316984672772624	0.011842703968642319
92.9	0.0011592114494080896	0.006985787994316132	0.009306914259042905	0.011829921198862815
93.	0.0011579581912279614	0.006978240245020575	0.009296865592151296	0.011817165994882733
93.10000000000001	0.001156707640150558	0.006970708788685863	0.009286838601720613	0.011804438267626647
93.2	0.0011554597873854732	0.006963193572580164	0.009276833217682646	0.011791737928400724
93.30000000000001	0.0011542146242184076	0.006955694544256189	0.009266849370287352	0.011779064888900521
93.4	0.0011529721419445756	0.006948211651450222	0.00925688699005389	0.011766419061193453
93.5	0.001151732331935299	0.006940744842132605	0.009246946007822643	0.011753800357728529
93.60000000000001	0.0011504951855809264	0.0069332940645215075	0.009237026354727673	0.011741208691326624
93.7	0.0011492606943003466	0.00692585926703244	0.009227127962193674	0.01172864397518631
93.80000000000001	0.0011480288495409887	0.006918440398296613	0.0092172507619329	0.011716106122872185
93.9	0.0011467996428263896	0.006911037407188475	0.009207394685966586	0.011703595048320706
94.	0.0011455730656610586	0.006903650242784406	0.009197559666594359	0.011691110665832404
94.10000000000001	0.0011443491096351265	0.006896278854376486	0.009187745636406468	0.011678652890081617
94.2	0.0011431277663577506	0.006888923191495442	0.00917795252827767	0.011666221636100918
94.30000000000001	0.001141909027476142	0.006881583203855577	0.009168180275385584	0.011653816819281113
94.4	0.0011406928846279985	0.006874258841414428	0.009158428811167862	0.01164143835537124
94.5	0.0011394793295842057	0.006866950054317698	0.009148698069358897	0.011629086160490252
94.60000000000001	0.001138268354058569	0.006859656792940558	0.009138987983971478	0.011616760151095865
94.7	0.0011370599498410003	0.0068523790078647015	0.00912929848930289	0.011604460244017659
94.80000000000001	0.0011358541087404396	0.006845116649869162	0.009119629519919641	0.011592186356418134
94.9	0.0011346508226419334	0.006837869669957854	0.009109981010669673	0.011579938405825814
95.	0.001133450083401988	0.006830638019341214	0.009100352896682385	0.01156771631010993
95.10000000000001	0.0011322518829627313	0.006823421649422431	0.009090745113359446	0.011555519987486268
95.2	0.001131056213256777	0.006816220511815805	0.009081157596356434	0.01154334935651327
95.30000000000001	0.001129863066292846	0.006809034558351335	0.009071590281622617	0.011531204336099821
95.4	0.0011286724340986872	0.006801863741042599	0.009062043105373408	0.011519084845491629
95.5	0.0011274843087210752	0.006794708012118869	0.00905251600408732	0.011506990804267321
95.60000000000001	0.001126298682244839	0.006787567324006765	0.009043008914502893	0.011494922132352075
95.7	0.001125115546821401	0.006780441629334837	0.009033521773646238	0.011482878750003993
95.80000000000001	0.001123934894573644	0.00677333088091521	0.00902405451877596	0.011470860577812153
95.9	0.001122756717700558	0.006766235031784887	0.009014607087447415	0.011458867536700506
96.	0.0011215810084486996	0.006759154035155268	0.009005179417448451	0.011446899547923977
96.10000000000001	0.0011204077590551127	0.006752087844444276	0.008995771446842252	0.011434956533060675
96.2	0.0011192369618044078	0.006745036413257996	0.00898638311395203	0.01142303841402164
96.30000000000001	0.0011180686090192496	0.006737999695399855	0.00897701435735186	0.011411145113044988
96.4	0.001116902693060356	0.0067309776448660355	0.008967665115866663	0.011399276552686187
96.5	0.0011157392063074723	0.006723970215845473	0.008958335328590576	0.011387432655821945
96.60000000000001	0.00111457814115937	0.0067169773627106764	0.008949024934859412	0.011375613345656052
96.7	0.0011134194900909286	0.006709999040031499	0.00893973387426902	0.011363818545707699
96.80000000000001	0.0011122632455675139	0.0067030352025659575	0.008930462086653865	0.011352048179807584
96.9	0.0011111094000925453	0.0066960858052556435	0.008921209512114562	0.011340302172113488
97.	0.0011099579462170097	0.006689150803230312	0.00891197609098729	0.011328580447083016
97.10000000000001	0.0011088088765109205	0.006682230151807882	0.008902761763852959	0.011316882929495018
97.2	0.001107662183582345	0.00667532380648526	0.008893566471552518	0.011305209544439846
97.30000000000001	0.0011065178600298368	0.006668431722947513	0.008884390155150235	0.01129356021730768
97.4	0.0011053758985661113	0.006661553857072465	0.008875232755979592	0.011281934873806049
97.5	0.0011042362918563158	0.006654690164889386	0.00886609421558821	0.011270333439936466
97.60000000000001	0.001103099032622679	0.006647840602647838	0.00885697447578681	0.011258755842015843
97.7	0.0011019641136349964	0.006641005126748831	0.008847873478609426	0.011247202006658973
97.80000000000001	0.0011008315276725769	0.00663418369377695	0.008838791166334839	0.011235671860786315
97.9	0.0010997012675432695	0.006627376260514122	0.00882972748148656	0.011224165331604521
98.	0.0010985733260739504	0.006620582783884546	0.008820682366802246	0.011212682346629808
98.10000000000001	0.001097447696167603	0.006613803221037298	0.008811655765279593	0.011201222833676272
98.2	0.0010963243707176977	0.006607037529245369	0.008802647620127373	0.011189786720842254
98.30000000000001	0.001095203342636731	0.006600285665983681	0.008793657874799103	0.011178373936523978
98.4	0.0010940846048942807	0.006593547588910732	0.008784686472980797	0.011166984409419439
98.5	0.0010929681504789506	0.006586823255827286	0.008775733358575672	0.011155618068501148
98.60000000000001	0.001091853972407886	0.006580112624731456	0.008766798475722506	0.01114427484304144
98.7	0.0010907420637362847	0.006573415653786568	0.008757881768798695	0.011132954662594955
98.80000000000001	0.0010896324175098317	0.006566732301316577	0.008748983182386604	0.01112165745700642
98.9	0.0010885250268598328	0.006560062525829013	0.008740102661301095	0.011110383156397034
99.	0.001087419884898567	0.006553406285987446	0.008731240150592592	0.011099131691180023
99.10000000000001	0.0010863169847763665	0.0065467635406298375	0.008722395595525663	0.011087902992047026
99.2	0.0010852163197006448	0.00654013424875937	0.00871356894157596	0.011076696989968096
99.30000000000001	0.001084117882878815	0.006533518369544443	0.008704760134457756	0.011065513616193633
99.4	0.0010830216675278034	0.0065269158623186725	0.00869596912009335	0.011054352802252457
99.5	0.0010819276669311309	0.00652032668658089	0.008687195844628362	0.011043214479947897
99.60000000000001	0.0010808358744008582	0.006513750801990559	0.00867844025442256	0.011032098581357798
99.7	0.0010797462832300192	0.006507188168376944	0.008669702296052913	0.011021005038832575
99.80000000000001	0.0010786588867687285	0.006500638745725353	0.008660981916310534	0.011009933784993263
99.9	0.0010775736784146678	0.006494102494167953	0.008652279062203744	0.010998884752741255
100.	0.0010764906515560054	0.00648757937403425	0.008643593680942772	0.010987857875232992

==> dat_C_t_QN.dat <==
rho	ic	n	t
0.01	9.801986733067553	-0.6747712041655165	9.127215528902036
0.02	6.793807277170275	-0.8816209868396077	5.912186290330668
0.03	5.4372800697810835	-0.9941913099501513	4.443088759830932
0.04	4.615581731933179	-1.053121061501297	3.5624606704318817
0.05	4.046555950627599	-1.0757542124086292	2.97080173821897
0.060000000000000005	3.620837520672423	-1.0718740678448986	2.5489634528275245
0.06999999999999999	3.285865272987414	-1.0478685135446417	2.237996759442772
0.08	3.012783258620032	-1.0083083993373505	2.0044748592826815
0.09	2.7842340380375736	-0.9566763129714871	1.8275577250660864
0.09999999999999999	2.589053970151335	-0.8957493739277678	1.6933045962235673
0.11	2.4196852182259754	-0.8278196331614752	1.5918655850645003
0.12	2.2707990366941706	-0.7548300491220385	1.515968987572132
0.13	2.1385123297250614	-0.678463035712117	1.4600492940129444
0.14	2.0199170135867583	-0.600200687524393	1.4197163260623653
0.15000000000000002	1.9127844208448694	-0.5213672337247556	1.3914171871201138
0.16	1.8153725926842275	-0.44315987512799576	1.3722127175562318
0.17	1.7262966011354197	-0.3666717612404076	1.3596248398950121
0.18000000000000002	1.6444388707938096	-0.29290949023263235	1.3515293805611772
0.19	1.568885670602092	-0.22280669398805014	1.3460789766140417
0.2	1.498881189616478	-0.15723476195551378	1.3416464276609643
0.21000000000000002	1.4337937080630991	-0.11947557256028635	1.3143181355028128
0.22	1.3730902633402933	-0.085472914697493	1.2876173486428002
0.23	1.3163173944669075	-0.054845876378928654	1.261471518087979
0.24000000000000002	1.2630863093614384	-0.027261490384958877	1.2358248189764796
0.25	1.2130613194252668	-0.002426520196359916	1.2106347992289068
0.26	1.1659507212814986	0.019919057642624596	1.1858697789241233
0.27	1.1214995345930228	0.04000727802462475	1.1615068126176475
0.28	1.0794836639785566	0.05804641460284523	1.1375300785814018
0.29000000000000004	1.0397051652414127	0.07422442993834408	1.1139295951797568
0.3	1.0019883763667157	0.08871181395426588	1.0907001903209816
0.31	0.9661767318781507	0.10199430374273158	1.0681710356208822
0.32	0.9321301217728304	0.11385363256259542	1.0459837543354258
0.33	0.8997226878588931	0.12440271796893232	1.0241254058278253
0.34	0.868840973998518	0.13374536305967755	1.0025863370581956
0.35000000000000003	0.8393823646699253	0.14197733531959358	0.9813596999895189
0.36000000000000004	0.811253759933286	0.14918728758658092	0.9604410475198669
0.37	0.7843704454095185	0.15545754817461713	0.9398279935841356
0.38	0.7586551240469351	0.16086480193748492	0.91951992598442
0.39	0.7340370828345935	0.16548067993966972	0.8995177627742632
0.4	0.7104514726472445	0.16937227214823972	0.8798237447954842
0.41000000000000003	0.6878386833902473	0.17281207709586446	0.8606507604861118
0.42000000000000004	0.6661437997899515	0.17563232443168525	0.8417761242216368
0.43	0.6453161257242467	0.17787725861101808	0.8231933843352648
0.44	0.625308767044967	0.1795885882955655	0.8048973553405325
0.45	0.606078264512626	0.18080571300481293	0.786883977517439
0.46	0.5875842698247458	0.18156592423737666	0.7691501940621224
0.47000000000000003	0.5697892588341164	0.18190458446587407	0.7516938432999904
0.48000000000000004	0.552658276971309	0.18185528688984806	0.7345135638611571
0.49	0.5361587126448566	0.18144999840077777	0.7176087110456344
0.5	0.5202600950228888	0.18071918785461766	0.7009792828775065
0.51	0.5049339131256333	0.17980875167372093	0.6847426647993542
0.52	0.49015345359815327	0.17862041892894645	0.6687738725270997
0.53	0.4758936549023673	0.1771741636469094	0.6530678185492766
0.54	0.4621309759790778	0.17548910165659248	0.6376200776356703
0.55	0.44884327769447113	0.17358355147496923	0.6224268291694404
0.56	0.4360097156094215	0.17147508965430772	0.6074848052637292
0.5700000000000001	0.4236106428005856	0.16918060119314074	0.5927912439937263
0.5800000000000001	0.41162752162512645	0.16671632553753593	0.5783438471626624
0.59	0.4000428434604252	0.164097898634549	0.5641407420949742
0.6	0.38884005557000884	0.16134039144395484	0.5501804470139637
0.61	0.3780034943501885	0.15852615047145827	0.5365296448216468
0.62	0.3675183243011023	0.15559624040359546	0.5231145647046977
0.63	0.35737048214310363	0.15256033117644802	0.5099308133195517
0.64	0.3475466255664927	0.14942777314935657	0.49697439871584925
0.65	0.3380340861609484	0.14620761560572568	0.484241701766674
0.66	0.32882082612190794	0.1429086238553866	0.47172944997729455
0.67	0.31989539837563674	0.13953929506605237	0.4594346934416891
0.68	0.31124690980370756	0.13610787293791748	0.44735478274162505
0.6900000000000001	0.3028649872818223	0.1326223613235856	0.43548734860540794
0.7000000000000001	0.29473974627800986	0.1290905368850336	0.4238302831630435
0.7100000000000001	0.286861761781762	0.1255609592430179	0.4124227210247799
0.72	0.279222041359097	0.1219969479812049	0.4012189893403019
0.73	0.2718120001492672	0.11840328376294025	0.39021528391220744
0.74	0.2646234376371957	0.11478462617656988	0.3794080638137656
0.75	0.25764851605204053	0.1111455194917084	0.3687940355437489
0.76	0.2508797402567885	0.10749039804978804	0.35837013830657655
0.77	0.2443099390067052	0.1038235913172662	0.34813353032397143
0.78	0.23793224746599947	0.10014932862729806	0.33808157609329753
0.79	0.23174009088236394	0.09647174363337269	0.32821183451573666
0.8	0.2257271693282795	0.09279487849633913	0.3185220478246186
0.81	0.2198874434262385	0.08914824249995194	0.30903568592619046
0.8200000000000001	0.21421512098246462	0.08550829984108256	0.2997234208235472
0.8300000000000001	0.20870464446037856	0.08187734735031615	0.2905819918106947
0.8400000000000001	0.20335067923106714	0.07825764001426888	0.281608319245336
0.85	0.19814810254342607	0.0746513925416134	0.2727994950850395
0.86	0.19309199316153408	0.07106078084785045	0.26415277400938453
0.87	0.18817762162123378	0.06748794346408654	0.25566556508532035
0.88	0.1834004410618891	0.06393498287467364	0.24733542393656274
0.89	0.17875607859291157	0.06040396678819953	0.2391600453811111
0.9	0.17424032715793106	0.05689692934598148	0.23113725650391254
0.91	0.16984913786246936	0.05343213652413144	0.22328127438660078
0.92	0.16557861273368665	0.049994136862782985	0.21557274959646963
0.93	0.16142499788323786	0.04658391558290604	0.2080089134661439
0.9400000000000001	0.15738467704652623	0.0432024487611186	0.20058712580764482
0.9500000000000001	0.15345416547369098	0.0398507034841933	0.1933048689578843
0.9600000000000001	0.14963010414953934	0.0365296380017372	0.18615974215127654
0.97	0.14590925432134486	0.03324020187690201	0.17914945619824688
0.98	0.14228849231499993	0.029983336135005322	0.17227182845000524
0.99	0.13876480462144541	0.026759973409965877	0.1655247780314113
1.	0.1353352832366127	0.023571038088472884	0.1589063213250856
1.01	0.13199712123932367	0.020427933218182228	0.1524250544575059
1.02	0.12874760859269777	0.01732034484502401	0.14606795343772178
1.03	0.12558412815563727	0.014248555584301362	0.13983268373993862
1.04	0.12250415189189598	0.011212852149903913	0.1337170040417999
1.05	0.11950523726510184	0.008213525065784233	0.12771876233088608
1.06	0.11658502380889703	0.005250868394830675	0.1218358922037277
1.07	0.1137412298620935	0.0023251794839999535	0.11606640934609344
1.08	0.11097164945941926	-0.0005632412753449294	0.11040840818407432
1.09	0.10827414936905504	-0.003414090672869981	0.10486005869618506
1.1	0.10564666626874025	-0.0062270628913873765	0.09941960337735288
1.11	0.10308720405276216	-0.008995046010510675	0.09409215804225149
1.12	0.10059383126263698	-0.011725004666323115	0.08886882659631386
1.1300000000000001	0.09816467863475185	-0.014417028376553958	0.0837476502581979
1.1400000000000001	0.09579793675866138	-0.01707119777741726	0.07872673898124413
1.1500000000000001	0.09349185384012866	-0.01968758500892548	0.07380426883120318
1.1600000000000001	0.0912447335633668	-0.022266254081305968	0.06897847948206084
1.17	0.08905493304727896	-0.02480726122358679	0.06424767182369218
1.18	0.08692086089081046	-0.027310655215350334	0.05961020567546012
1.19	0.08484097530282467	-0.029776477702588473	0.0550644976002362
1.2	0.08281378231218536	-0.03220476349853604	0.05060901881364932
1.21	0.08083783405398758	-0.03459112783654106	0.04624670621744652
1.22	0.07891172712811619	-0.03694030834958944	0.041971418778526746
1.23	0.07703410102653453	-0.039252582373361586	0.037781518653172946
1.24	0.0752036366259135	-0.04152821728910737	0.03367541933680614
1.25	0.07341905474240576	-0.04376747088632688	0.029651583856078877
1.26	0.07167911474555107	-0.04597059170966938	0.02570852303588169
1.27	0.06998261322846905	-0.048137819390854424	0.021844793837614625
1.28	0.06832838273165401	-0.05026938496637223	0.018058997765281776
1.29	0.06671529051783577	-0.05236551118167662	0.01434977933615915
1.3	0.06514223739550938	-0.0544264127825425	0.010715824612966877
1.31	0.06360815658886755	-0.05644945508392784	0.0071587015049397115
1.32	0.06211201265199193	-0.058437872508705246	0.0036741401432866805
1.33	0.06065280042527449	-0.060392026053495064	0.00026077437177942503
1.34	0.05922954403214814	-0.06231226726116862	-0.0030827232290204787
1.35	0.05784129591430693	-0.06419893852634305	-0.00635764261203612
1.36	0.05648713590369163	-0.0660523733887938	-0.009565237485102171
1.37	0.05516617032960615	-0.06787289681534886	-0.012706726485742711
1.3800000000000001	0.05387753115941407	-0.06966082547079877	-0.0157832943113847
1.3900000000000001	0.052620375171344505	-0.07141646797832818	-0.018796092806983675
1.4000000000000001	0.051393883158010495	-0.07314012516994735	-0.021746242011936853
1.4100000000000001	0.05019725915931413	-0.07483028948182156	-0.02463303032250743
1.42	0.049029729723478445	-0.07648916918429728	-0.027459439460818837
1.43	0.047890543195008635	-0.07811715017829401	-0.03022660698328538
1.44	0.04677896902844477	-0.07971461000465446	-0.03293564097620969
1.45	0.04569429712682268	-0.0812819180891642	-0.03558762096234152
1.46	0.04463583720381339	-0.0828194359786538	-0.038183598774840406
1.47	0.043602918168560455	-0.08432751756856945	-0.04072459940000899
1.48	0.042594887532281585	-0.08580650932237775	-0.04321162179009617
1.49	0.041611110835745355	-0.08725675048315287	-0.04564563964740752
1.5	0.04065097109677586	-0.08867857327767724	-0.04802760218090138
1.51	0.039713868276977336	-0.09007119411869983	-0.0503573258417225
1.52	0.03879921876690921	-0.0914361150774013	-0.05263689631049209
1.53	0.03790645488897663	-0.092773714491622	-0.05486725960264537
1.54	0.037035024417335964	-0.09408436357711654	-0.057049339159780575
1.55	0.03618439011414634	-0.09536842661928466	-0.059184036505138315
1.56	0.03535402928152857	-0.09662626115842883	-0.06127223187690026
1.57	0.0345434333286217	-0.09785821816879944	-0.06331478484017775
1.58	0.03375210735315434	-0.09906464223167548	-0.06531253487852114
1.59	0.03297956973697423	-0.10024587170271823	-0.067266301965744
1.6	0.032225351755003524	-0.10140223887382349	-0.06917688711881997
1.61	0.031488997197110874	-0.10253342056926641	-0.07104442337215554
1.62	0.030770062002413723	-0.10364043023989992	-0.0728703682374862
1.6300000000000001	0.03006811390554463	-0.10472362161340791	-0.07465550770786328
1.6400000000000001	0.02938273209443628	-0.10578334248016912	-0.07640061038573284
1.6500000000000001	0.02871350687919804	-0.10681993484133008	-0.07810642796213205
1.6600000000000001	0.028060039371675723	-0.10783373505221235	-0.07977369568053662
1.6700000000000002	0.027421941175302986	-0.1088250739612296	-0.08140313278592662
1.68	0.02679883408486939	-0.10979427704448277	-0.08299544295961339
1.69	0.026190349795845648	-0.11074166453619413	-0.0845513147403485
1.7	0.025596129622921772	-0.11166755155513416	-0.0860714219322124
1.71	0.025015824227427458	-0.11257190200330768	-0.08755607777588022
1.72	0.024449093353318064	-0.11345539029448745	-0.08900629694116939
1.73	0.023895605571422295	-0.11431833757544817	-0.09042273200402587
1.74	0.023355038031659715	-0.11516106010950876	-0.09180602207784905
1.75	0.022827076222948373	-0.115983869390078	-0.09315679316712963
1.76	0.02231141374053365	-0.11678707225084428	-0.09447565851031063
1.77	0.021807752060480315	-0.11757097097272877	-0.09576321891224845
1.78	0.02131580032107996	-0.11833586338771615	-0.09702006306663619
1.79	0.02083527511093553	-0.1190820429796714	-0.09824676786873587
1.8	0.020365900263494358	-0.11980979898224897	-0.09944389871875461
1.81	0.019907406657809542	-0.12051926818520206	-0.10061186152739252
1.82	0.019459532025318384	-0.12121088967151768	-0.10175135764619929
1.83	0.019022020762434515	-0.12188494933841687	-0.10286292857598235
1.84	0.01859462374875822	-0.12254172910151337	-0.10394710535275514
1.85	0.01817709817071683	-0.12318150698155496	-0.10500440881083813
1.86	0.01776920735045421	-0.12380455718875098	-0.10603534983829677
1.87	0.017370720579795267	-0.12441115020476717	-0.1070404296249719
1.8800000000000001	0.016981412959117675	-0.12500155286246442	-0.10802013990334675
1.8900000000000001	0.01660106524096954	-0.12557602842345664	-0.10897496318248709
1.9000000000000001	0.016229463678277597	-0.12613483665355968	-0.10990537297528208
1.9100000000000001	0.015866399876996153	-0.12667821220979683	-0.11081181233280069
1.9200000000000002	0.015511670653052704	-0.1272064311950389	-0.11169476054198621
1.93	0.015165077893451208	-0.12771974461630314	-0.11255466672285194
1.94	0.014826428421399172	-0.128218400253535	-0.11339197183213584
1.95	0.014495533865329566	-0.12870264272575013	-0.11420710886042057
1.96	0.014172210531693062	-0.12917271355543752	-0.11500050302374445
1.97	0.013856279281400744	-0.12962885123127807	-0.11577257194987732
1.98	0.013547565409801586	-0.13007129126923236	-0.11652372585943077
1.99	0.01324589853008317	-0.1305002662720486	-0.11725436774196543
2.	0.012951112459987979	-0.13091600598723963	-0.11796489352725165
2.01	0.012663045111741473	-0.13131879404538654	-0.11865574893364507
2.02	0.012381538385091657	-0.13170879426206553	-0.11932725587697388
2.03	0.012106438063363633	-0.13208622476251142	-0.11997978669914779
2.04	0.011837593712435418	-0.1324513010673771	-0.12061370735494167
2.05	0.011574858582545328	-0.1328042361431286	-0.12122937756058329
2.0599999999999996	0.011318089512843459	-0.13314524045118556	-0.1218271509383421
2.07	0.01106714683860356	-0.13347452199584267	-0.12240737515723911
2.0799999999999996	0.010821894301013893	-0.13379228637101	-0.12297039206999612
2.09	0.010582198959468627	-0.13409873680580695	-0.12351653784633831
2.0999999999999996	0.010347931106284198	-0.13439407420904323	-0.12404614310275903
2.11	0.010118964183767027	-0.1346785997896552	-0.12455963560588819
2.1199999999999997	0.009895174703562232	-0.13495240068141867	-0.12505722597785643
2.13	0.009676442168214486	-0.1352156649497782	-0.12553922278156374
2.1399999999999997	0.009462648994875257	-0.13546857856450856	-0.1260059295696333
2.15	0.009253680441092116	-0.13571132543810516	-0.12645764499701304
2.1599999999999997	0.009049424532618568	-0.13594408746326564	-0.12689466293064708
2.17	0.008849771993184293	-0.13616704454948883	-0.12731727255630454
2.1799999999999997	0.008654616176168233	-0.13638037465881594	-0.12772575848264772
2.19	0.008463852998118205	-0.13658425384073775	-0.12812040084261955
2.1999999999999997	0.008277380874063222	-0.13677885626629238	-0.12850147539222917
2.21	0.008095100654565767	-0.13696448105920614	-0.12886938040464038
2.2199999999999998	0.007916915564463623	-0.13714116369575088	-0.12922424813128727
2.23	0.0077427311432518246	-0.13730906531565729	-0.12956633417240546
2.2399999999999998	0.007572455187057541	-0.13746834537653996	-0.12989589018948242
2.25	0.007405997692161537	-0.13761916168314464	-0.1302131639909831
2.26	0.00724327080002197	-0.13776167041593632	-0.13051839961591435
2.27	0.00708418874375708	-0.1378960261590456	-0.1308118374152885
2.28	0.006928667796045263	-0.1380223819275912	-0.13109371413154594
2.29	0.00677662621840179	-0.13814088919439566	-0.13136426297599388
2.3	0.006627984211793188	-0.13825169791610958	-0.1316237137043164
2.31	0.006482663868551092	-0.13835509331480253	-0.13187242944625144
2.32	0.006340589125548955	-0.13845107677436427	-0.1321104876488153
2.3299999999999996	0.00620168571860575	-0.13853978566041203	-0.1323380999418063
2.34	0.006065881138082252	-0.13862135599113554	-0.13255547485305327
2.3499999999999996	0.0059331045856363335	-0.138695922459581	-0.13276281787394467
2.36	0.0058032869321047375	-0.13876361845545562	-0.13296033152335088
2.3699999999999997	0.0056763606764799746	-0.13882457608646515	-0.13314821540998517
2.38	0.005552259905951654	-0.1388789261991966	-0.13332666629324494
2.3899999999999997	0.005430920256982812	-0.13892679839955827	-0.13349587814257546
2.4	0.005312278877392368	-0.13896832107278775	-0.1336560421953954
2.4099999999999997	0.005196274389416023	-0.13900375893911412	-0.1338074845496981
2.42	0.0050828468537184425	-0.13903309157751317	-0.13395024472379474
2.4299999999999997	0.004971937734330701	-0.13905643558263447	-0.13408449784830379
2.44	0.004863489864487378	-0.1390739064717966	-0.13421041660730923
2.4499999999999997	0.004757447413338849	-0.13908561870196504	-0.13432817128862617
2.46	0.004653755853514686	-0.13909168568638092	-0.13443792983286623
2.4699999999999998	0.004552361929515072	-0.1390922198108491	-0.13453985788133402
2.48	0.004453213626907598	-0.1390873324496947	-0.1346341188227871
2.4899999999999998	0.00435626014230769	-0.13907713398139565	-0.13472087383908796
2.5	0.004261451854121309	-0.13906173380389944	-0.13480028194977814
2.51	0.00416874029402946	-0.13904137296425498	-0.1348726326702255
2.52	0.004078078119194376	-0.1390160177813934	-0.134937939662199
2.53	0.0039894190851680784	-0.1389857668474039	-0.13499634776223582
2.54	0.0039027180194843385	-0.13895071789457922	-0.1350479998750949
2.55	0.0038179307959158508	-0.13891096780834694	-0.13509303701243108
2.56	0.003735014309378714	-0.13886661263994626	-0.13513159833056754
2.57	0.003653926451467069	-0.1388177476188564	-0.13516382116738934
2.5799999999999996	0.0035746260866010003	-0.13876446716498222	-0.13518984107838122
2.59	0.0034970730287715067	-0.1387068649006033	-0.1352097918718318
2.5999999999999996	0.0034212280188666675	-0.13864503366209177	-0.13522380564322511
2.61	0.003347052702563588	-0.1385791898654705	-0.1352321371629069
2.6199999999999997	0.003274509608771287	-0.13850929245818466	-0.13523478284941337
2.63	0.003203562128609876	-0.13843542452607163	-0.13523186239746177
2.6399999999999997	0.0031341744949120467	-0.13835766847011913	-0.13522349397520708
2.65	0.003066311762233051	-0.1382761060163077	-0.13520979425407464
2.6599999999999997	0.0029999397873559414	-0.13819081822526766	-0.13519087843791172
2.67	0.002935025210279027	-0.13810188550175445	-0.13516686029147543
2.6799999999999997	0.002871535435673055	-0.138009387603947	-0.13513785216827393
2.69	0.002809438614795779	-0.13791340365257207	-0.1351039650377763
2.6999999999999997	0.0027487036278521174	-0.1378140121398602	-0.13506530851200807
2.71	0.0026893000667882394	-0.1377114052815375	-0.13502210521474925
2.7199999999999998	0.0026311982185084236	-0.1376055386579408	-0.13497434043943238
2.73	0.002574369048503669	-0.1374964820649599	-0.13492211301645624
2.7399999999999998	0.002518784184881509	-0.13738430475417618	-0.13486552056929468
2.75	0.002464415902786604	-0.13726907544034558	-0.134804659537559
2.76	0.0024112371092021414	-0.13715086230874554	-0.1347396251995434
2.77	0.0023592213281221743	-0.13702973302239002	-0.13467051169426786
2.78	0.0023083426860854763	-0.13690575472911443	-0.13459741204302894
2.79	0.002258575898061569	-0.1367789940685341	-0.13452041817047253
2.8	0.0022098962536800035	-0.1366495171788788	-0.1344396209251988
2.81	0.002162279603794063	-0.13651749333761543	-0.13435521373382137
2.82	0.002115702347370434	-0.13638287742879385	-0.1342671750814234
2.8299999999999996	0.0020701414186965004	-0.1362457279038715	-0.134175586485175
2.84	0.002025574274897229	-0.13610610278279828	-0.13408052850790106
2.8499999999999996	0.001981978883753798	-0.13596405965969488	-0.1339820807759411
2.86	0.0019393337118162942	-0.1358196557084323	-0.133880321996616
2.8699999999999997	0.0018976177128031048	-0.13567294768811478	-0.13377532997531166
2.88	0.0018568103162797049	-0.13552399194846776	-0.13366718163218805
2.8899999999999997	0.001816891416609866	-0.1353728444351338	-0.13355595301852394
2.9	0.0017778413621723685	-0.13521956069487748	-0.1334417193327051
2.9099999999999997	0.0017396409448366087	-0.13506428878695376	-0.13332464784211714
2.92	0.001702271389690548	-0.1349069846299033	-0.13320471324021277
2.9299999999999997	0.0016657143450147422	-0.13474769702402467	-0.13308198267900992
2.94	0.0016299518724962408	-0.13458647442857236	-0.13295652255607612
2.9499999999999997	0.001594966437676415	-0.13442336496605425	-0.13282839852837783
2.96	0.001560740900626837	-0.1342584164264575	-0.13269767552583067
2.9699999999999998	0.0015272585068475712	-0.13409167627140395	-0.13256441776455638
2.98	0.0014945028783823107	-0.13392319163823663	-0.1324286887598543
2.9899999999999998	0.0014624580051450027	-0.1337530093440385	-0.1322905513388935
3.	0.001431108236452693	-0.1335811758895856	-0.1321500676531329
3.01	0.0014004382727595074	-0.13340782004722626	-0.13200738177446675
3.02	0.0013704331575867664	-0.13323289984225006	-0.1318624666846633
3.03	0.0013410782696444232	-0.1330564558878328	-0.13171537761818838
3.04	0.0013123593151390632	-0.13287852852859822	-0.13156616921345915
3.05	0.0012842623202639152	-0.13269915784385888	-0.13141489552359498
3.06	0.0012567736238663528	-0.1325183836508051	-0.13126161002693873
3.07	0.0012298798702885599	-0.13233624550764217	-0.13110636563735362
3.08	0.001203568002377082	-0.13215278271667835	-0.13094921471430127
3.09	0.0011778252546571495	-0.1319680343273633	-0.13079020907270614
3.0999999999999996	0.0011526391466677142	-0.13178203913927836	-0.13062939999261064
3.11	0.0011279974764532908	-0.13159490862062115	-0.13046691114416786
3.1199999999999997	0.0011038883142087676	-0.1314066035185516	-0.13030271520434283
3.13	0.0010802999960734382	-0.1312171575183827	-0.13013685752230927
3.1399999999999997	0.0010572211180706547	-0.13102660409491743	-0.12996938297684676
3.15	0.0010346405301895204	-0.13083497651488066	-0.12980033598469115
3.1599999999999997	0.0010125473306052026	-0.13064230783931335	-0.12962976050870814
3.17	0.0009909308600344708	-0.13044863092592976	-0.1294577000658953
3.1799999999999997	0.0009697806962232137	-0.13025397843143882	-0.1292841977352156
3.19	0.0009490866485627035	-0.1300583828138299	-0.1291092961652672
3.1999999999999997	0.0009288387528315269	-0.12986187633462346	-0.12893303758179192
3.21	0.0009090272660601157	-0.12966455509178618	-0.12875552782572605
3.2199999999999998	0.0008896426615149461	-0.12946638285619425	-0.1285767401946793
3.23	0.0008706756237994911	-0.1292673874639085	-0.128396711840109
3.2399999999999998	0.0008521170440691469	-0.12906759658690709	-0.12821547954283793
3.25	0.0008339580153573596	-0.128867037734898	-0.12803307971954064
3.26	0.0008161898280103071	-0.1286657382571049	-0.1278495484290946
3.27	0.0007988039652275063	-0.12846372534402653	-0.12766492137879903
3.28	0.0007817920987058281	-0.1282610260291701	-0.1274792339304643
3.29	0.0007651460843844201	-0.12805766719075906	-0.12729252110637465
3.3	0.0007488579582881437	-0.12785367555341628	-0.12710481759512815
3.31	0.0007329199324671522	-0.12764913367016661	-0.12691621373769946
3.32	0.0007173243910303282	-0.12744400842666082	-0.12672668403563048
3.33	0.0007020638862703285	-0.12723832273044156	-0.12653625884417122
3.34	0.000687131134878066	-0.12703209936206256	-0.1263449682271845
3.3499999999999996	0.000672519014244485	-0.126825360976428	-0.12615284196218352
3.36	0.0006582205588475648	-0.12661813010411227	-0.1259599095452647
3.3699999999999997	0.0006442289567225248	-0.12641042915266196	-0.12576620019593943
3.38	0.0006305375460132432	-0.1262022804078783	-0.12557174286186504
3.3899999999999997	0.000617139811602985	-0.12599370603508211	-0.12537656622347912
3.4	0.0006040293818225365	-0.1257847280803613	-0.1251806986985388
3.4099999999999997	0.0005912000252339359	-0.125575417235936	-0.12498421721070205
3.42	0.0005786456474879898	-0.1253657434551954	-0.12478709780770741
3.4299999999999997	0.0005663602882538549	-0.1251557255009154	-0.12458936521266153
3.44	0.0005543381182189619	-0.12494538203847828	-0.12439104392025932
3.4499999999999997	0.0005425734361576419	-0.12473473163685035	-0.12419215820069271
3.46	0.0005310606660668186	-0.12452379276954641	-0.1239927321034796
3.4699999999999998	0.0005197943543672042	-0.12431258381558064	-0.12379278946121343
3.48	0.0005087691671684416	-0.12410112306040517	-0.12359235389323674
3.4899999999999998	0.0004979798875967062	-0.12388942869683538	-0.12339144880923868
3.5	0.00048742141318328526	-0.12367751882596327	-0.12319009741277999
3.51	0.0004770887533127181	-0.12346545380776651	-0.12298836505445379
3.52	0.00046697702672908865	-0.1232532065294742	-0.12278622950274512
3.53	0.00045708145909911953	-0.12304079227466372	-0.1225837108155646
3.54	0.0004473973806307272	-0.12282822625309091	-0.12238082887246018
3.55	0.0004379202237457535	-0.12261552360139223	-0.12217760337764648
3.56	0.0004286455208055948	-0.1224026993837776	-0.121974053862972
3.57	0.0004195689018885071	-0.12218976859271409	-0.12177019969082559
3.58	0.0004106860926173696	-0.12197674614960116	-0.1215660600569838
3.59	0.00040199291203674154	-0.12176364690543677	-0.12136165399340003
3.5999999999999996	0.0003934852705380542	-0.1215504856414751	-0.12115700037093705
3.61	0.00038515916783182774	-0.12133731375576347	-0.12095215458793164
3.6199999999999997	0.00037701069096581326	-0.1211241068843942	-0.1207470961934284
3.63	0.0003690360123879926	-0.1209108773958093	-0.1205418413834213
3.6399999999999997	0.0003612313880534017	-0.12069763760336456	-0.12033640621531116
3.65	0.0003535931555737505	-0.12048439976582183	-0.12013080661024808
3.6599999999999997	0.0003461177324088587	-0.12027117608783548	-0.11992505835542662
3.67	0.0003388016140989272	-0.12005797872043263	-0.1197191771063337
3.6799999999999997	0.0003316413725367128	-0.11984481976148782	-0.1195131783889511
3.69	0.00032463365427867	-0.1196317112561915	-0.11930707760191284
3.6999999999999997	0.0003177751788941726	-0.11941866519751311	-0.11910089001861894
3.71	0.0003110627373519232	-0.1192057252383268	-0.11889466250097488
3.7199999999999998	0.00030449319044270417	-0.11899286955221945	-0.11868837636177675
3.73	0.0002980634672376215	-0.11878010806969769	-0.11848204460246006
3.7399999999999998	0.00029177056358103374	-0.1185674506810337	-0.11827568011745267
3.75	0.00028561154061735705	-0.11835490723659892	-0.11806929569598155
3.76	0.00027958352335097776	-0.11814248754719386	-0.11786290402384289
3.77	0.0002736836992385001	-0.11793020138437413	-0.11765651768513563
3.78	0.0002679093168125969	-0.11771805848077284	-0.11745014916396024
3.79	0.00026225768433672797	-0.11750606853041917	-0.11724381084608244
3.8	0.00025672616849002557	-0.11729424118905321	-0.11703751502056318
3.81	0.0002513121930816495	-0.11708261343665267	-0.11683130124357102
3.82	0.0002460132377939412	-0.11687116576327522	-0.11662515252548128
3.83	0.0002408268369537127	-0.11665990606457931	-0.1164190792276256
3.84	0.00023575057833103162	-0.1164488422077245	-0.11621309162939347
3.8499999999999996	0.00023078210196486834	-0.11623798203158553	-0.11600719992962066
3.86	0.0002259190990149951	-0.11602733334696419	-0.1158014142479492
3.8699999999999997	0.00022115931063953733	-0.11581690393679892	-0.11559574462615937
3.88	0.00021650052689758722	-0.11560670155637207	-0.11539020102947448
3.8899999999999997	0.00021194058567631542	-0.11539673393351531	-0.11518479334783899
3.9	0.00020747737164201438	-0.11518700876881258	-0.11497953139717056
3.9099999999999997	0.0002031088152145348	-0.11497755730856953	-0.114774448493355
3.92	0.00019883289156457748	-0.1147683621397047	-0.11456952924814012
3.9299999999999997	0.0001946476196333252	-0.11455942946303771	-0.11436478184340439
3.94	0.00019055106117390095	-0.11435076546012547	-0.11416021439895158
3.9499999999999997	0.00018654131981416365	-0.11414237629338693	-0.11395583497357277
3.96	0.00018261654014034887	-0.11393426810622631	-0.11375165156608597
3.9699999999999998	0.0001787749068010888	-0.1137264470231553	-0.11354767211635422
3.98	0.00017501464363134264	-0.11351891914991433	-0.11334390450628298
3.9899999999999998	0.00017133401279579235	-0.11331169057359267	-0.11314035656079688
4.	0.00016773131395125593	-0.11310476736274738	-0.11293703604879612
4.01	0.00016420488342769432	-0.1128981758486201	-0.1127339709651924
4.02	0.00016075309342738545	-0.11269190050384788	-0.11253114741042049
4.03	0.0001573743512418581	-0.1124859461208453	-0.11232857176960344
4.04	0.00015406709848618394	-0.11228031747999777	-0.11212625038151158
4.05	0.00015082981035023136	-0.11207501934971921	-0.11192418953936897
4.06	0.0001476609948665048	-0.11187005648650995	-0.11172239549164345
4.07	0.00014455919219418973	-0.11166543363501402	-0.11152087444281983
4.08	0.00014152297391904114	-0.11146115552807602	-0.11131963255415697
4.09	0.00013855094236875476	-0.11125722688679801	-0.11111867594442926
4.1	0.0001356417299434771	-0.11105365242059581	-0.11091801069065234
4.109999999999999	0.00013279399846110899	-0.11085045425620514	-0.11071766025774403
4.12	0.00013000643851707175	-0.11064761855354106	-0.11051761211502399
4.13	0.00012727776885821163	-0.11044514893762175	-0.11031787116876354
4.14	0.00012460673577052034	-0.1102430490270656	-0.11011844229129507
4.1499999999999995	0.00012199211248036741	-0.11004132243410043	-0.10991933032162006
4.16	0.00011943269856893545	-0.10983997276457277	-0.10972054006600383
4.17	0.00011692731939956615	-0.10963900361795764	-0.10952207629855808
4.18	0.00011447482555772276	-0.1094384185873681	-0.10932394376181037
4.1899999999999995	0.00011207409230329127	-0.10923822125956556	-0.10912614716726227
4.2	0.0001097240190349397	-0.10903841521496993	-0.10892869119593498
4.21	0.00010742352876626804	-0.10883901899046791	-0.10873159546170165
4.22	0.00010517156761348197	-0.10864002024979143	-0.10853484868217794
4.2299999999999995	0.00010296710429433585	-0.10844142165311256	-0.10833845454881823
4.24	0.00010080912963809022	-0.10824322585855074	-0.10814241672891266
4.25	0.00009869665610623966	-0.10804543552214671	-0.10794673886604048
4.26	0.00009662871732376718	-0.10784805329783675	-0.10775142458051298
4.27	0.00009460436762069423	-0.10765108183742794	-0.10755647746980725
4.28	0.00009262268158369273	-0.10745452379057358	-0.10736190110898988
4.29	0.00009068275361753762	-0.10725838180474967	-0.10716769905113213
4.3	0.00008878369751617699	-0.10706265852523153	-0.10697387482771535
4.31	0.0000869246460432091	-0.10686736942921643	-0.10678044478317322
4.32	0.00008510475052155402	-0.1066725035167138	-0.10658739876619225
4.33	0.00008332318043211684	-0.10647806265308266	-0.10639473947265055
4.34	0.00008157912302123973	-0.10628404870495234	-0.1062024695819311
4.35	0.00007987178291675097	-0.10609046354017183	-0.10601059175725508
4.36	0.00007820038175241615	-0.10589730902775904	-0.10581910864600662
4.37	0.0000765641578006079	-0.10570458703785175	-0.10562802288005115
4.38	0.00007496236561300778	-0.10551229944165863	-0.10543733707604562
4.39	0.00007339427566916607	-0.10532044811141175	-0.10524705383574258
4.3999999999999995	0.00007185917403274181	-0.1051290349203195	-0.10505717574628676
4.41	0.0000703563620152541	-0.10493807274204037	-0.10486771638002511
4.42	0.00006888515584717834	-0.10474755176129465	-0.10467866660544747
4.43	0.00006744488635622237	-0.10455747319119708	-0.10449002830484086
4.4399999999999995	0.00006603489865262649	-0.10436783824864014	-0.10430180334998751
4.45	0.0000646545518213294	-0.10417864815422584	-0.1041139936024045
4.46	0.00006330321862084936	-0.10398990413219848	-0.10392660091357764
4.47	0.00006198028518873016	-0.10380160741037825	-0.10373962712518951
4.4799999999999995	0.00006068515075340932	-0.10361375922009615	-0.10355307406934273
4.49	0.00005941722735236372	-0.10342636079612941	-0.10336694356877704
4.5	0.000058175939556396285	-0.10323941337663835	-0.10318123743708195
4.51	0.000056960724199925495	-0.10305292762338195	-0.10299596689918201
4.52	0.00005577103011714766	-0.10286689476967502	-0.10281112373955788
4.53	0.000054606317883940286	-0.1026813154957846	-0.10262670917790066
4.54	0.000053466059565381415	-0.10249619048761412	-0.10244272442804873
4.55	0.00005234973846875904	-0.10231152043662388	-0.10225917069815511
4.56	0.00005125684890195173	-0.10212730603975265	-0.1020760491908507
4.57	0.000050186895937060425	-0.10194354799934045	-0.1018933611034034
4.58	0.000049139395179176795	-0.10176024702305239	-0.10171110762787322
4.59	0.000048113872540173426	-0.10157740382380323	-0.10152928995126306
4.6	0.000047109864017407404	-0.10139501911968352	-0.10134790925566611
4.61	0.00004612691547722721	-0.10121310169618468	-0.10116697478070745
4.62	0.00004516458244317872	-0.10103164371367614	-0.10098647913123296
4.63	0.000044222429888805364	-0.10085064541943962	-0.10080642298955082
4.64	0.000043300032034943067	-0.10067010706773762	-0.10062680703570268
4.6499999999999995	0.000042396972151410166	-0.10049002891972716	-0.10044763194757575
4.66	0.00004151284236299588	-0.10031041124337495	-0.10026889840101195
4.67	0.00004064724345965349	-0.10013125431337322	-0.10009060706991356
4.68	0.000039799784710804666	-0.09995255841105696	-0.09991275862634616
4.6899999999999995	0.000038970083683666274	-0.09977432382432211	-0.09973535374063844
4.7	0.00003815776606551031	-0.09959655084754489	-0.09955839308147937
4.71	0.00003736246548977123	-0.09941924667711806	-0.09938188421162829
4.72	0.00003658382336591572	-0.09924240429243385	-0.09920582046906794
4.7299999999999995	0.00003582148871299333	-0.09906602359119741	-0.09903020210248442
4.74	0.00003507511799678662	-0.09889010447903324	-0.09885502936103645
4.75	0.00003434437497048256	-0.09871464686939528	-0.0986803024944248
4.76	0.00003362893051878709	-0.09853965068347885	-0.09850602175296007
4.77	0.0000329284625054089	-0.09836511585013294	-0.09833218738762753
4.78	0.000032242655623837515	-0.09819104230577429	-0.09815879965015045
4.79	0.00003157120125134458	-0.098017429994302	-0.09798585879305066
4.8	0.00003091379730613664	-0.09784427886701348	-0.09781336506970735
4.81	0.00003027014810759211	-0.0976715947765547	-0.0976413246284471
4.82	0.000029639964239513713	-0.09749937142565976	-0.09746973146142024
4.83	0.000029022962416331506	-0.09732760843201828	-0.09729858546960195
4.84	0.000028418865352191025	-0.09715630542185827	-0.09712788655650607
4.85	0.00002782740163286474	-0.09698546202985561	-0.09695763462822275
4.86	0.00002724830559042434	-0.09681507789904484	-0.09678782959345442
4.87	0.000026681317180614233	-0.09664515268073064	-0.09661847136355002
4.88	0.000026126181862866604	-0.09647568603440074	-0.09644955985253786
4.89	0.000025582650482901393	-0.09630667762763959	-0.09628109497715669
4.8999999999999995	0.00002505047915785415	-0.09613812713604314	-0.09611307665688529
4.91	0.000024529429163876967	-0.0959700392778649	-0.09594550984870102
4.92	0.000024019266826158826	-0.0958024083946788	-0.09577838912785264
4.93	0.000023519763411311976	-0.09563523388207322	-0.09561171411866191
4.9399999999999995	0.000023030695022073888	-0.09546851514454469	-0.09544548444952261
4.95	0.000022551842494273515	-0.09530225159540832	-0.09527969975291405
4.96	0.00002208299129601327	-0.09513644265670923	-0.09511435966541322
4.97	0.000021623931429017745	-0.09497108775913489	-0.09494946382770587
4.9799999999999995	0.00002117445733210308	-0.09480618634192872	-0.09478501188459662
4.99	0.00002073436778672004	-0.09464173785280443	-0.0946210034850177
5.	0.0000203034658245264	-0.09447774174786154	-0.09445743828203701
5.01	0.000019881558636943838	-0.09431420178939097	-0.09429432023075403
5.02	0.000019468457486657068	-0.0941511128833403	-0.09413164442585364
5.03	0.000019063977621012467	-0.09398847425132345	-0.09396941027370244
5.04	0.000018667938187275354	-0.09382628512403873	-0.09380761718585146
5.05	0.00001828016214970511	-0.09366454474118109	-0.09364626457903139
5.06	0.000017900476208409394	-0.0935032523513559	-0.09348535187514749
5.07	0.00001752871071993832	-0.09334240721199315	-0.0933248785012732
5.08	0.0000171646996195813	-0.09318200858926314	-0.09316484388964355
5.09	0.000016808280345329117	-0.09302205575799258	-0.09300524747764725
5.1	0.000016459293763465884	-0.0928625480015821	-0.09284608870781863
5.11	0.000016117584095754977	-0.09270348827826887	-0.09268737069417311
5.12	0.00001578299884818489	-0.09254487199286228	-0.09252908899401409
5.13	0.000015455388741240706	-0.09238669823290906	-0.09237124284416781
5.14	0.00001513460764166886	-0.09222896609506732	-0.09221383148742565
5.1499999999999995	0.000014820512495702344	-0.0920716746850222	-0.0920568541725265
5.16	0.000014512963263715006	-0.09191482311740214	-0.09190031015413842
5.17	0.00001421182285627416	-0.09175841051569639	-0.09174419869284012
5.18	0.000013916957071560841	-0.09160243601217317	-0.09158851905510161
5.1899999999999995	0.000013628234534128784	-0.0914468987477988	-0.09143327051326466
5.2	0.000013345526634972652	-0.09129179787215769	-0.09127845234552272
5.21	0.0000130687074728777	-0.09113713566863224	-0.09112406696115936
5.22	0.000012797653797022686	-0.09098290798332968	-0.09097011032953266
5.2299999999999995	0.00001253224495080955	-0.09082911380273916	-0.09081658155778835
5.24	0.000012272362816892966	-0.09067575212237515	-0.09066347975955825
5.25	0.000012017891763384179	-0.0905228219466966	-0.09051080405493321
5.26	0.00001176871859120342	-0.09037032228902682	-0.09035855357043561
5.27	0.000011524732482556633	-0.09021825217147433	-0.09020672743899177
5.28	0.00001128582495051185	-0.09006661062485449	-0.09005532479990398
5.29	0.000011051889789651847	-0.089915396688612	-0.08990434479882234
5.3	0.00001082282302777951	-0.08976460941074413	-0.08975378658771635
5.31	0.000010598522878653677	-0.08961425050955539	-0.08960365198667673
5.32	0.000010378889695732937	-0.08946431622191377	-0.08945393733221803
5.33	0.000010163825926905905	-0.08931480546047707	-0.08930464163455017
5.34	9.953236070186461e-6	-0.08916571714675754	-0.08915576391068736
5.35	9.747026630353545e-6	-0.08901705021104483	-0.08900730318441448
5.36	9.545106076514926e-6	-0.08886880359232996	-0.08885925848625345
5.37	9.347384800575246e-6	-0.08872097623822991	-0.08871162885342934
5.38	9.153775076588626e-6	-0.08857356710491293	-0.08856441332983635
5.39	8.964191020977206e-6	-0.08842657515702475	-0.08841761096600377
5.3999999999999995	8.77854855359671e-6	-0.08827999936761559	-0.088271220819062
5.41	8.596765359630919e-6	-0.08813384098309839	-0.08812524421773875
5.42	8.418760852297367e-6	-0.08798809658675648	-0.08797967782590418
5.43	8.244456136346558e-6	-0.0878427650397972	-0.08783452058366086
5.4399999999999995	8.073773972338e-6	-0.08769784521204926	-0.08768977143807692
5.45	7.906638741676145e-6	-0.08755333598188986	-0.08754542934314818
5.46	7.742976412390084e-6	-0.08740923623617268	-0.0874014932597603
5.47	7.582714505640813e-6	-0.08726554487015638	-0.08725796215565074
5.4799999999999995	7.42578206294076e-6	-0.08712226078743399	-0.08711483500537104
5.49	7.272109614070075e-6	-0.08697938289986294	-0.08697211079024887
5.5	7.1216291456748785e-6	-0.08683691012749589	-0.08682978849835021
5.51	6.974274070532681e-6	-0.08669484332388204	-0.0866878690498115
5.52	6.829979197470896e-6	-0.08655317937981662	-0.08654634940061914
5.53	6.688680701924289e-6	-0.08641191712338206	-0.08640522844268013
5.54	6.550316097117774e-6	-0.08627105539100473	-0.08626450507490761
5.55	6.414824205861024e-6	-0.08613059302738638	-0.08612417820318051
5.56	6.2821451329419965e-6	-0.08599052888543603	-0.08598424674030308
5.57	6.152220238106394e-6	-0.08585086182620284	-0.08584470960596474
5.58	6.0249921096106125e-6	-0.0857115907188093	-0.08570556572669968
5.59	5.900404538335788e-6	-0.08557271444038533	-0.085566814035847
5.6	5.778402492451104e-6	-0.0854342318760029	-0.08542845347351044
5.61	5.658932092614473e-6	-0.0852961435533034	-0.08529048462121078
5.62	5.541940587699212e-6	-0.08515844663646342	-0.08515290469587572
5.63	5.427376331035299e-6	-0.08502113993537497	-0.08501571255904393
5.64	5.315188757154429e-6	-0.0848842222679664	-0.08487890707920924
5.6499999999999995	5.205328359027945e-6	-0.08474769246013812	-0.08474248713177909
5.66	5.097746665787157e-6	-0.08461154934569858	-0.0846064515990328
5.67	4.992396220915797e-6	-0.08447579176630103	-0.08447079937008012
5.68	4.889230560904397e-6	-0.0843404185713809	-0.08433552934082
5.6899999999999995	4.78820419435689e-6	-0.0842054286180937	-0.08420064041389934
5.7	4.689272581539653e-6	-0.08407082077125369	-0.08406613149867215
5.71	4.592392114363642e-6	-0.08393659528926527	-0.0839320028971509
5.72	4.497520096790252e-6	-0.08380274957973541	-0.08379825205963862
5.7299999999999995	4.40461472565202e-6	-0.08366928244646811	-0.08366487783174245
5.74	4.313635071879195e-6	-0.08353619270097716	-0.08353187906590528
5.75	4.2245410621236135e-6	-0.08340347916242576	-0.08339925462136363
5.76	4.137293460771284e-6	-0.08327114065756663	-0.08326700336410586
5.77	4.0518538523355555e-6	-0.08313917602068277	-0.08313512416683043
5.78	3.968184624222624e-6	-0.08300758409352861	-0.08300361590890439
5.79	3.8862489498615364e-6	-0.08287636372527192	-0.08287247747632207
5.8	3.8060107721908223e-6	-0.08274551377243612	-0.08274170776166392
5.81	3.7274347874942833e-6	-0.08261503427210357	-0.08261130683731607
5.82	3.6504864295783916e-6	-0.08248492284901565	-0.08248127236258607
5.83	3.5751318542841275e-6	-0.08235517831062861	-0.08235160317877432
5.84	3.501337924326e-6	-0.0822257994717713	-0.08222229813384697
5.85	3.4290721944514407e-6	-0.08209678515458896	-0.0820933560823945
5.86	3.358302896913638e-6	-0.08196813418848695	-0.08196477588559004
5.87	3.288998927251224e-6	-0.08183984541007554	-0.08183655641114829
5.88	3.221129830368179e-6	-0.0817119176631147	-0.08170869653328433
5.89	3.1546657869077066e-6	-0.08158434979845994	-0.08158119513267303
5.8999999999999995	3.0895775999137213e-6	-0.08145714067400808	-0.08145405109640817
5.91	3.0258366817738716e-6	-0.08133029014598432	-0.08132726430930255
5.92	2.9634150414381415e-6	-0.08120379603316265	-0.08120083261812121
5.93	2.90228527190709e-6	-0.08107765715442417	-0.08107475486915226
5.9399999999999995	2.8424205379841082e-6	-0.08095187233568184	-0.08094902991514386
5.95	2.7837945642859987e-6	-0.08082644040982775	-0.08082365661526347
5.96	2.7263816235064535e-6	-0.08070136021668088	-0.08069863383505738
5.97	2.6701565249269743e-6	-0.08057663060293523	-0.0805739604464103
5.9799999999999995	2.615094603170094e-6	-0.08045225042210859	-0.08044963532750542
5.99	2.5611717071896546e-6	-0.08032821853449158	-0.0803256573627844
6.	2.508364189493191e-6	-0.08020453380709738	-0.08020202544290789
6.01	2.456648895591401e-6	-0.08008119594942441	-0.08007873930052882
6.02	2.4060031536699906e-6	-0.07995820295396651	-0.07995579695081284
6.03	2.356404764479093e-6	-0.07983555365716648	-0.079833197252402
6.04	2.3078319914357013e-6	-0.07971324690215939	-0.07971093907016795
6.05	2.260263550934535e-6	-0.07959128153872347	-0.07958902127517253
6.06	2.2136786028629993e-6	-0.07946965642323135	-0.07946744274462848
6.07	2.1680567413158464e-6	-0.07934837041860182	-0.0793462023618605
6.08	2.123377985505353e-6	-0.07922742239425189	-0.07922529901626638
6.09	2.079622770862807e-6	-0.07910681122604932	-0.07910473160327845
6.1	2.03677194032733e-6	-0.07898653579626572	-0.07898449902432539
6.11	1.9948067358180046e-6	-0.07886659569642043	-0.07886460088968461
6.12	1.9537087898854663e-6	-0.0787469890748491	-0.07874503536605922
6.13	1.9134601175391026e-6	-0.0786277147903353	-0.07862580133021776
6.14	1.8740431082462135e-6	-0.07850877170802051	-0.07850689766491226
6.15	1.8354405180994326e-6	-0.07839015869935836	-0.07838832325884026
6.16	1.797635462148898e-6	-0.07827187464206926	-0.07827007700660711
6.17	1.7606114068956139e-6	-0.07815391842009535	-0.07815215780868845
6.18	1.7243521629426808e-6	-0.07803628892355582	-0.07803456457139288
6.1899999999999995	1.6888418778009872e-6	-0.07791898504870291	-0.07791729620682511
6.2	1.6540650288461209e-6	-0.07780200569787793	-0.07780035163284908
6.21	1.620006416423313e-6	-0.07768535036879679	-0.07768373036238037
6.22	1.5866511570972417e-6	-0.07756901734988414	-0.07756743069872704
6.2299999999999995	1.5539846770436864e-6	-0.07745300552591936	-0.0774514515412423
6.24	1.5219927055799975e-6	-0.07733731378771341	-0.07733579179500784
6.25	1.4906612688314684e-6	-0.0772219410320662	-0.07722045037079736
6.26	1.4599766835307038e-6	-0.07710688616172426	-0.07710542618504072
6.27	1.4299255509472242e-6	-0.07699214808533897	-0.07699071815978802
6.28	1.4004947509445112e-6	-0.07687772571742493	-0.07687632522267399
6.29	1.3716714361618352e-6	-0.07676361797831888	-0.07676224630688272
6.3	1.3434430263181891e-6	-0.07664982379413884	-0.07664848035111252
6.31	1.3157972026357967e-6	-0.07653634258909257	-0.07653502679188993
6.32	1.2887219023806366e-6	-0.07642317277779578	-0.0764218840558934
6.33	1.2622053135175334e-6	-0.07631031327375037	-0.07630905106843686
6.34	1.2362358694773678e-6	-0.07619776299617345	-0.07619652676030397
6.35	1.2108022440340802e-6	-0.07608552086995776	-0.07608431006771373
6.36	1.1858933462891156e-6	-0.07597358582563227	-0.07597239993228598
6.37	1.1614983157610739e-6	-0.07586195679932332	-0.07586079530100756
6.38	1.1376065175783022e-6	-0.07575063273271591	-0.07574949512619833
6.39	1.1142075377723121e-6	-0.07563961257301546	-0.07563849836547769
6.4	1.0912911786698538e-6	-0.07552889527290978	-0.0755278039817311
6.41	1.0688474543815934e-6	-0.0754184802001011	-0.07541741135264672
6.42	1.0468665863853257e-6	-0.07530836588311844	-0.07530731901653205
6.43	1.025338999201771e-6	-0.07519855126614855	-0.07519752592714934
6.4399999999999995	1.0042553161609682e-6	-0.0750890352987885	-0.07508803104347235
6.45	9.836063552573753e-7	-0.07497981693600897	-0.07497883332965372
6.46	9.633831250918066e-7	-0.07487089513811764	-0.07486993175499254
6.47	9.43576820898358e-7	-0.07476226887072293	-0.07476132529390203
6.4799999999999995	9.241788206545613e-7	-0.07465393710469816	-0.0746530129258775
6.49	9.051806812729897e-7	-0.07454589881614582	-0.07454499363546455
6.5	8.865741348726157e-7	-0.07443815298636233	-0.07443726641222746
6.51	8.683510851282201e-7	-0.07433069894075618	-0.07432983058967105
6.52	8.505036036962379e-7	-0.07422353531090656	-0.07422268480730286
6.53	8.330239267154103e-7	-0.07411666107302031	-0.0741158280490936
6.54	8.159044513806812e-7	-0.07401007520842227	-0.0740092593039709
6.55	7.9913773258878e-7	-0.07390377670352101	-0.07390297756578842
6.56	7.827164796540058e-7	-0.07379776454977494	-0.07379698183329528
6.57	7.666335530927167e-7	-0.07369203774365854	-0.07369127111010544
6.58	7.508819614750938e-7	-0.07358659528662899	-0.07358584440466752
6.59	7.354548583427435e-7	-0.07348143618509308	-0.07348070073023473
6.6	7.203455391907828e-7	-0.07337655945037427	-0.07337583910483508
6.61	7.055474385130253e-7	-0.07327196437743386	-0.07327125882999534
6.62	6.910541269089634e-7	-0.07316764969127491	-0.073166958637148
6.63	6.768593082512216e-7	-0.07306361440094754	-0.07306293754163928
6.64	6.629568169122387e-7	-0.07295985752034045	-0.07295919456352354
6.65	6.493406150489129e-7	-0.07285637806814914	-0.07285572872753408
6.66	6.360047899440062e-7	-0.07275317506784425	-0.0727525390630543
6.67	6.229435514030979e-7	-0.07265024754764036	-0.07264962460408896
6.68	6.101512292059418e-7	-0.07254759454046487	-0.07254698438923567
6.6899999999999995	5.976222706110694e-7	-0.07244521508392722	-0.0724446174616566
6.7	5.853512379125242e-7	-0.07234310822028829	-0.07234252286905038
6.71	5.733328060476393e-7	-0.07224127637672555	-0.0722407030439195
6.72	5.6156176025477e-7	-0.07213971501467083	-0.07213915345291057
6.7299999999999995	5.500329937799549e-7	-0.07203842298607013	-0.07203787295307636
6.74	5.387415056314589e-7	-0.07193739914800626	-0.07193686040650063
6.75	5.276823983812098e-7	-0.07183664236266611	-0.07183611468026772
6.76	5.168508760121236e-7	-0.07173615149730823	-0.07173563464643222
6.77	5.0624224181038e-7	-0.07163592542423071	-0.0716354191819889
6.78	4.958518963016851e-7	-0.07153596302073906	-0.07153546716884275
6.79	4.856753352306134e-7	-0.07143626316911471	-0.07143577749377948
6.8	4.757081475821093e-7	-0.07133682475658348	-0.0713363490484359
6.81	4.659460136442819e-7	-0.07123763691241176	-0.07123717096639812
6.82	4.5638470311161335e-7	-0.07113870890206915	-0.07113825251736604
6.83	4.470200732277435e-7	-0.07104004021690474	-0.07103959319683152
6.84	4.378480669669883e-7	-0.07094163035136651	-0.07094119250329954
6.85	4.2886471125379567e-7	-0.07084347880298043	-0.07084304993826918
6.86	4.200661152193318e-7	-0.07074558507233006	-0.07074516500621483
6.87	4.1144846849442737e-7	-0.0706479486630359	-0.07064753721456742
6.88	4.030080395381124e-7	-0.07055056908173524	-0.0705501660736957
6.89	3.9474117400100625e-7	-0.0704534458380619	-0.0704530510968879
6.9	3.86644293122822e-7	-0.07035657844462632	-0.0703561918003332
6.91	3.7871389216328055e-7	-0.07025997709074078	-0.07025959837684861
6.92	3.709465388657207e-7	-0.07016362995930871	-0.07016325901276985
6.93	3.633388719527362e-7	-0.07006753592724255	-0.0700671725883706
6.9399999999999995	3.5588759965315925e-7	-0.06997169387620913	-0.06997133798860948
6.95	3.485894982597361e-7	-0.06987610269260025	-0.069875754103102
6.96	3.414414107168564e-7	-0.06978076126750389	-0.06978041982609318
6.97	3.3444024523769736e-7	-0.06968566849667537	-0.06968533405643014
6.9799999999999995	3.2758297395017987e-7	-0.06959082328050885	-0.0695904956975349
6.99	3.208666315711235e-7	-0.06949622452400898	-0.06949590365737741
7.	3.1428831410801773e-7	-0.0694018711367629	-0.06940155684844879
7.01	3.0784517758782204e-7	-0.06930775839830246	-0.06930745055312487
7.02	3.015344368122411e-7	-0.06921388908720778	-0.06921358755277097
7.03	2.953533641389124e-7	-0.06912026234612623	-0.06911996699276209
7.04	2.8929928828797033e-7	-0.0690268773215543	-0.06902658802226601
7.05	2.833695931734483e-7	-0.0689337331638139	-0.06893344979422072
7.06	2.775617167590095e-7	-0.06884082902702876	-0.068840551465312
7.07	2.718731499374893e-7	-0.06874816406910118	-0.06874789219595125
7.08	2.663014354337577e-7	-0.06865573745168871	-0.06865547115025328
7.09	2.608441667304073e-7	-0.06856354834018123	-0.06856328749601451
7.1	2.554989870157972e-7	-0.06847159590367805	-0.06847134040469104
7.11	2.502635881539809e-7	-0.06837987940660617	-0.06837962914301801
7.12	2.4513570967606425e-7	-0.0682883979280963	-0.06828815279238662
7.13	2.4011313779253876e-7	-0.06819715064270672	-0.06819691052956893
7.14	2.351937044261627e-7	-0.06810613672863106	-0.06810590153492663
7.15	2.303752862649511e-7	-0.06801535536767617	-0.0680151249923899
7.16	2.2565580383486195e-7	-0.06792480574524033	-0.0679245800894365
7.17	2.2103322059175945e-7	-0.06783448705029133	-0.06783426601707074
7.18	2.1650554203226e-7	-0.06774439847534508	-0.06774418196980304
7.1899999999999995	2.1207081482306137e-7	-0.06765453921644408	-0.06765432714562926
7.2	2.0772712594837022e-7	-0.06756490847313625	-0.0675647007460103
7.21	2.0347260187505247e-7	-0.06747550551695759	-0.06747530204435571
7.22	1.9930540773513078e-7	-0.06738632948165607	-0.06738613017624834
7.2299999999999995	1.9522374652527502e-7	-0.0672973795730327	-0.06729718434928617
7.24	1.9122585832292438e-7	-0.0672086550003219	-0.06720846377446357
7.25	1.8731001951869922e-7	-0.06712015497617094	-0.06711996766615141
7.26	1.834745420647562e-7	-0.06703187871661954	-0.06703169524207749
7.27	1.797177727387622e-7	-0.06694382544107967	-0.06694364572330694
7.28	1.7603809242315452e-7	-0.06685599437231549	-0.06685581833422306
7.29	1.7243391539937358e-7	-0.06676838473642335	-0.06676821230250796
7.3	1.6890368865674956e-7	-0.06668099576281215	-0.0666808268591235
7.31	1.65445891215745e-7	-0.06659382673317146	-0.06659366128728025
7.32	1.6205903346524772e-7	-0.06650687683145444	-0.06650671477242097
7.33	1.58741656513626e-7	-0.06642014529393157	-0.06641998655227506
7.34	1.5549233155325313e-7	-0.06633363136011601	-0.06633347586778446
7.35	1.5230965923822746e-7	-0.06624733427274473	-0.0662471819630855
7.36	1.4919226907500768e-7	-0.06616125327775947	-0.06616110408549039
7.37	1.4613881882569763e-7	-0.06607538762428791	-0.06607524148546909
7.38	1.4314799392371276e-7	-0.06598973656462497	-0.06598959341663105
7.39	1.4021850690157565e-7	-0.06590429935421428	-0.06590415913570738
7.4	1.373490968305835e-7	-0.06581907525162982	-0.06581893790253299
7.41	1.3453852877210321e-7	-0.06573406355112517	-0.06573392901259639
7.42	1.3178559324024837e-7	-0.06564926348289608	-0.06564913169730284
7.43	1.290891056757054e-7	-0.06556467431283111	-0.06556454522372544
7.4399999999999995	1.2644790593047328e-7	-0.06548029530988211	-0.06548016886197619
7.45	1.2386085776329086e-7	-0.06539612574604634	-0.06539600188518857
7.46	1.213268483455301e-7	-0.06531216489634885	-0.0653120435695005
7.47	1.1884478777733405e-7	-0.06522841203882493	-0.06522829319403715
7.4799999999999995	1.1641360861379109e-7	-0.06514486645450276	-0.06514475004089415
7.49	1.1403226540093217e-7	-0.06506152742738604	-0.06506141339512064
7.5	1.1169973422135001e-7	-0.06497839424443691	-0.06497828254470268
7.51	1.0941501224923604e-7	-0.06489546621435216	-0.06489535679933991
7.52	1.0717711731464364e-7	-0.06481274261000328	-0.06481263543288596
7.53	1.0498508747678216e-7	-0.06473022272599083	-0.06473011774090336
7.54	1.0283798060615612e-7	-0.06464790585980937	-0.06464780302182876
7.55	1.0073487397536286e-7	-0.06456579131183093	-0.06456569057695696
7.56	9.867486385837208e-8	-0.06448387838528855	-0.06448377971042468
7.57	9.665706513810749e-8	-0.0644021663862599	-0.06440206972919475
7.58	9.46806109221608e-8	-0.06432065462365119	-0.06432055994304027
7.59	9.274465216646548e-8	-0.06423934240918094	-0.06423924966452878
7.6	9.084835730676866e-8	-0.06415822905736406	-0.06415813820900675
7.61	8.899091189773573e-8	-0.06407731389277517	-0.06407722490186327
7.62	8.717151825953175e-8	-0.0639965962277448	-0.06399650905622654
7.63	8.53893951317207e-8	-0.06391607538464249	-0.06391598999524735
7.64	8.364377733433446e-8	-0.0638357506885725	-0.06383566704479517
7.65	8.193391543595935e-8	-0.06375562146735833	-0.0637555395334429
7.66	8.025907542869682e-8	-0.06367568705152753	-0.0636756067924521
7.67	7.861853840985214e-8	-0.06359594677429622	-0.06359586815575781
7.68	7.701160027021538e-8	-0.06351639997155421	-0.06351632295995395
7.6899999999999995	7.543757138879454e-8	-0.06343704598184993	-0.06343697054427855
7.7	7.389577633386788e-8	-0.06335788414637543	-0.0633578102505991
7.71	7.238555357022509e-8	-0.06327891380664774	-0.06327884142109418
7.72	7.090625517246606e-8	-0.0632001343115486	-0.06320006340529342
7.7299999999999995	6.945724654423483e-8	-0.06312154501025194	-0.0631214755530054
7.74	6.803790614326282e-8	-0.06304314525451649	-0.06304307721661034
7.75	6.664762521210244e-8	-0.06296493439867142	-0.0629648677510462
7.76	6.528580751443087e-8	-0.06288691179960185	-0.06288684651379434
7.77	6.395186907681084e-8	-0.06280907681673487	-0.06280901286486579
7.78	6.264523793579319e-8	-0.06273142881202536	-0.06273136616678741
7.79	6.136535389025151e-8	-0.06265396714994195	-0.06265390578458806
7.8	6.011166825883883e-8	-0.06257669119745325	-0.062576631085785
7.81	5.888364364246187e-8	-0.06249960031377461	-0.06249954143013097
7.82	5.7680753691667176e-8	-0.062422693881705606	-0.06242263620095191
7.83	5.650248287883843e-8	-0.06234597127625063	-0.06234591477376775
7.84	5.5348326275103455e-8	-0.0622694318748577	-0.062269376526531424
7.85	5.4217789331855066e-8	-0.06219307505740511	-0.062193020839615774
7.86	5.311038766678881e-8	-0.06211690020618806	-0.0621168470958004
7.87	5.2025646854364565e-8	-0.06204090670590547	-0.06204085468025862
7.88	5.096310222059913e-8	-0.0619650939436468	-0.06196504298054458
7.89	4.992229864210151e-8	-0.06188946130887891	-0.061889411386580266
7.9	4.8902790349261724e-8	-0.06181400819343325	-0.0618139592906429
7.91	4.790414073350783e-8	-0.061738733974724416	-0.061738686070583686
7.92	4.6925922158545405e-8	-0.061663638067079585	-0.06166359114115742
7.93	4.5967715775498934e-8	-0.06158871987035978	-0.061588673902644005
7.94	4.502911134187233e-8	-0.061513978786736985	-0.06151393375762564
7.95	4.410970704425089e-8	-0.06143941422068163	-0.061439370110974584
7.96	4.320910932466559e-8	-0.06136502557895013	-0.0613649823698408
7.97	4.232693271054522e-8	-0.06129081227057253	-0.06129076994363982
7.9799999999999995	4.14627996481813e-8	-0.061216773706840255	-0.06121673224404061
7.99	4.061634033963289e-8	-0.061142909301293895	-0.061142868684953555
8.	3.978719258300052e-8	-0.06106921846971112	-0.061069178682518536
8.01	3.8975001615998524e-8	-0.060995700607995355	-0.06099566163299374
8.02	3.8179419962758544e-8	-0.060922355159827773	-0.06092231698040781
8.03	3.740010728379638e-8	-0.06084918154896048	-0.0608491441488532
8.04	3.6636730229077115e-8	-0.06077617920133175	-0.060776142564601524
8.05	3.5888962294113946e-8	-0.06070334754505425	-0.060703311656091954
8.06	3.515648367903884e-8	-0.06063068601040351	-0.06063065085391983
8.07	3.443898115058135e-8	-0.060558194029806306	-0.06055815959082515
8.08	3.373614790689813e-8	-0.06048587103782925	-0.06048583730168134
8.09	3.3047683445191975e-8	-0.06041371647116737	-0.060413683423483924
8.1	3.2373293432063584e-8	-0.06034172976863282	-0.060341697395339386
8.11	3.171268957653914e-8	-0.06026991034473428	-0.0602698786320447
8.12	3.10655895057185e-8	-0.06019825767052603	-0.060198226604936525
8.13	3.0431716642989446e-8	-0.060126771192700046	-0.060126740760983406
8.14	2.9810800088755656e-8	-0.06005545036001705	-0.06005542054921696
8.15	2.9202574503624687e-8	-0.0599842946232955	-0.059984265420720995
8.16	2.86067799940072e-8	-0.05991330343540087	-0.059913274828620876
8.17	2.8023162000075903e-8	-0.0598424762512347	-0.0598424482280727
8.18	2.7451471186036076e-8	-0.05977181252772407	-0.05977178507625289
8.19	2.689146333265966e-8	-0.05970131172381082	-0.05970128483234748
8.2	2.63428992320361e-8	-0.059630973300441065	-0.059630946957541835
8.209999999999999	2.58055445844941e-8	-0.0595607966907034	-0.05956077088515882
8.22	2.527916989764922e-8	-0.05949078139121662	-0.059490756112046725
8.23	2.4763550387533986e-8	-0.05942092687068043	-0.05942090210713004
8.24	2.4258465881765947e-8	-0.05935123259975281	-0.059351208341286925
8.25	2.3763700724713423e-8	-0.05928169805103979	-0.05928167428733907
8.26	2.3279043684616203e-8	-0.05921232269908534	-0.05921229942004166
8.27	2.2804287862621423e-8	-0.05914310602036133	-0.05914308321607347
8.28	2.2339230603694748e-8	-0.0590740474932574	-0.059074025154026794
8.29	2.1883673409368232e-8	-0.05900514659807115	-0.05900512471439774
8.3	2.1437421852286716e-8	-0.058936402816998155	-0.058936381379576304
8.31	2.1000285492516086e-8	-0.058867815601566786	-0.0588677946012813
8.32	2.0572077795575767e-8	-0.058799384472305725	-0.05879936390022793
8.33	2.01526160521614e-8	-0.058731108919013016	-0.05873108876639696
8.34	1.9741721299521527e-8	-0.05866298843334106	-0.05866296869161976
8.35	1.933921824445468e-8	-0.05859502250878718	-0.058595003169568935
8.36	1.8944935187893167e-8	-0.058527210640684044	-0.058527191695748854
8.37	1.8558703951040886e-8	-0.05845955232619028	-0.05845953376748633
8.38	1.818035980303288e-8	-0.0583920470642811	-0.058392028883921296
8.39	1.7809741390085664e-8	-0.05832469435573902	-0.05832467654599763
8.4	1.7446690666106496e-8	-0.058257493703144585	-0.058257476256453916
8.41	1.7091052824732754e-8	-0.05819044457623321	-0.058190427485180385
8.42	1.674267623277091e-8	-0.058123546517926956	-0.058123529775250725
8.43	1.6401412365006596e-8	-0.058056799038238294	-0.05805678263682593
8.44	1.6067115740357318e-8	-0.05799020164893643	-0.05799018558182069
8.45	1.573964385934011e-8	-0.05792375386353833	-0.05792373812389447
8.459999999999999	1.541885714282703e-8	-0.0578574551972998	-0.057857439778442654
8.47	1.5104618872061728e-8	-0.05779130516720674	-0.05779129006258787
8.48	1.479679512991148e-8	-0.0577253032919664	-0.05772528849517127
8.49	1.4495254743328296e-8	-0.05765944909199855	-0.0576594345967438
8.5	1.4199869226995234e-8	-0.057593742089426955	-0.05759372788955773
8.51	1.3910512728132654e-8	-0.05752818177188763	-0.0575281678613749
8.52	1.3627061972440766e-8	-0.05746276770330365	-0.05746275407624168
8.53	1.3349396211154987e-8	-0.057397499413045616	-0.0573974860636494
8.54	1.3077397169191095e-8	-0.057332376432148884	-0.05733236335475171
8.55	1.281094899435768e-8	-0.05726739829330518	-0.05726738548235619
8.56	1.254993820761411e-8	-0.057202564530854344	-0.05720255198091614
8.57	1.2294253654351775e-8	-0.05713787468077604	-0.05713786238652238
8.58	1.2043786456678358e-8	-0.05707332828068153	-0.05707331623689508
8.59	1.1798429966683796e-8	-0.05700892486980558	-0.05700891307137561
8.6	1.1558079720667945e-8	-0.056944663988998286	-0.05694465243091856
8.61	1.1322633394310019e-8	-0.056880545143432486	-0.05688053382079909
8.62	1.1091990758760399e-8	-0.05681656791675114	-0.05681655682476038
8.63	1.0866053637635795e-8	-0.056752731856855365	-0.056752720990801725
8.64	1.0644725864899215e-8	-0.05668903651322454	-0.05668902586849867
8.65	1.0427913243606098e-8	-0.0566254814369084	-0.056625471008995155
8.66	1.0215523505499342e-8	-0.05656206618051932	-0.05656205596499582
8.67	1.0007466271435274e-8	-0.056498790298224626	-0.05649878029075835
8.68	9.803653012623563e-9	-0.056435653345738745	-0.05643564354208573
8.69	9.603997012664307e-9	-0.05637265488031575	-0.05637264527631874
8.7	9.408413330365827e-9	-0.05630979446074165	-0.056309785052328316
8.71	9.21681876332705e-9	-0.05624707160931733	-0.05624706239249856
8.72	9.02913181226891e-9	-0.05618448592822558	-0.05618447689909377
8.73	8.845272646098832e-9	-0.05612203698310011	-0.05612202813782746
8.74	8.665163067693835e-9	-0.05605972434107145	-0.05605971567590838
8.75	8.488726480386957e-9	-0.055997547570759566	-0.05599753908203309
8.76	8.315887855142702e-9	-0.05593550624226666	-0.05593549792637881
8.77	8.146573698407255e-9	-0.055873599927169795	-0.055873591780596095
8.78	7.980712020619594e-9	-0.05581182819851379	-0.05581182021780177
8.79	7.818232305369835e-9	-0.055750190630804	-0.05575018281257169
8.8	7.659065479191468e-9	-0.05568868679999918	-0.0556886791409337
8.81	7.5031438819746e-9	-0.055627316245086635	-0.05562730874194275
8.82	7.350401237986951e-9	-0.055566078585699306	-0.05556607123529807
8.83	7.200772627490684e-9	-0.05550497340443567	-0.05550496620366304
8.84	7.054194458942339e-9	-0.05544400028531431	-0.05544399323111985
8.85	6.910604441764049e-9	-0.0553831588137671	-0.055383151903162654
8.86	6.7699415596742155e-9	-0.0553224485766323	-0.05532244180669074
8.87	6.632146044566155e-9	-0.05526186916214781	-0.05526186253000176
8.88	6.497159350923365e-9	-0.05520142015994435	-0.055201413662785
8.89	6.364924130760534e-9	-0.05514110116103881	-0.05514109479611468
8.9	6.235384209079096e-9	-0.05508091175782757	-0.05508090552244336
8.91	6.108484559827184e-9	-0.055020851505518144	-0.055020845397033585
8.92	5.984171282353299e-9	-0.054960920040186545	-0.05496091405601526
8.93	5.862391578343605e-9	-0.05490111696065824	-0.05490111109826666
8.94	5.743093729232913e-9	-0.054841441867106634	-0.054841436124012904
8.95	5.626227074079573e-9	-0.0547818943610466	-0.054781888734819525
8.96	5.511741987894732e-9	-0.05472247404532811	-0.05472246853358612
8.97	5.399589860416679e-9	-0.05466318052412978	-0.05466317512453992
8.98	5.289723075320872e-9	-0.054604013402952595	-0.05460400811322952
8.99	5.182094989857026e-9	-0.05454497228861352	-0.05454496710651853
9.	5.0766599149042094e-9	-0.05448605678923935	-0.05448605171257944
9.01	4.973373095435431e-9	-0.054427266475775435	-0.05442726150240234
9.02	4.872190691383311e-9	-0.05436860099980815	-0.054368596127617456
9.03	4.773069758898536e-9	-0.054310059975682175	-0.054310055202612416
9.04	4.675968231993062e-9	-0.05425164301902217	-0.05425163834305394
9.05	4.580844904560084e-9	-0.05419334974672654	-0.05419334516588163
9.06	4.4876594127631545e-9	-0.05413517977696162	-0.05413517528930221
9.07	4.3963722177866005e-9	-0.05407713272915557	-0.05407712833278335
9.08	4.306944588940116e-9	-0.0540192082239924	-0.054019203917047814
9.09	4.219338587110025e-9	-0.05396140588340612	-0.053961401664067536
9.1	4.133517048550158e-9	-0.05390372533057485	-0.0539037211970578
9.11	4.049443569005357e-9	-0.05384616615168915	-0.053846162102245576
9.12	3.967082488160752e-9	-0.05378872801298086	-0.05378872404589837
9.13	3.886398874410113e-9	-0.0537314105436356	-0.053731406657236726
9.14	3.8073585099367725e-9	-0.05367421337405485	-0.053674209566696336
9.15	3.729927876100512e-9	-0.0536171361358502	-0.05361713240592233
9.16	3.6540741391243704e-9	-0.053560178461837755	-0.053560174807763615
9.17	3.5797651360750208e-9	-0.05350333998603243	-0.053503336406267296
9.18	3.506969361130743e-9	-0.053446620343642406	-0.053446616836673046
9.19	3.435655952131086e-9	-0.05339001917106359	-0.05339001573540764
9.2	3.365794677402404e-9	-0.05333353610587402	-0.05333353274007934
9.21	3.297355922853601e-9	-0.053277170749012	-0.053277167451656074
9.22	3.2303106793366002e-9	-0.05322092278055154	-0.05322091955024086
9.23	3.164630530265903e-9	-0.053164791843869935	-0.053164788679239405
9.24	3.1002876394921604e-9	-0.05310877758349985	-0.05310877448321221
9.25	3.0372547394243613e-9	-0.05305287964512407	-0.05305287660786933
9.26	2.97550511939559e-9	-0.0529970976755701	-0.05299709470006498
9.27	2.9150126142673355e-9	-0.052941431322804926	-0.05294142840779231
9.28	2.8557515932674578e-9	-0.052885880235929716	-0.05288587738017812
9.29	2.7976969490570044e-9	-0.052830444065174634	-0.052830441267477685
9.3	2.7408240870211608e-9	-0.052775122461893594	-0.052775119721069505
9.31	2.685108914779797e-9	-0.05271991504127436	-0.052719912356165445
9.32	2.630527831912942e-9	-0.05266482149648619	-0.05266481886595836
9.33	2.5770577198969746e-9	-0.052609841484476984	-0.052609838907419264
9.34	2.52467593224705e-9	-0.0525549746632931	-0.052554972138617165
9.35	2.4733602848615814e-9	-0.05250022069207431	-0.05250021821871402
9.36	2.423089046564618e-9	-0.05244557923104878	-0.052445576807959735
9.37	2.373840929842068e-9	-0.0523910499415282	-0.05239104756768727
9.38	2.3255950817677477e-9	-0.05233663248590268	-0.052336630160307596
9.39	2.278331075115433e-9	-0.05228232652763598	-0.05228232424930491
9.4	2.23202889965296e-9	-0.05222813173126051	-0.052228129499231606
9.41	2.186668953614797e-9	-0.0521740477257185	-0.05217404553904954
9.42	2.1422320353493114e-9	-0.05212007421657847	-0.052120072074346435
9.43	2.0986993351371716e-9	-0.05206621087376533	-0.052066208775066
9.44	2.05605242717739e-9	-0.05201245736824873	-0.0520124553121963
9.45	2.0142732617375437e-9	-0.05195881337203833	-0.05195881135776507
9.46	1.9733441574647965e-9	-0.05190527855817906	-0.0519052765848349
9.47	1.933247793854479e-9	-0.05185185260074646	-0.05185185066749867
9.48	1.8939672038728656e-9	-0.051798535174842	-0.051798533280874796
9.49	1.8554857667311422e-9	-0.05174532595658852	-0.05174532410110275
9.5	1.8177872008073385e-9	-0.051692224623125525	-0.05169222280533833
9.51	1.7808555567132446e-9	-0.05163923081665989	-0.051639229035804333
9.52	1.7446752105033222e-9	-0.051586344254510794	-0.051586342509835584
9.53	1.7092308570226922e-9	-0.05153356461901327	-0.051533562909782414
9.54	1.6745075033913525e-9	-0.05148089159349634	-0.05148088991898884
9.55	1.640490462621821e-9	-0.05142832486227861	-0.05142832322178814
9.56	1.6071653473674966e-9	-0.051375864110663846	-0.0513758625034985
9.57	1.5745180637989751e-9	-0.05132350902493652	-0.05132350745041846
9.58	1.5425348056058081e-9	-0.05127125929235746	-0.05127125774982265
9.59	1.511202048121039e-9	-0.05121911460115947	-0.05121911308995743
9.6	1.4805065425660425e-9	-0.05116707464054305	-0.051167073160036505
9.61	1.4504353104131837e-9	-0.05111513906549816	-0.051115137615062846
9.62	1.4209756378638826e-9	-0.05106330760448879	-0.05106330618351315
9.63	1.3921150704397155e-9	-0.051011579951718775	-0.051011578559603706
9.64	1.3638414076842576e-9	-0.0509599558023381	-0.05095995443849669
9.65	1.336142697973329e-9	-0.05090843485243876	-0.050908433516296064
9.66	1.3090072334315086e-9	-0.05085701679905052	-0.05085701549004328
9.67	1.282423544952675e-9	-0.050805701340136795	-0.05080570005771325
9.68	1.2563803973224595e-9	-0.050754488174590474	-0.05075448691821008
9.69	1.230866784440523e-9	-0.05070337700222995	-0.05070337577136317
9.7	1.2058719246406065e-9	-0.050652367523794886	-0.05065236631792296
9.71	1.1813852561063458e-9	-0.05060145940658627	-0.05060145822520102
9.72	1.1573964323809178e-9	-0.05055065238964675	-0.05055065123225031
9.73	1.1338953179685183e-9	-0.05049994617853242	-0.050499945044637104
9.74	1.1108719840258887e-9	-0.05044934047970046	-0.05044933936882848
9.75	1.0883167041419696e-9	-0.05039883500050498	-0.05039883391218827
9.76	1.0662199502039075e-9	-0.050348429449193245	-0.05034842838297329
9.77	1.044572388347633e-9	-0.05029812353490163	-0.05029812249032924
9.78	1.023364874991287e-9	-0.050247916967651844	-0.05024791594428697
9.79	1.002588452949785e-9	-0.050197809458346995	-0.050197808455758545
9.8	9.822343476288599e-10	-0.05014780071876773	-0.05014779973653338
9.81	9.622939632969772e-10	-0.05009789042806535	-0.050097889465771386
9.82	9.427588794334652e-10	-0.05004807833533094	-0.05004807739257206
9.83	9.236208471513774e-10	-0.049998364156980286	-0.04999836323335944
9.84	9.048717856934977e-10	-0.049948747610287426	-0.04994874670541564
9.85	8.865037790000126e-10	-0.04989922841338097	-0.04989922752687719
9.86	8.685090723463767e-10	-0.04984980628524035	-0.04984980541673128
9.87	8.508800690499355e-10	-0.04980048094569218	-0.04980048009481211
9.88	8.336093272438913e-10	-0.049751252115406534	-0.04975125128179721
9.89	8.166895567172509e-10	-0.04970211951589336	-0.0497021186992038
9.9	8.001136158193611e-10	-0.0496530828694988	-0.049653082069385186
9.91	7.838745084277636e-10	-0.04960414189940161	-0.049604141115527106
9.92	7.679653809780305e-10	-0.04955529632960956	-0.04955529556164418
9.93	7.523795195543307e-10	-0.04950654588495588	-0.04950654513257636
9.94	7.371103470394733e-10	-0.04945789029109568	-0.049457889553985335
9.95	7.221514203232173e-10	-0.04940932927450247	-0.04940932855235105
9.96	7.074964275676463e-10	-0.04936086256246457	-0.049360861854968144
9.97	6.931391855284585e-10	-0.04931248988308174	-0.049312489189942556
9.98	6.790736369309843e-10	-0.049264210965261554	-0.049264210286187916
9.99	6.652938478998657e-10	-0.04921602553871607	-0.04921602487342222
10.	6.517940054412582e-10	-0.049167933333958316	-0.04916793268216431


==> dats1_eff_C_t.dat <==
rho	t	ic	n
0.01	9.808600369813204	9.801986733067553	0.006613636745651071
0.02	6.806929693750204	6.793807277170275	0.013122416579929888
0.03	5.456808189824149	5.4372800697810835	0.019528120043065582
0.04	4.64141422825933	4.615581731933179	0.02583249632615114
0.05	4.078593214463184	4.046555950627599	0.03203726383558441
0.060000000000000005	3.6589816314196133	3.620837520672423	0.038144110747190735
0.06999999999999999	3.3300199685376315	3.285865272987414	0.04415469555021784
0.08	3.0628539062014215	3.012783258620032	0.05007064758138987
0.09	2.8401276055867783	2.7842340380375736	0.055893567549204624
0.09999999999999999	2.650678998199989	2.589053970151335	0.06162502804865398
0.11	2.48695179229252	2.4196852182259754	0.06726657406654482
0.12	2.3436187601717635	2.2707990366941706	0.07281972347759297
0.13	2.2167982972565237	2.1385123297250614	0.07828596753146241
0.14	2.103583784917673	2.0199170135867583	0.0836667713309148
0.15000000000000002	2.0017479951461046	1.9127844208448694	0.08896357430123511
0.16	1.909550383335321	1.8153725926842275	0.09417779065109345
0.17	1.8256074109604215	1.7262966011354197	0.09931080982500151
0.18000000000000002	1.7488028677413279	1.6444388707938096	0.10436399694751838
0.19	1.6782243638614507	1.568885670602092	0.10933869325935848
0.2	1.6131174061620284	1.498881189616478	0.11423621654555018
0.21000000000000002	1.552851569618892	1.4337937080630991	0.1190578615557929
0.22	1.4968951637574481	1.3730902633402933	0.12380490041715483
0.23	1.4447959775061618	1.3163173944669075	0.12847858303925438
0.24000000000000002	1.3961664468735007	1.2630863093614384	0.13308013751206238
0.25	1.3506720899217288	1.2130613194252668	0.13761077049646186
0.26	1.308022388889197	1.1659507212814986	0.1420716676076985
0.27	1.2679635283848758	1.1214995345930228	0.14646399379185301
0.28	1.2302725576740206	1.0794836639785566	0.15078889369546383
0.29000000000000004	1.1947526572698384	1.0397051652414127	0.1550474920284257
0.3	1.1612292702870048	1.0019883763667157	0.15924089392028926
0.31	1.129546917148233	0.9661767318781507	0.1633701852700823
0.32	1.099566554862602	0.9321301217728304	0.16743643308977157
0.33	1.0711633737003756	0.8997226878588931	0.1714406858414826
0.34	1.0442249477671108	0.868840973998518	0.1753839737685929
0.35000000000000003	1.0186496738907365	0.8393823646699253	0.17926730922081105
0.36000000000000004	0.9943454469066364	0.811253759933286	0.1830916869733505
0.37	0.9712285299498286	0.7843704454095185	0.18685808454031
0.38	0.9492225865292996	0.7586551240469351	0.19056746248236447
0.39	0.9282578475434653	0.7340370828345935	0.19422076470887187
0.4	0.9082703914217433	0.7104514726472445	0.19781891877449878
0.41000000000000003	0.889201519560713	0.6878386833902473	0.2013628361704657
0.42000000000000004	0.8709972124004612	0.6661437997899515	0.20485341261050966
0.43	0.8536076540359099	0.6453161257242467	0.2082915283116632
0.44	0.8369868153149099	0.625308767044967	0.21167804826994296
0.45	0.8210920870436683	0.606078264512626	0.21501382253104226
0.46	0.8058839562808662	0.5875842698247458	0.2182996864561204
0.47000000000000003	0.7913257198168924	0.5697892588341164	0.22153646098277602
0.48000000000000004	0.7773832298526048	0.552658276971309	0.22472495288129582
0.49	0.7640246676511203	0.5361587126448566	0.22786595500626375
0.5	0.7512203415665045	0.5202600950228888	0.23096024654361574
0.51	0.738942506378858	0.5049339131256333	0.2340085932532248
0.52	0.7271652013052492	0.49015345359815327	0.23701174770709602
0.53	0.7158641044256224	0.4758936549023673	0.23997044952325516
0.54	0.7050164015744854	0.4621309759790778	0.24288542559540757
0.55	0.6946006680129156	0.44884327769447113	0.2457573903184445
0.56	0.6845967614192979	0.4360097156094215	0.2485870458098765
0.5700000000000001	0.6749857249278475	0.4236106428005856	0.2513750821272619
0.5800000000000001	0.6657496991068397	0.41162752162512645	0.2541221774817132
0.59	0.6568718419079677	0.4000428434604252	0.2568289984475425
0.6	0.6483362557381347	0.38884005557000884	0.25949620016812586
0.61	0.6401279209082382	0.3780034943501885	0.26212442655804974
0.62	0.6322326348027134	0.3675183243011023	0.2647143105016111
0.63	0.6246369561908403	0.35737048214310363	0.2672664740477366
0.64	0.617328154167877	0.3475466255664927	0.2697815286013844
0.65	0.6102941612724464	0.3380340861609484	0.27226007511149797
0.66	0.603523530377478	0.32882082612190794	0.27470270425557003
0.67	0.597005394996518	0.31989539837563674	0.27710999662088115
0.68	0.5907294326861797	0.31124690980370756	0.2794825228824722
0.6900000000000001	0.5846858312597358	0.3028649872818223	0.2818208439779135
0.7000000000000001	0.5788652575569346	0.29473974627800986	0.28412551127892477
0.7100000000000001	0.5732588285416692	0.286861761781762	0.2863970667599072
0.72	0.5678580845225387	0.279222041359097	0.28863604316344177
0.73	0.5626549643120783	0.2718120001492672	0.290842964162811
0.74	0.5576417821587917	0.2646234376371957	0.2930183445215959
0.75	0.5528112063024456	0.25764851605204053	0.29516269025040515
0.76	0.5481562390175738	0.2508797402567885	0.29727649876078527
0.77	0.5436701980230703	0.2443099390067052	0.29936025901636504
0.78	0.5393466991472856	0.23793224746599947	0.3014144516812861
0.79	0.535179640148329	0.23174009088236394	0.30343954926596495
0.8	0.5311631855985185	0.2257271693282795	0.3054360162702391
0.81	0.5272917527501825	0.2198874434262385	0.3074043093239439
0.8200000000000001	0.5235599983074306	0.21421512098246462	0.309344877324966
0.8300000000000001	0.5199628060351985	0.20870464446037856	0.31125816157481995
0.8400000000000001	0.5164952751428594	0.20335067923106714	0.3131445959117922
0.85	0.5131527093851279	0.19814810254342607	0.3150046068417018
0.86	0.5099306068278451	0.19309199316153408	0.31683861366631094
0.87	0.5068246502306735	0.18817762162123378	0.3186470286094397
0.88	0.5038306980027082	0.1834004410618891	0.32043025694081906
0.89	0.5009447756906376	0.17875607859291157	0.3221886970977259
0.9	0.4981630679623719	0.17424032715793106	0.3239227408044409
0.91	0.49548191105203654	0.16984913786246936	0.3256327731895672
0.92	0.49289778563493913	0.16557861273368665	0.32731917290125245
0.93	0.4904073101035827	0.16142499788323786	0.3289823122203448
0.9400000000000001	0.48800723421805736	0.15738467704652623	0.33062255717153116
0.9500000000000001	0.48569443310617494	0.15345416547369098	0.332240267632484
0.9600000000000001	0.4834659015906002	0.14963010414953934	0.3338357974410609
0.97	0.4813187488219303	0.14590925432134486	0.33540949450058544
0.98	0.47925019319825074	0.14228849231499993	0.33696170088325084
0.99	0.47725755755312155	0.13876480462144541	0.33849275293167613
1.	0.47533826459526035	0.1353352832366127	0.34000298135864765
1.01	0.47348983258440824	0.13199712123932367	0.3414927113450846
1.02	0.47170987122895036	0.12874760859269777	0.34296226263625257
1.03	0.46999607779190306	0.12558412815563727	0.34441194963626576
1.04	0.4683462333927969	0.12250415189189598	0.34584208150090096
1.05	0.4667581994938601	0.11950523726510184	0.3472529622287583
1.06	0.46522991455969626	0.11658502380889703	0.34864489075079924
1.07	0.46375939088038226	0.1137412298620935	0.35001816101828875
1.08	0.4623447115485904	0.11097164945941926	0.35137306208917113
1.09	0.4609840275819638	0.10827414936905504	0.3527098782129087
1.1	0.45967555518255343	0.10564666626874025	0.3540288889138131
1.11	0.4584175731256527	0.10308720405276216	0.3553303690728905
1.12	0.4572084202708714	0.10059383126263698	0.35661458900823434
1.1300000000000001	0.45604649318874085	0.09816467863475185	0.357881814553989
1.1400000000000001	0.45493024389656844	0.09579793675866138	0.35913230713790706
1.1500000000000001	0.4538581776976624	0.09349185384012866	0.3603663238575338
1.1600000000000001	0.4528288511184016	0.0912447335633668	0.3615841175550347
1.17	0.4518408699379749	0.08905493304727896	0.36278593689069594
1.18	0.4508928873059326	0.08692086089081046	0.36397202641512205
1.19	0.4499836019429743	0.08484097530282467	0.36514262664014957
1.2	0.44911175642069134	0.08281378231218536	0.366297974108506
1.21	0.44827613551621975	0.08083783405398758	0.36743830146223216
1.22	0.4474755646380091	0.07891172712811619	0.36856383750989297
1.23	0.44670890831913146	0.07703410102653453	0.3696748072925969
1.24	0.44597506877475923	0.0752036366259135	0.3707714321488457
1.25	0.44527298452064334	0.07341905474240576	0.3718539297782376
1.26	0.44460162904959266	0.07167911474555107	0.37292251430404155
1.27	0.44396000956313486	0.06998261322846905	0.37397739633466576
1.28	0.44334716575569116	0.06832838273165401	0.3750187830240371
1.29	0.44276216864875145	0.06671529051783577	0.37604687813091564
1.3	0.4422041194726687	0.06514223739550938	0.37706188207715935
1.31	0.4416721485938271	0.06360815658886755	0.37806399200495955
1.32	0.44116541448505814	0.06211201265199193	0.37905340183306624
1.33	0.44068310273729433	0.06065280042527449	0.38003030231201984
1.34	0.44022442511055754	0.05922954403214814	0.3809948810784094
1.35	0.43978861862247937	0.05784129591430693	0.38194732270817244
1.36	0.43937494467264754	0.05648713590369163	0.3828878087689559
1.37	0.4389826882011599	0.05516617032960615	0.38381651787155374
1.3800000000000001	0.43861115687985147	0.05387753115941407	0.3847336257204374
1.3900000000000001	0.43825968033474155	0.052620375171344505	0.38563930516339706
1.4000000000000001	0.43792760939832	0.051393883158010495	0.3865337262403095
1.4100000000000001	0.43761431539035844	0.05019725915931413	0.3874170562310443
1.42	0.43731918942600967	0.049029729723478445	0.3882894597025312
1.43	0.43704164175000637	0.047890543195008635	0.3891510985549977
1.44	0.436781101095837	0.04677896902844477	0.3900021320673923
1.45	0.4365370140688349	0.04569429712682268	0.39084271694201217
1.46	0.43630884455215896	0.04463583720381339	0.3916730073483456
1.47	0.43609607313470317	0.043602918168560455	0.39249315496614273
1.48	0.4358981965600149	0.042594887532281585	0.39330330902773336
1.49	0.4357147271953453	0.041611110835745355	0.3941036163596
1.5	0.435545192519998	0.04065097109677586	0.39489422142322217
1.51	0.43538913463218176	0.039713868276977336	0.39567526635520445
1.52	0.43524610977361045	0.03879921876690921	0.3964468910067013
1.53	0.4351156878711271	0.03790645488897663	0.3972092329821504
1.54	0.43499745209466667	0.037035024417335964	0.3979624276773307
1.55	0.43489099843089524	0.03618439011414634	0.3987066083167489
1.56	0.4347959352719031	0.03535402928152857	0.39944190599037444
1.57	0.43471188301835717	0.0345434333286217	0.4001684496897355
1.58	0.4346384736965313	0.03375210735315434	0.400886366343377
1.59	0.43457535058867647	0.03297956973697423	0.4015957808517022
1.6	0.43452216787621134	0.032225351755003524	0.4022968161212078
1.61	0.43447859029522706	0.031488997197110874	0.40298959309811616
1.62	0.4344442928038381	0.030770062002413723	0.4036742308014244
1.6300000000000001	0.4344189602609198	0.03006811390554463	0.4043508463553752
1.6400000000000001	0.434402287115798	0.02938273209443628	0.40501955502136167
1.6500000000000001	0.4343939771084732	0.02871350687919804	0.40568047022927517
1.6600000000000001	0.4343937429799839	0.028060039371675723	0.40633370360830817
1.6700000000000002	0.43440130619252004	0.027421941175302986	0.40697936501721704
1.68	0.43441639665893395	0.02679883408486939	0.40761756257406456
1.69	0.434438752481283	0.026190349795845648	0.40824840268543733
1.7	0.43446811969807997	0.025596129622921772	0.4088719900751582
1.71	0.4345042520399297	0.025015824227427458	0.4094884278125023
1.72	0.4345469106932328	0.024449093353318064	0.41009781733991474
1.73	0.43459586407167855	0.023895605571422295	0.41070025850025627
1.74	0.4346508875952261	0.023355038031659715	0.41129584956356635
1.75	0.43471176347631846	0.022827076222948373	0.41188468725337013
1.76	0.43477828051305445	0.02231141374053365	0.4124668667725208
1.77	0.4348502338890827	0.021807752060480315	0.4130424818286024
1.78	0.4349274249799633	0.02131580032107996	0.4136116246588833
1.79	0.43500966116577827	0.02083527511093553	0.4141743860548427
1.8	0.43509675564976724	0.020365900263494358	0.4147308553862728
1.81	0.4351885272827687	0.019907406657809542	0.4152811206249591
1.82	0.4352848003932738	0.019459532025318384	0.41582526836795536
1.83	0.4353854046228877	0.019022020762434515	0.4163633838604532
1.84	0.43549017476701585	0.01859462374875822	0.41689555101825765
1.85	0.43559895062059123	0.01817709817071683	0.4174218524498744
1.86	0.43571157682866607	0.01776920735045421	0.4179423694782119
1.87	0.4358279027417116	0.017370720579795267	0.41845718216191635
1.8800000000000001	0.43594778227544617	0.016981412959117675	0.4189663693163285
1.8900000000000001	0.43607107377505844	0.01660106524096954	0.4194700085340889
1.9000000000000001	0.43619763988365656	0.016229463678277597	0.41996817620537896
1.9100000000000001	0.43632734741481644	0.015866399876996153	0.4204609475378203
1.9200000000000002	0.4364600672290791	0.015511670653052704	0.4209483965760264
1.93	0.43659567411427197	0.015165077893451208	0.42143059622082074
1.94	0.43673404666952126	0.014826428421399172	0.4219076182481221
1.95	0.4368750671928331	0.014495533865329566	0.42237953332750355
1.96	0.43701862157213284	0.014172210531693062	0.4228464110404398
1.97	0.4371645991796312	0.013856279281400744	0.4233083198982305
1.98	0.4373128927694248	0.013547565409801586	0.4237653273596233
1.99	0.4374633983782138	0.01324589853008317	0.42421749984813056
2.	0.4376160152290396	0.012951112459987979	0.4246649027690516
2.01	0.4377706456379422	0.012663045111741473	0.4251076005262007
2.02	0.4379271949234397	0.012381538385091657	0.4255456565383481
2.03	0.43808557131874537	0.012106438063363633	0.4259791332553817
2.04	0.4382456858866261	0.011837593712435418	0.4264080921741907
2.05	0.43840745243682006	0.011574858582545328	0.42683259385427474
2.0599999999999996	0.43857078744593514	0.011318089512843459	0.4272526979330917
2.07	0.43873560997974076	0.01106714683860356	0.42766846314113716
2.0799999999999996	0.4389018416177843	0.010821894301013893	0.42807994731677035
2.09	0.4390694063802535	0.010582198959468627	0.42848720742078483
2.0999999999999996	0.4392382306570115	0.010347931106284198	0.42889029955072727
2.11	0.4394082431387485	0.010118964183767027	0.4292892789549815
2.1199999999999997	0.439579374750163	0.009895174703562232	0.42968420004660085
2.13	0.4397515585851272	0.009676442168214486	0.4300751164169127
2.1399999999999997	0.43992472984376113	0.009462648994875257	0.4304620808488859
2.15	0.4400988257713683	0.009253680441092116	0.43084514533027624
2.1599999999999997	0.44027378559916147	0.009049424532618568	0.4312243610665429
2.17	0.44044955048673046	0.008849771993184293	0.4315997784935461
2.1799999999999997	0.4406260634662008	0.008654616176168233	0.4319714472900325
2.19	0.4408032693880232	0.008463852998118205	0.432339416389905
2.1999999999999997	0.44098111486834624	0.008277380874063222	0.432703733994283
2.21	0.4411595482379299	0.008095100654565767	0.43306444758336415
2.2199999999999998	0.4413385194925388	0.007916915564463623	0.4334216039280752
2.23	0.4415179802447868	0.0077427311432518246	0.4337752491015349
2.2399999999999998	0.4416978836773739	0.007572455187057541	0.4341254284903164
2.25	0.4418781844976831	0.007405997692161537	0.4344721868055216
2.26	0.44205883889368813	0.00724327080002197	0.4348155680936662
2.27	0.44223980449114014	0.00708418874375708	0.4351556157473831
2.28	0.4424210403119878	0.006928667796045263	0.4354923725159426
2.29	0.4426025067339961	0.00677662621840179	0.4358258805155943
2.3	0.44278416545153076	0.006627984211793188	0.4361561812397376
2.31	0.44296597943746846	0.006482663868551092	0.4364833155689174
2.32	0.4431479129062005	0.006340589125548955	0.4368073237806515
2.3299999999999996	0.4433299312776998	0.00620168571860575	0.437128245559094
2.34	0.4435120011426166	0.006065881138082252	0.43744612000453437
2.3499999999999996	0.4436940902283726	0.0059331045856363335	0.4377609856427363
2.36	0.4438761673662247	0.0058032869321047375	0.43807288043412
2.3699999999999997	0.44405820245927086	0.0056763606764799746	0.4383818417827909
2.38	0.44424016645136755	0.005552259905951654	0.43868790654541595
2.3899999999999997	0.44442203129692853	0.005430920256982812	0.4389911110399457
2.4	0.4446037699315958	0.005312278877392368	0.4392914910542034
2.4099999999999997	0.4447853562437277	0.005196274389416023	0.4395890818543117
2.42	0.4449667650467112	0.0050828468537184425	0.4398839181929928
2.4299999999999997	0.4451479720520531	0.004971937734330701	0.4401760343177224
2.44	0.4453289538432374	0.004863489864487378	0.44046546397875
2.4499999999999997	0.4455096878503208	0.004757447413338849	0.4407522404369819
2.46	0.4456901523252487	0.004653755853514686	0.4410363964717341
2.4699999999999998	0.44587032631787027	0.004552361929515072	0.44131796438835513
2.48	0.44605018965263243	0.004453213626907598	0.44159697602572484
2.4899999999999998	0.44622972290592644	0.00435626014230769	0.4418734627636188
2.5	0.44640890738408234	0.004261451854121309	0.442147455529961
2.51	0.44658772510197847	0.00416874029402946	0.44241898480794895
2.52	0.44676615876225495	0.004078078119194376	0.4426880806430606
2.53	0.44694419173511074	0.0039894190851680784	0.44295477264994265
2.54	0.4471218080386774	0.0039027180194843385	0.443219090019193
2.55	0.44729899231993436	0.0038179307959158508	0.4434810615240185
2.56	0.4474757298361681	0.003735014309378714	0.44374071552678945
2.57	0.44765200643695136	0.003653926451467069	0.44399807998548424
2.5799999999999996	0.44782780854662513	0.0035746260866010003	0.4442531824600241
2.59	0.44800312314727647	0.0034970730287715067	0.444506050118505
2.5999999999999996	0.44817793776219295	0.0034212280188666675	0.44475670974332626
2.61	0.44835224043978145	0.003347052702563588	0.44500518773721787
2.6199999999999997	0.448526019737933	0.003274509608771287	0.44525151012916175
2.63	0.44869926470884	0.003203562128609876	0.44549570258023014
2.6399999999999997	0.4488719648842186	0.0031341744949120467	0.44573779038930655
2.65	0.449044110260965	0.003066311762233051	0.445977798498732
2.6599999999999997	0.44921569128719957	0.0029999397873559414	0.4462157514998436
2.67	0.44938669884870674	0.002935025210279027	0.4464516736384277
2.6799999999999997	0.44955712425575955	0.002871535435673055	0.44668558882008647
2.69	0.4497269592303023	0.002809438614795779	0.44691752061550655
2.6999999999999997	0.4498961958935019	0.0027487036278521174	0.4471474922656497
2.71	0.450064826753642	0.0026893000667882394	0.4473755266868538
2.7199999999999998	0.45023284469435937	0.0026311982185084236	0.447601646475851
2.73	0.4504002429632059	0.002574369048503669	0.4478258739147023
2.7399999999999998	0.4505670151605325	0.002518784184881509	0.44804823097565094
2.75	0.45073315522868607	0.002464415902786604	0.44826873932589945
2.76	0.4508986574415064	0.0024112371092021414	0.44848742033230427
2.77	0.45106351639411457	0.0023592213281221743	0.4487042950659924
2.78	0.4512277269929951	0.0023083426860854763	0.4489193843069097
2.79	0.45139128444634874	0.002258575898061569	0.4491327085482872
2.8	0.45155418425471516	0.0022098962536800035	0.4493442880010352
2.81	0.4517164222018655	0.002162279603794063	0.44955414259807147
2.82	0.45187799434593945	0.002115702347370434	0.449762291998569
2.8299999999999996	0.45203889701084227	0.0020701414186965004	0.4499687555921458
2.84	0.4521991267778729	0.002025574274897229	0.45017355250297564
2.8499999999999996	0.45235868047759287	0.001981978883753798	0.450376701593839
2.86	0.4525175551819205	0.0019393337118162942	0.45057822147010423
2.8699999999999997	0.452675748196449	0.0018976177128031048	0.4507781304836459
2.88	0.452833257052979	0.0018568103162797049	0.45097644673669923
2.8899999999999997	0.4529900795022585	0.001816891416609866	0.4511731880856486
2.9	0.4531462135069333	0.0017778413621723685	0.4513683721447609
2.9099999999999997	0.45330165723468663	0.0017396409448366087	0.45156201628985
2.92	0.4534564090515817	0.001702271389690548	0.4517541376618911
2.9299999999999997	0.4536104675155826	0.0016657143450147422	0.45194475317056787
2.94	0.45376383137026344	0.0016299518724962408	0.4521338794977672
2.9499999999999997	0.45391649953869445	0.001594966437676415	0.45232153310101797
2.96	0.45406847111749576	0.001560740900626837	0.45250773021686885
2.9699999999999998	0.4542197453710634	0.0015272585068475712	0.45269248686421576
2.98	0.4543703217259599	0.0014945028783823107	0.45287581884757755
2.9899999999999998	0.45452019976545793	0.0014624580051450027	0.45305774176031294
3.	0.4546693792242425	0.001431108236452693	0.45323827098778985
3.01	0.4548178599832626	0.0014004382727595074	0.4534174217105031
3.02	0.4549656420647255	0.0013704331575867664	0.4535952089071387
3.03	0.4551127256272401	0.0013410782696444232	0.4537716473575957
3.04	0.455259110961091	0.0013123593151390632	0.45394675164595194
3.05	0.45540479848364807	0.0012842623202639152	0.4541205361633842
3.06	0.4555497887349152	0.0012567736238663528	0.45429301511104886
3.07	0.455694082373189	0.0012298798702885599	0.4544642025029004
3.08	0.45583768017086396	0.001203568002377082	0.4546341121684868
3.09	0.4559805830103329	0.0011778252546571495	0.4548027577556758
3.0999999999999996	0.45612279188002336	0.0011526391466677142	0.4549701527333556
3.11	0.4562643078705429	0.0011279974764532908	0.45513631039408964
3.1199999999999997	0.4564051321709276	0.0011038883142087676	0.45530124385671883
3.13	0.45654526606500506	0.0010802999960734382	0.4554649660689316
3.1399999999999997	0.4566847109278631	0.0010572211180706547	0.4556274898097924
3.15	0.45682346822241604	0.0010346405301895204	0.45578882769222656
3.1599999999999997	0.4569615394960728	0.0010125473306052026	0.4559489921654677
3.17	0.45709892637749694	0.0009909308600344708	0.45610799551746245
3.1799999999999997	0.4572356305734697	0.0009697806962232137	0.45626584987724655
3.19	0.4573716538658313	0.0009490866485627035	0.4564225672172686
3.1999999999999997	0.4575069981085239	0.0009288387528315269	0.4565781593556924
3.21	0.4576416652247104	0.0009090272660601157	0.45673263795865027
3.2199999999999998	0.45777565720398367	0.0008896426615149461	0.4568860145424687
3.23	0.45790897609965264	0.0008706756237994911	0.4570383004758531
3.2399999999999998	0.4580416240261131	0.0008521170440691469	0.4571895069820439
3.25	0.4581736031562908	0.0008339580153573596	0.4573396451409334
3.26	0.45830491571916415	0.0008161898280103071	0.45748872589115386
3.27	0.45843556399735075	0.0007988039652275063	0.4576367600321233
3.28	0.4585655503247809	0.0007817920987058281	0.45778375822607503
3.29	0.4586948770844246	0.0007651460843844201	0.45792973100004014
3.3	0.45882354670609293	0.0007488579582881437	0.45807468874780477
3.31	0.4589515616643055	0.0007329199324671522	0.4582186417318384
3.32	0.4590789244762182	0.0007173243910303282	0.4583616000851879
3.33	0.4592056376996186	0.0007020638862703285	0.45850357381334833
3.34	0.45933170393097006	0.000687131134878066	0.45864457279609194
3.3499999999999996	0.45945712580353004	0.000672519014244485	0.45878460678928557
3.36	0.4595819059855112	0.0006582205588475648	0.45892368542666356
3.3699999999999997	0.45970604717830593	0.0006442289567225248	0.4590618182215834
3.38	0.4598295521147636	0.0006305375460132432	0.4591990145687503
3.3899999999999997	0.4599524235575152	0.000617139811602985	0.45933528374591226
3.4	0.4600746642973592	0.0006040293818225365	0.4594706349155367
3.4099999999999997	0.4601962771516837	0.0005912000252339359	0.4596050771264497
3.42	0.4603172649629487	0.0005786456474879898	0.45973861931546073
3.4299999999999997	0.46043763059720916	0.0005663602882538549	0.45987127030895525
3.44	0.46055737694267995	0.0005543381182189619	0.46000303882446103
3.4499999999999997	0.46067650690835826	0.0005425734361576419	0.4601339334722006
3.46	0.4607950234226746	0.0005310606660668186	0.4602639627566078
3.4699999999999998	0.46091292943219175	0.0005197943543672042	0.46039313507782453
3.48	0.46103022790034864	0.0005087691671684416	0.4605214587331802
3.4899999999999998	0.46114692180623607	0.0004979798875967062	0.4606489419186393
3.5	0.4612630141434181	0.00048742141318328526	0.46077559273023483
3.51	0.46137850791878104	0.0004770887533127181	0.46090141916546834
3.52	0.46149340615143386	0.00046697702672908865	0.4610264291247048
3.53	0.4616077118716304	0.00045708145909911953	0.4611506304125313
3.54	0.461721428119732	0.0004473973806307272	0.4612740307391013
3.55	0.4618345579452017	0.0004379202237457535	0.4613966377214559
3.56	0.4619471044056356	0.0004286455208055948	0.46151845888482995
3.57	0.4620590705658196	0.0004195689018885071	0.46163950166393103
3.58	0.4621704594968213	0.0004106860926173696	0.46175977340420393
3.59	0.4622812742751083	0.00040199291203674154	0.4618792813630715
3.5999999999999996	0.4623915179817009	0.0003934852705380542	0.4619980327111629
3.61	0.462501193701348	0.00038515916783182774	0.46211603453351613
3.6199999999999997	0.4626103045217304	0.00037701069096581326	0.4622332938307646
3.63	0.4627188535326983	0.0003690360123879926	0.46234981752031035
3.6399999999999997	0.46282684382552197	0.0003612313880534017	0.46246561243746864
3.65	0.4629342784921832	0.0003535931555737505	0.4625806853366095
3.6599999999999997	0.4630411606246754	0.0003461177324088587	0.46269504289226643
3.67	0.4631474933143421	0.0003388016140989272	0.46280869170024314
3.6799999999999997	0.46325327965122576	0.0003316413725367128	0.46292163827868904
3.69	0.4633585227234516	0.00032463365427867	0.463033889069173
3.6999999999999997	0.4634632256166203	0.0003177751788941726	0.4631454504377262
3.71	0.46356739141323744	0.0003110627373519232	0.46325632867588545
3.7199999999999998	0.4636710231921417	0.00030449319044270417	0.46336653000169903
3.73	0.46377412402798224	0.0002980634672376215	0.46347606056074453
3.7399999999999998	0.46387669699068645	0.00029177056358103374	0.46358492642710547
3.75	0.46397874514496795	0.00028561154061735705	0.4636931336043506
3.76	0.46408027154984255	0.00027958352335097776	0.4638006880264916
3.77	0.4641812792581647	0.0002736836992385001	0.46390759555892624
3.78	0.4642817713161791	0.0002679093168125969	0.4640138619993665
3.79	0.464381750763097	0.00026225768433672797	0.46411949307876027
3.8	0.46448122063067665	0.00025672616849002557	0.46422449446218667
3.81	0.46458018394283457	0.0002513121930816495	0.4643288717497529
3.82	0.4646786437152548	0.0002460132377939412	0.46443263047746086
3.83	0.4647766029550285	0.0002408268369537127	0.46453577611807473
3.84	0.4648740646603026	0.00023575057833103162	0.46463831408197165
3.8499999999999996	0.4649710318199372	0.00023078210196486834	0.4647402497179724
3.86	0.4650675074131908	0.0002259190990149951	0.46484158831417577
3.8699999999999997	0.4651634944093997	0.00022115931063953733	0.4649423350987601
3.88	0.4652589957676865	0.00021650052689758722	0.46504249524078883
3.8899999999999997	0.46535401443667596	0.00021194058567631542	0.46514207385099965
3.9	0.46544855335422075	0.00020747737164201438	0.4652410759825787
3.9099999999999997	0.46554261544713665	0.0002031088152145348	0.4653395066319221
3.92	0.46563620363096303	0.00019883289156457748	0.46543737073939845
3.9299999999999997	0.4657293208097186	0.0001946476196333252	0.4655346731900853
3.94	0.46582196987567226	0.00019055106117390095	0.4656314188144984
3.9499999999999997	0.4659141537091359	0.00018654131981416365	0.4657276123893218
3.96	0.4660058751782445	0.00018261654014034887	0.46582325863810414
3.9699999999999998	0.46609713713877354	0.0001787749068010888	0.4659183622319724
3.98	0.4661879424339444	0.00017501464363134264	0.466012927790313
3.9899999999999998	0.4662782938942473	0.00017133401279579235	0.46610695988145145
4.	0.46636819433727567	0.00016773131395125593	0.4662004630233244
4.01	0.466457646567567	0.00016420488342769432	0.4662934416841392
4.02	0.4665466533764468	0.00016075309342738545	0.46638590028301935
4.03	0.46663521754189186	0.0001573743512418581	0.46647784319065005
4.04	0.46672334182839426	0.00015406709848618394	0.46656927472990806
4.05	0.4668110289868302	0.00015082981035023136	0.46666019917647994
4.06	0.4668982817543447	0.0001476609948665048	0.4667506207594782
4.07	0.46698510285423656	0.00014455919219418973	0.46684054366204236
4.08	0.4670714949958593	0.00014152297391904114	0.4669299720219403
4.09	0.4671574608745164	0.00013855094236875476	0.46701890993214756
4.1	0.46724300317136774	0.0001356417299434771	0.4671073614414243
4.109999999999999	0.4673281245533561	0.00013279399846110899	0.467195330554895
4.12	0.46741282767311454	0.00013000643851707175	0.46728282123459747
4.13	0.4674971151689021	0.00012727776885821163	0.46736983740004384
4.14	0.4675809896645324	0.00012460673577052034	0.46745638292876185
4.1499999999999995	0.4676644537693172	0.00012199211248036741	0.4675424616568369
4.16	0.46774751007800497	0.00011943269856893545	0.46762807737943607
4.17	0.4678301611707312	0.00011692731939956615	0.46771323385133157
4.18	0.46791240961297603	0.00011447482555772276	0.4677979347874184
4.1899999999999995	0.4679942579555184	0.00011207409230329127	0.4678821838632152
4.2	0.4680757087344096	0.0001097240190349397	0.4679659847153747
4.21	0.4681567644709294	0.00010742352876626804	0.46804934094216305
4.22	0.46823742767156823	0.00010517156761348197	0.46813225610395476
4.2299999999999995	0.46831770082800356	0.00010296710429433585	0.4682147337237092
4.24	0.46839758641707846	0.00010080912963809022	0.46829677728744035
4.25	0.46847708690079115	0.00009869665610623966	0.468378390244685
4.26	0.4685562047262819	0.00009662871732376718	0.46845957600895816
4.27	0.46863494232582814	0.00009460436762069423	0.46854033795820743
4.28	0.46871330211684226	0.00009262268158369273	0.46862067943525854
4.29	0.46879128650186974	0.00009068275361753762	0.46870060374825223
4.3	0.46886889786859715	0.00008878369751617699	0.46878011417108095
4.31	0.468946138589855	0.0000869246460432091	0.46885921394381175
4.32	0.46902301102363175	0.00008510475052155402	0.46893790627311016
4.33	0.46909951751308643	0.00008332318043211684	0.4690161943326543
4.34	0.4691756603865642	0.00008157912302123973	0.4690940812635429
4.35	0.46925144195761936	0.00007987178291675097	0.4691715701747026
4.36	0.46932686452503086	0.00007820038175241615	0.46924866414327837
4.37	0.46940193037283545	0.0000765641578006079	0.4693253662150349
4.38	0.4694766417703466	0.00007496236561300778	0.46940167940473354
4.39	0.46955100097219105	0.00007339427566916607	0.4694776066965219
4.3999999999999995	0.4696250102183356	0.00007185917403274181	0.46955315104430284
4.41	0.46969867173412766	0.0000703563620152541	0.4696283153721124
4.42	0.4697719877303244	0.00006888515584717834	0.4697031025744772
4.43	0.46984496040313795	0.00006744488635622237	0.4697775155167817
4.4399999999999995	0.4699175919342719	0.00006603489865262649	0.46985155703561926
4.45	0.46998988449096685	0.0000646545518213294	0.46992522993914554
4.46	0.4700618402260416	0.00006330321862084936	0.4699985370074207
4.47	0.4701334612779419	0.00006198028518873016	0.4700714809927532
4.4799999999999995	0.4702047497707869	0.00006068515075340932	0.4701440646200335
4.49	0.4702757078144217	0.00005941722735236372	0.4702162905870694
4.5	0.4703463375044627	0.000058175939556396285	0.4702881615649063
4.51	0.4704166409223578	0.000056960724199925495	0.47035968019815794
4.52	0.47048662013543424	0.00005577103011714766	0.47043084910531713
4.53	0.4705562771969539	0.000054606317883940286	0.47050167087906997
4.54	0.47062561414617826	0.000053466059565381415	0.47057214808661285
4.55	0.4706946330084155	0.00005234973846875904	0.4706422832699467
4.56	0.47076333579508683	0.00005125684890195173	0.4707120789461849
4.57	0.47083172450378497	0.000050186895937060425	0.4707815376078479
4.58	0.4708998011183346	0.000049139395179176795	0.47085066172315543
4.59	0.4709675676088552	0.000048113872540173426	0.470919453736315
4.6	0.4710350259318272	0.000047109864017407404	0.4709879160678098
4.61	0.4711021780301509	0.00004612691547722721	0.4710560511146737
4.62	0.47116902583321907	0.00004516458244317872	0.4711238612507759
4.63	0.4712355712569748	0.000044222429888805364	0.47119134882708597
4.64	0.4713018162039837	0.000043300032034943067	0.4712585161719487
4.6499999999999995	0.47136776256350177	0.000042396972151410166	0.47132536559135035
4.66	0.4714334122115414	0.00004151284236299588	0.47139189936917836
4.67	0.4714987670109394	0.00004064724345965349	0.4714581197674797
4.68	0.47156382881143427	0.000039799784710804666	0.4715240290267235
4.6899999999999995	0.47162859944972285	0.000038970083683666274	0.4715896293660392
4.7	0.471693080749546	0.00003815776606551031	0.4716549229834805
4.71	0.4717572745217485	0.00003736246548977123	0.47171991205625874
4.72	0.471821182564357	0.00003658382336591572	0.4717845987409911
4.7299999999999995	0.4718848066626486	0.00003582148871299333	0.47184898517393564
4.74	0.47194814858922934	0.00003507511799678662	0.47191307347123257
4.75	0.4720112101040981	0.00003434437497048256	0.4719768657291276
4.76	0.47207399295473	0.00003362893051878709	0.4720403640242112
4.77	0.4721364988761409	0.0000329284625054089	0.47210357041363543
4.78	0.4721987295909672	0.000032242655623837515	0.4721664869353434
4.79	0.4722606868095406	0.00003157120125134458	0.4722291156082892
4.8	0.47232237222995854	0.00003091379730613664	0.47229145843265236
4.81	0.4723837875381577	0.00003027014810759211	0.47235351739005005
4.82	0.47244493440799884	0.000029639964239513713	0.47241529444375935
4.83	0.4725058145013295	0.000029022962416331506	0.4724767915389132
4.84	0.47256642946806676	0.000028418865352191025	0.47253801060271455
4.85	0.47262678094626936	0.00002782740163286474	0.47259895354463644
4.86	0.47268687056221487	0.00002724830559042434	0.47265962225662445
4.87	0.47274669993047536	0.000026681317180614233	0.47272001861329466
4.88	0.4728062706539893	0.000026126181862866604	0.47278014447212635
4.89	0.47286558432414205	0.000025582650482901393	0.4728400016736592
4.8999999999999995	0.47292464252083666	0.00002505047915785415	0.47289959204167886
4.91	0.4729834468125728	0.000024529429163876967	0.4729589173834089
4.92	0.47304199875652236	0.000024019266826158826	0.4730179794896962
4.93	0.47310029989860247	0.000023519763411311976	0.4730767801351911
4.9399999999999995	0.473158351773551	0.000023030695022073888	0.47313532107852885
4.95	0.47321615590500477	0.000022551842494273515	0.4731936040625105
4.96	0.4732737138055719	0.00002208299129601327	0.4732516308142759
4.97	0.47333102697690765	0.000021623931429017745	0.4733094030454787
4.9799999999999995	0.47338809690979156	0.00002117445733210308	0.4733669224524595
4.99	0.47344492508419717	0.00002073436778672004	0.47342419071641045
5.	0.47350151296937426	0.0000203034658245264	0.47348120950354966
5.01	0.4735578620239135	0.000019881558636943838	0.47353798046527656
5.02	0.47361397369583147	0.000019468457486657068	0.4735945052383448
5.03	0.47366984942263884	0.000019063977621012467	0.47365078544501776
5.04	0.47372549063141123	0.000018667938187275354	0.47370682269322395
5.05	0.47378089873887314	0.00001828016214970511	0.47376261857672347
5.06	0.47383607515145976	0.000017900476208409394	0.47381817467525134
5.07	0.473891021265399	0.00001752871071993832	0.4738734925546791
5.08	0.4739457384667829	0.0000171646996195813	0.47392857376716335
5.09	0.4740002281316331	0.000016808280345329117	0.4739834198512878
5.1	0.4740544916259873	0.000016459293763465884	0.4740380323322238
5.11	0.4741085303059549	0.000016117584095754977	0.4740924127218592
5.12	0.47416234551780434	0.00001578299884818489	0.4741465625189561
5.13	0.4742159385980273	0.000015455388741240706	0.47420048320928604
5.14	0.474269310873409	0.00001513460764166886	0.47425417626576727
5.1499999999999995	0.47432246366110165	0.000014820512495702344	0.4743076431486059
5.16	0.4743753982686956	0.000014512963263715006	0.4743608853054319
5.17	0.4744281159942904	0.00001421182285627416	0.47441390417143414
5.18	0.47448061812656384	0.000013916957071560841	0.4744667011694923
5.1899999999999995	0.4745329059448387	0.000013628234534128784	0.4745192777103046
5.2	0.47458498071916255	0.000013345526634972652	0.4745716351925276
5.21	0.4746368437103616	0.0000130687074728777	0.4746237750028887
5.22	0.4746884961701246	0.000012797653797022686	0.4746756985163275
5.2299999999999995	0.4747399393410635	0.00001253224495080955	0.47472740709611266
5.24	0.47479117445677993	0.000012272362816892966	0.474778902093963
5.25	0.47484220274194083	0.000012017891763384179	0.4748301848501775
5.26	0.47489302541233835	0.00001176871859120342	0.4748812566937472
5.27	0.4749436436749624	0.000011524732482556633	0.47493211894247983
5.28	0.4749940587280611	0.00001128582495051185	0.4749827729031106
5.29	0.4750442717612155	0.000011051889789651847	0.4750332198714258
5.3	0.47509428395539893	0.00001082282302777951	0.47508346113237115
5.31	0.475144096483044	0.000010598522878653677	0.4751334979601654
5.32	0.47519371050811265	0.000010378889695732937	0.4751833316184169
5.33	0.4752431271861535	0.000010163825926905905	0.47523296336022663
5.34	0.4752923476643739	9.953236070186461e-6	0.47528239442830367
5.35	0.4753413730816961	9.747026630353545e-6	0.4753316260550658
5.36	0.4753902045688291	9.545106076514926e-6	0.4753806594627526
5.37	0.4754388432483257	9.347384800575246e-6	0.4754294958635252
5.38	0.4754872902346504	9.153775076588626e-6	0.4754781364595738
5.39	0.47553554663423725	8.964191020977206e-6	0.4755265824432163
5.3999999999999995	0.4755836135455554	8.77854855359671e-6	0.4755748349970018
5.41	0.4756314920591706	8.596765359630919e-6	0.47562289529381097
5.42	0.47567918325780545	8.418760852297367e-6	0.4756707644969532
5.43	0.47572668821640174	8.244456136346558e-6	0.47571844376026534
5.4399999999999995	0.4757740080021789	8.073773972338e-6	0.47576593422820657
5.45	0.4758211436746966	7.906638741676145e-6	0.47581323703595485
5.46	0.4758680962859146	7.742976412390084e-6	0.4758603533095022
5.47	0.4759148668802474	7.582714505640813e-6	0.4759072841657418
5.4799999999999995	0.47596145649463223	7.42578206294076e-6	0.47595403071256925
5.49	0.4760078661585786	7.272109614070075e-6	0.4760005940489645
5.5	0.4760540968942328	7.1216291456748785e-6	0.47604697526508705
5.51	0.4761001497164331	6.974274070532681e-6	0.47609317544236257
5.52	0.4761460256327636	6.829979197470896e-6	0.4761391956535661
5.53	0.47619172564362344	6.688680701924289e-6	0.47618503696292147
5.54	0.4762372507422674	6.550316097117774e-6	0.47623070042617033
5.55	0.47628260191487354	6.414824205861024e-6	0.47627618709066766
5.56	0.47632778014059496	6.2821451329419965e-6	0.47632149799546203
5.57	0.4763727863916141	6.152220238106394e-6	0.47636663417137604
5.58	0.4764176216332026	6.0249921096106125e-6	0.476411596641093
5.59	0.47646228682377084	5.900404538335788e-6	0.47645638641923255
5.6	0.4765067829149237	5.778402492451104e-6	0.47650100451243127
5.61	0.47655111085151414	5.658932092614473e-6	0.4765454519194216
5.62	0.4765952715717021	5.541940587699212e-6	0.47658972963111434
5.63	0.4766392660069959	5.427376331035299e-6	0.4766338386306649
5.64	0.47668309508231627	5.315188757154429e-6	0.47667777989355903
5.6499999999999995	0.4767267597160464	5.205328359027945e-6	0.4767215543876874
5.66	0.4767702608200746	5.097746665787157e-6	0.4767651630734088
5.67	0.47681359929986034	4.992396220915797e-6	0.4768086069036394
5.68	0.4768567760544718	4.889230560904397e-6	0.47685188682391094
5.6899999999999995	0.4768997919766478	4.78820419435689e-6	0.47689500377245336
5.7	0.47694264795284125	4.689272581539653e-6	0.4769379586802597
5.71	0.47698534486326977	4.592392114363642e-6	0.4769807524711554
5.72	0.4770278835819689	4.497520096790252e-6	0.47702338606187217
5.7299999999999995	0.4770702649768365	4.40461472565202e-6	0.47706586036211085
5.74	0.4771124899096854	4.313635071879195e-6	0.4771081762746135
5.75	0.4771545592362921	4.2245410621236135e-6	0.47715033469522994
5.76	0.4771964738064392	4.137293460771284e-6	0.4771923365129784
5.77	0.4772382344639708	4.0518538523355555e-6	0.4772341826101185
5.78	0.47727984204683593	3.968184624222624e-6	0.4772758738622117
5.79	0.4773212973871338	3.8862489498615364e-6	0.47731741113818393
5.8	0.47736260131116315	3.8060107721908223e-6	0.47735879530039094
5.81	0.477403754639469	3.7274347874942833e-6	0.47740002720468155
5.82	0.4774447581868868	3.6504864295783916e-6	0.4774411077004572
5.83	0.4774856127625875	3.5751318542841275e-6	0.47748203763073316
5.84	0.4775263191701256	3.501337924326e-6	0.47752281783220124
5.85	0.477566878207478	3.4290721944514407e-6	0.47756344913528354
5.86	0.4776072906670973	3.358302896913638e-6	0.47760393236420035
5.87	0.47764755733594744	3.288998927251224e-6	0.47764426833702023
5.88	0.4776876789955544	3.221129830368179e-6	0.47768445786572405
5.89	0.4777276564220417	3.1546657869077066e-6	0.47772450175625475
5.8999999999999995	0.4777674903861816	3.0895775999137213e-6	0.47776440080858174
5.91	0.47780718165343194	3.0258366817738716e-6	0.47780415581675023
5.92	0.4778467309839823	2.9634150414381415e-6	0.47784376756894087
5.93	0.4778861391327917	2.90228527190709e-6	0.4778832368475199
5.9399999999999995	0.47792540684963586	2.8424205379841082e-6	0.4779225644290979
5.95	0.47796453487914325	2.7837945642859987e-6	0.477961751084579
5.96	0.4780035239608397	2.7263816235064535e-6	0.4780007975792162
5.97	0.478042374829186	2.6701565249269743e-6	0.47803970467266105
5.9799999999999995	0.4780810882136207	2.615094603170094e-6	0.4780784731190175
5.99	0.4781196648386001	2.5611717071896546e-6	0.47811710366689286
6.	0.478158105423638	2.508364189493191e-6	0.4781555970594485
6.01	0.47819641068333846	2.456648895591401e-6	0.47819395403444287
6.02	0.4782345813274462	2.4060031536699906e-6	0.4782321753242925
6.03	0.4782726180608777	2.356404764479093e-6	0.4782702616561132
6.04	0.478310521583761	2.3078319914357013e-6	0.4783082137517696
6.05	0.478348292591474	2.260263550934535e-6	0.47834603232792305
6.06	0.47838593177468064	2.2136786028629993e-6	0.47838371809607777
6.07	0.4784234398193729	2.1680567413158464e-6	0.47842127176263166
6.08	0.4784608174069041	2.123377985505353e-6	0.47845869402891855
6.09	0.47849806521402444	2.079622770862807e-6	0.4784959855912536
6.1	0.4785351839129224	2.03677194032733e-6	0.47853314714098205
6.11	0.47857217417125564	1.9948067358180046e-6	0.47857017936451984
6.12	0.4786090366521906	1.9537087898854663e-6	0.47860708294340065
6.13	0.4786457720144362	1.9134601175391026e-6	0.4786438585543186
6.14	0.47868238091227966	1.8740431082462135e-6	0.4786805068691714
6.15	0.4787188639956219	1.8354405180994326e-6	0.4787170285551038
6.16	0.47875522191001263	1.797635462148898e-6	0.47875342427455053
6.17	0.47879145529668077	1.7606114068956139e-6	0.4787896946852739
6.18	0.4788275647925763	1.7243521629426808e-6	0.47882584044041343
6.1899999999999995	0.47886355103039435	1.6888418778009872e-6	0.4788618621885165
6.2	0.47889941463861935	1.6540650288461209e-6	0.4788977605735905
6.21	0.47893515624154803	1.620006416423313e-6	0.4789335362351315
6.22	0.47897077645933117	1.5866511570972417e-6	0.47896918980817405
6.2299999999999995	0.47900627590799816	1.5539846770436864e-6	0.4790047219233211
6.24	0.4790416551994969	1.5219927055799975e-6	0.47904013320679134
6.25	0.4790769149417216	1.4906612688314684e-6	0.47907542428045274
6.26	0.47911205573854493	1.4599766835307038e-6	0.47911059576186144
6.27	0.4791470781898517	1.4299255509472242e-6	0.4791456482643007
6.28	0.47918198289156905	1.4004947509445112e-6	0.47918058239681804
6.29	0.47921677043569366	1.3716714361618352e-6	0.4792153987642575
6.3	0.4792514414103309	1.3434430263181891e-6	0.4792500979673046
6.31	0.47928599639971786	1.3157972026357967e-6	0.4792846806025153
6.32	0.47932043598425805	1.2887219023806366e-6	0.4793191472623557
6.33	0.47935476074054845	1.2622053135175334e-6	0.47935349853523496
6.34	0.47938897124141067	1.2362358694773678e-6	0.47938773500554116
6.35	0.4794230680559222	1.2108022440340802e-6	0.4794218572536782
6.36	0.47945705174944203	1.1858933462891156e-6	0.4794558658560958
6.37	0.47949092288364337	1.1614983157610739e-6	0.47948976138532756
6.38	0.4795246820165361	1.1376065175783022e-6	0.4795235444100185
6.39	0.47955832970250795	1.1142075377723121e-6	0.4795572154949702
6.4	0.47959186649233637	1.0912911786698538e-6	0.47959077520115767
6.41	0.4796252929332299	1.0688474543815934e-6	0.47962422408577554
6.42	0.479658609568848	1.0468665863853257e-6	0.47965756270226156
6.43	0.4796918169393342	1.025338999201771e-6	0.47969079160033506
6.4399999999999995	0.47972491558133734	1.0042553161609682e-6	0.4797239113260212
6.45	0.4797579060280461	9.836063552573753e-7	0.4797569224216908
6.46	0.4797907888092083	9.633831250918066e-7	0.4797898254260832
6.47	0.47982356445116275	9.43576820898358e-7	0.47982262087434185
6.4799999999999995	0.47985623347686335	9.241788206545613e-7	0.4798553092980427
6.49	0.4798887964059072	9.051806812729897e-7	0.4798878912252259
6.5	0.4799212537545578	8.865741348726157e-7	0.47992036718042297
6.51	0.47995360603577053	8.683510851282201e-7	0.47995273768468544
6.52	0.47998585375922465	8.505036036962379e-7	0.479985003255621
6.53	0.4800179974313388	8.330239267154103e-7	0.4800171644074121
6.54	0.48005003755530334	8.159044513806812e-7	0.4800492216508519
6.55	0.48008197463110347	7.9913773258878e-7	0.48008117549337087
6.56	0.48011380915554347	7.827164796540058e-7	0.4801130264390639
6.57	0.4801455416222681	7.666335530927167e-7	0.48014477498871505
6.58	0.4801771725217926	7.508819614750938e-7	0.4801764216398311
6.59	0.48020870234152324	7.354548583427435e-7	0.4802079668866649
6.6	0.4802401315657809	7.203455391907828e-7	0.4802394112202417
6.61	0.48027146067582643	7.055474385130253e-7	0.48027075512838796
6.62	0.48030269014988225	6.910541269089634e-7	0.4803019990957553
6.63	0.4803338204631564	6.768593082512216e-7	0.48033314360384816
6.64	0.4803648520878683	6.629568169122387e-7	0.4803641891310514
6.65	0.480395785493265	6.493406150489129e-7	0.48039513615265
6.66	0.48042662114564993	6.360047899440062e-7	0.48042598514086
6.67	0.4804573595084022	6.229435514030979e-7	0.4804567365648508
6.68	0.4804880010420004	6.101512292059418e-7	0.48048739089077125
6.6899999999999995	0.4805185462040437	5.976222706110694e-7	0.4805179485817731
6.7	0.4805489954492742	5.853512379125242e-7	0.4805484100980363
6.71	0.4805793492295966	5.733328060476393e-7	0.48057877589679054
6.72	0.48060960799410535	5.6156176025477e-7	0.4806090464323451
6.7299999999999995	0.48063977218909715	5.500329937799549e-7	0.48063922215610333
6.74	0.48066984225810006	5.387415056314589e-7	0.4806693035165945
6.75	0.48069981864189204	5.276823983812098e-7	0.4806992909594937
6.76	0.4807297017785181	5.168508760121236e-7	0.4807291849276421
6.77	0.4807594921033157	5.0624224181038e-7	0.48075898586107385
6.78	0.4807891900489339	4.958518963016851e-7	0.48078869419703757
6.79	0.4808187960453489	4.856753352306134e-7	0.4808183103700137
6.8	0.4808483105198961	4.757081475821093e-7	0.4808478348117486
6.81	0.48087773389727323	4.659460136442819e-7	0.48087726795125957
6.82	0.480907066599575	4.5638470311161335e-7	0.4809066102148719
6.83	0.48093630904630275	4.470200732277435e-7	0.4809358620262295
6.84	0.4809654616543897	4.378480669669883e-7	0.4809650238063228
6.85	0.48099452483821936	4.2886471125379567e-7	0.4809940959735081
6.86	0.4810234990096397	4.200661152193318e-7	0.4810230789435245
6.87	0.4810523845779879	4.1144846849442737e-7	0.4810519731295194
6.88	0.48108118195010746	4.030080395381124e-7	0.4810807789420679
6.89	0.4811098915303654	3.9474117400100625e-7	0.4811094967891913
6.9	0.48113851372066974	3.86644293122822e-7	0.48113812707637654
6.91	0.4811670489204921	3.7871389216328055e-7	0.4811666702065999
6.92	0.4811954975268826	3.709465388657207e-7	0.48119512658034386
6.93	0.4812238599344882	3.633388719527362e-7	0.48122349659561625
6.9399999999999995	0.48125213653556953	3.5588759965315925e-7	0.48125178064797
6.95	0.4812803277200215	3.485894982597361e-7	0.48127997913052323
6.96	0.4813084338753874	3.414414107168564e-7	0.48130809243397665
6.97	0.48133645538687975	3.3444024523769736e-7	0.4813361209466345
6.9799999999999995	0.4813643926373942	3.2758297395017987e-7	0.48136406505442025
6.99	0.48139224600752856	3.208666315711235e-7	0.48139192514089696
7.	0.4814200158755981	3.1428831410801773e-7	0.481419701587284
7.01	0.48144770261765774	3.0784517758782204e-7	0.48144739477248016
7.02	0.481475306607506	3.015344368122411e-7	0.4814750050730691
7.03	0.4815028282167189	2.953533641389124e-7	0.4815025328633548
7.04	0.4815302678146516	2.8929928828797033e-7	0.4815299785153633
7.05	0.4815576257684629	2.833695931734483e-7	0.4815573423988697
7.06	0.4815849024431265	2.775617167590095e-7	0.4815846248814098
7.07	0.48161209820145084	2.718731499374893e-7	0.4816118263283009
7.08	0.4816392134040933	2.663014354337577e-7	0.48163894710265787
7.09	0.48166624840957567	2.608441667304073e-7	0.48166598756540885
7.1	0.4816932035742988	2.554989870157972e-7	0.4816929480753118
7.11	0.4817200792525592	2.502635881539809e-7	0.48171982898897103
7.12	0.48174687579656467	2.4513570967606425e-7	0.48174663066085494
7.13	0.48177359355645033	2.4011313779253876e-7	0.48177335344331257
7.14	0.4818002328802891	2.351937044261627e-7	0.4817999976865847
7.15	0.48182679411411344	2.303752862649511e-7	0.4818265637388272
7.16	0.48185327760192476	2.2565580383486195e-7	0.481853051946121
7.17	0.4818796836857061	2.2103322059175945e-7	0.48187946265248555
7.18	0.48190601270544897	2.1650554203226e-7	0.4819057961999069
7.1899999999999995	0.48193226499914965	2.1207081482306137e-7	0.4819320529283348
7.2	0.48195844090284007	2.0772712594837022e-7	0.4819582331757142
7.21	0.4819845407505922	2.0347260187505247e-7	0.4819843372779904
7.22	0.48201056487453453	1.9930540773513078e-7	0.4820103655691268
7.2299999999999995	0.4820365136048669	1.9522374652527502e-7	0.4820363183811203
7.24	0.48206238726987194	1.9122585832292438e-7	0.4820621960440136
7.25	0.4820881861959345	1.8731001951869922e-7	0.482087998885915
7.26	0.48211391070754717	1.834745420647562e-7	0.4821137272330051
7.27	0.48213956112732986	1.797177727387622e-7	0.48213938140955714
7.28	0.48216513777604164	1.7603809242315452e-7	0.48216496173794926
7.29	0.482190640972594	1.7243391539937358e-7	0.48219046853867864
7.3	0.48221607103405845	1.6890368865674956e-7	0.48221590213036974
7.31	0.48224142827569266	1.65445891215745e-7	0.48224126282980145
7.32	0.48226671301093893	1.6205903346524772e-7	0.48226655095190546
7.33	0.4822919255514476	1.58741656513626e-7	0.48229176680979113
7.34	0.4823170662070834	1.5549233155325313e-7	0.4823169107147519
7.35	0.4823421352859396	1.5230965923822746e-7	0.4823419829762804
7.36	0.4823671330943558	1.4919226907500768e-7	0.4823669839020867
7.37	0.4823920599369189	1.4613881882569763e-7	0.4823919137981001
7.38	0.4824169161164903	1.4314799392371276e-7	0.4824167729684964
7.39	0.4824417019341995	1.4021850690157565e-7	0.48244156171569264
7.4	0.4824664176894797	1.373490968305835e-7	0.4824662803403828
7.41	0.4824910636800564	1.3453852877210321e-7	0.4824909291415276
7.42	0.48251564020197585	1.3178559324024837e-7	0.48251550841638263
7.43	0.4825401475496045	1.290891056757054e-7	0.4825400184604988
7.4399999999999995	0.4825645860156551	1.2644790593047328e-7	0.4825644595677491
7.45	0.48258895589118733	1.2386085776329086e-7	0.4825888320303296
7.46	0.48261325746561795	1.213268483455301e-7	0.48261313613876966
7.47	0.48263749102674236	1.1884478777733405e-7	0.4826373721819545
7.4799999999999995	0.48266165686073365	1.1641360861379109e-7	0.482661540447125
7.49	0.48268575525217	1.1403226540093217e-7	0.48268564121990465
7.5	0.48270978648402524	1.1169973422135001e-7	0.48270967478429105
7.51	0.4827337508376994	1.0941501224923604e-7	0.48273364142268715
7.52	0.48275764859301584	1.0717711731464364e-7	0.4827575414158985
7.53	0.4827814800282397	1.0498508747678216e-7	0.4827813750431522
7.54	0.48280524542008524	1.0283798060615612e-7	0.48280514258210466
7.55	0.4828289450437285	1.0073487397536286e-7	0.48282884430885453
7.56	0.48285257917281527	9.867486385837208e-8	0.4828524804979514
7.57	0.4828761480794796	9.665706513810749e-8	0.4828760514224145
7.58	0.4828996520343359	9.46806109221608e-8	0.482899557353725
7.59	0.4829230913065165	9.274465216646548e-8	0.4829229985618644
7.6	0.4829464661636561	9.084835730676866e-8	0.4829463753152989
7.61	0.48296977687191495	8.899091189773573e-8	0.48296968788100303
7.62	0.48299302369598923	8.717151825953175e-8	0.482992936524471
7.63	0.4830162068991176	8.53893951317207e-8	0.48301612150972245
7.64	0.4830393267430913	8.364377733433446e-8	0.483039243099314
7.65	0.4830623834882672	8.193391543595935e-8	0.48306230155435176
7.66	0.4830853773935702	8.025907542869682e-8	0.48308529713449483
7.67	0.4831083087165141	7.861853840985214e-8	0.48310823009797577
7.68	0.48313117771320313	7.701160027021538e-8	0.48313110070160287
7.6899999999999995	0.48315398463834397	7.543757138879454e-8	0.48315390920077256
7.7	0.483176729745249	7.389577633386788e-8	0.4831766558494727
7.71	0.48319941328586014	7.238555357022509e-8	0.48319934090030653
7.72	0.48322203551074655	7.090625517246606e-8	0.48322196460449135
7.7299999999999995	0.4832445966691163	6.945724654423483e-8	0.48324452721186967
7.74	0.4832670970088245	6.803790614326282e-8	0.48326702897091833
7.75	0.4832895367763845	6.664762521210244e-8	0.4832894701287593
7.76	0.48331191621698144	6.528580751443087e-8	0.48331185093117396
7.77	0.4833342355744717	6.395186907681084e-8	0.48333417162260267
7.78	0.48335649509139533	6.264523793579319e-8	0.4833564324461574
7.79	0.4833786950089905	6.136535389025151e-8	0.48337863364363665
7.8	0.4834008355671936	6.011166825883883e-8	0.48340077545552534
7.81	0.48342291700465506	5.888364364246187e-8	0.48342285812101143
7.82	0.4834449395587428	5.7680753691667176e-8	0.4834448818779891
7.83	0.4834669034655522	5.650248287883843e-8	0.48346684696306935
7.84	0.4834888089599184	5.5348326275103455e-8	0.4834887536115921
7.85	0.4835106562754185	5.4217789331855066e-8	0.48351060205762914
7.86	0.4835324456443855	5.311038766678881e-8	0.4835323925339978
7.87	0.48355417729791406	5.2025646854364565e-8	0.48355412527226727
7.88	0.48357585146586535	5.096310222059913e-8	0.4835758005027631
7.89	0.48359746837688194	4.992229864210151e-8	0.48359741845458337
7.9	0.4836190282583916	4.8902790349261724e-8	0.4836189793556013
7.91	0.4836405313366156	4.790414073350783e-8	0.48364048343247484
7.92	0.4836619778365803	4.6925922158545405e-8	0.4836619309106582
7.93	0.4836833679821172	4.5967715775498934e-8	0.48368332201440145
7.94	0.4837047019958797	4.502911134187233e-8	0.4837046569667684
7.95	0.48372598009934276	4.410970704425089e-8	0.4837259359896357
7.96	0.483747202512821	4.320910932466559e-8	0.4837471593037117
7.97	0.4837683694554658	4.232693271054522e-8	0.48376832712853307
7.9799999999999995	0.48378948114527803	4.14627996481813e-8	0.4837894396824784
7.99	0.48381053779911337	4.061634033963289e-8	0.483810497182773
8.	0.4838315396326926	3.978719258300052e-8	0.48383149984550006
8.01	0.4838524868606078	3.8975001615998524e-8	0.48385244788560616
8.02	0.4838733796963294	3.8179419962758544e-8	0.48387334151690947
8.03	0.4838942183522123	3.740010728379638e-8	0.483894180952105
8.04	0.4839150030395063	3.6636730229077115e-8	0.48391496640277604
8.05	0.483935733968359	3.5888962294113946e-8	0.4839356980793967
8.06	0.48395641134783174	3.515648367903884e-8	0.48395637619134807
8.07	0.4839770353858879	3.443898115058135e-8	0.4839770009469068
8.08	0.4839976062894254	3.373614790689813e-8	0.4839975725532775
8.09	0.4840181242642635	3.3047683445191975e-8	0.48401809121658007
8.1	0.48403858951515727	3.2373293432063584e-8	0.4840385571418638
8.11	0.4840590022458069	3.171268957653914e-8	0.48405897053311736
8.12	0.4840793626588582	3.10655895057185e-8	0.4840793315932687
8.13	0.4840996709559143	3.0431716642989446e-8	0.4840996405241976
8.14	0.4841199273375422	2.9810800088755656e-8	0.48411989752674217
8.15	0.4841401320032776	2.9202574503624687e-8	0.4841401028007031
8.16	0.4841602851516295	2.86067799940072e-8	0.4841602565448495
8.17	0.4841803869800892	2.8023162000075903e-8	0.48418035895692724
8.18	0.48420043768514515	2.7451471186036076e-8	0.48420041023367394
8.19	0.4842204374622679	2.689146333265966e-8	0.4842204105708045
8.2	0.48424038650593976	2.63428992320361e-8	0.4842403601630405
8.209999999999999	0.484260285009646	2.58055445844941e-8	0.4842602592041015
8.22	0.4842801331658906	2.527916989764922e-8	0.48428010788672066
8.23	0.4842999311661958	2.4763550387533986e-8	0.48429990640264536
8.24	0.48431967920110736	2.4258465881765947e-8	0.48431965494264145
8.25	0.4843393774602121	2.3763700724713423e-8	0.48433935369651143
8.26	0.4843590261321291	2.3279043684616203e-8	0.48435900285308553
8.27	0.48437862540452575	2.2804287862621423e-8	0.4843786026002378
8.28	0.484398175464118	2.2339230603694748e-8	0.4843981531248874
8.29	0.4844176764966853	2.1883673409368232e-8	0.48441765461301184
8.3	0.4844371286870647	2.1437421852286716e-8	0.48443710724964273
8.31	0.4844565322191614	2.1000285492516086e-8	0.4844565112188759
8.32	0.48447588727596147	2.0572077795575767e-8	0.4844758667038837
8.33	0.48449519403952823	2.01526160521614e-8	0.48449517388691216
8.34	0.4845144526910114	1.9741721299521527e-8	0.48451443294929014
8.35	0.4845336634106546	1.933921824445468e-8	0.4845336440714364
8.36	0.4845528263777957	1.8944935187893167e-8	0.4845528074328605
8.37	0.48457194177088153	1.8558703951040886e-8	0.48457192321217757
8.38	0.48459100976746694	1.818035980303288e-8	0.4845909915871071
8.39	0.4846100305442154	1.7809741390085664e-8	0.484610012734474
8.4	0.4846290042769193	1.7446690666106496e-8	0.48462898683022865
8.41	0.4846479311404919	1.7091052824732754e-8	0.48464791404943913
8.42	0.48466681130898065	1.674267623277091e-8	0.4846667945663044
8.43	0.48468564495556526	1.6401412365006596e-8	0.48468562855415287
8.44	0.48470443225256926	1.6067115740357318e-8	0.4847044161854535
8.45	0.48472317337146614	1.573964385934011e-8	0.4847231576318223
8.459999999999999	0.4847418684828797	1.541885714282703e-8	0.4847418530640225
8.47	0.4847605177565934	1.5104618872061728e-8	0.48476050265197446
8.48	0.484779121361548	1.479679512991148e-8	0.4847791065647528
8.49	0.48479767946585944	1.4495254743328296e-8	0.48479766497060467
8.5	0.48481619223681105	1.4199869226995234e-8	0.48481617803694177
8.51	0.4848346598408719	1.3910512728132654e-8	0.48483464593035924
8.52	0.4848530824436841	1.3627061972440766e-8	0.48485306881662216
8.53	0.4848714602100904	1.3349396211154987e-8	0.4848714468606941
8.54	0.4848897933041152	1.3077397169191095e-8	0.484889780226718
8.55	0.48490808188898815	1.281094899435768e-8	0.4849080690780392
8.56	0.48492632612714065	1.254993820761411e-8	0.4849263135772025
8.57	0.48494452618021244	1.2294253654351775e-8	0.4849445138859587
8.58	0.48496268220905486	1.2043786456678358e-8	0.4849626701652684
8.59	0.48498079437373903	1.1798429966683796e-8	0.4849807825753091
8.6	0.4849988628335535	1.1558079720667945e-8	0.4849988512754737
8.61	0.48501688774702184	1.1322633394310019e-8	0.4850168764243885
8.62	0.4850348692718922	1.1091990758760399e-8	0.48503485817990144
8.63	0.4850528075651556	1.0866053637635795e-8	0.485052796699102
8.64	0.48507070278303965	1.0644725864899215e-8	0.4850706921383137
8.65	0.4850885550810173	1.0427913243606098e-8	0.485088544653104
8.66	0.4851063646138148	1.0215523505499342e-8	0.48510635439829125
8.67	0.4851241315354116	1.0007466271435274e-8	0.4851241215279454
8.68	0.48514185599904674	9.803653012623563e-9	0.48514184619539374
8.69	0.4851595381572222	9.603997012664307e-9	0.4851595285532252
8.7	0.48517717816170974	9.408413330365827e-9	0.4851771687532965
8.71	0.4851947761635545	9.21681876332705e-9	0.48519476694673574
8.72	0.48521233231307287	9.02913181226891e-9	0.4852123232839411
8.73	0.4852298467598686	8.845272646098832e-9	0.48522983791459595
8.74	0.48524731965282925	8.665163067693835e-9	0.48524731098766616
8.75	0.48526475114013157	8.488726480386957e-9	0.4852647426514051
8.76	0.4852821413692476	8.315887855142702e-9	0.4852821330533597
8.77	0.4852994904869437	8.146573698407255e-9	0.48529948234037
8.78	0.48531679863929295	7.980712020619594e-9	0.48531679065858097
8.79	0.48533406597167494	7.818232305369835e-9	0.4853340581534426
8.8	0.48535129262877913	7.659065479191468e-9	0.4853512849697137
8.81	0.48536847875460715	7.5031438819746e-9	0.4853684712514632
8.82	0.4853856244924821	7.350401237986951e-9	0.48538561714208084
8.83	0.48540272998505063	7.200772627490684e-9	0.485402722784278
8.84	0.4854197953742848	7.054194458942339e-9	0.4854197883200903
8.85	0.48543682080148687	6.910604441764049e-9	0.4854368138908825
8.86	0.48545380640729696	6.7699415596742155e-9	0.4854537996373554
8.87	0.4854707523316908	6.632146044566155e-9	0.4854707456995447
8.88	0.4854876587139888	6.497159350923365e-9	0.4854876522168294
8.89	0.48550452569285485	6.364924130760534e-9	0.4855045193279307
8.9	0.4855213534063076	6.235384209079096e-9	0.4855213471709234
8.91	0.4855381419917176	6.108484559827184e-9	0.485538135883233
8.92	0.4855548915858108	5.984171282353299e-9	0.4855548856016395
8.93	0.48557160232467916	5.862391578343605e-9	0.4855715964622876
8.94	0.48558827434377794	5.743093729232913e-9	0.4855882686006842
8.95	0.4856049077779305	5.626227074079573e-9	0.48560490215170343
8.96	0.4856215027613347	5.511741987894732e-9	0.4856214972495927
8.97	0.4856380594275664	5.399589860416679e-9	0.4856380540279765
8.98	0.4856545779095768	5.289723075320872e-9	0.48565457261985373
8.99	0.48567105833970453	5.182094989857026e-9	0.4856710531576096
9.	0.48568750084967266	5.0766599149042094e-9	0.48568749577301273
9.01	0.48570390557059967	4.973373095435431e-9	0.4857039005972265
9.02	0.4857202726329926	4.872190691383311e-9	0.48572026776080196
9.03	0.4857366021667601	4.773069758898536e-9	0.48573659739369035
9.04	0.48575289430121177	4.675968231993062e-9	0.48575288962524354
9.05	0.4857691491650611	4.580844904560084e-9	0.48576914458421616
9.06	0.4857853668864285	4.4876594127631545e-9	0.48578536239876907
9.07	0.4858015475928483	4.3963722177866005e-9	0.4858015431964761
9.08	0.4858176914112695	4.306944588940116e-9	0.48581768710432494
9.09	0.4858337984680595	4.219338587110025e-9	0.48583379424872086
9.1	0.4858498688890036	4.133517048550158e-9	0.4858498647554865
9.11	0.48586590279931696	4.049443569005357e-9	0.4858658987498734
9.12	0.4858819003236431	3.967082488160752e-9	0.4858818963565606
9.13	0.48589786158605164	3.886398874410113e-9	0.4858978576996528
9.14	0.4859137867100544	3.8073585099367725e-9	0.48591378290269593
9.15	0.48592967581859475	3.729927876100512e-9	0.4859296720886669
9.16	0.48594552903405813	3.6540741391243704e-9	0.485945525379984
9.17	0.4859613464782792	3.5797651360750208e-9	0.4859613428985141
9.18	0.48597712827253664	3.506969361130743e-9	0.4859771247655673
9.19	0.4859928745375597	3.435655952131086e-9	0.48599287110190376
9.2	0.48600858539353364	3.365794677402404e-9	0.48600858202773894
9.21	0.4860242609600945	3.297355922853601e-9	0.4860242576627385
9.22	0.4860399013563464	3.2303106793366002e-9	0.4860398981260357
9.23	0.4860555067008505	3.164630530265903e-9	0.48605550353621996
9.24	0.48607107711163794	3.1002876394921604e-9	0.4860710740113503
9.25	0.48608661270620845	3.0372547394243613e-9	0.48608660966895373
9.26	0.48610211360153033	2.97550511939559e-9	0.48610211062602515
9.27	0.486117579914048	2.9150126142673355e-9	0.48611757699903535
9.28	0.48613301175968937	2.8557515932674578e-9	0.4861330089039377
9.29	0.48614840925385383	2.7976969490570044e-9	0.4861484064561569
9.3	0.48616377251143256	2.7408240870211608e-9	0.4861637697706085
9.31	0.4861791016468001	2.685108914779797e-9	0.48617909896169126
9.32	0.4861943967738194	2.630527831912942e-9	0.4861943941432916
9.33	0.48620965800585214	2.5770577198969746e-9	0.4862096554287944
9.34	0.48622488545574416	2.52467593224705e-9	0.4862248829310682
9.35	0.48624007923584905	2.4733602848615814e-9	0.48624007676248876
9.36	0.4862552394580175	2.423089046564618e-9	0.4862552370349284
9.37	0.4862703662336061	2.373840929842068e-9	0.48627036385976524
9.38	0.4862854596734698	2.3255950817677477e-9	0.4862854573478747
9.39	0.48630051988798595	2.278331075115433e-9	0.48630051760965487
9.4	0.48631554698703505	2.23202889965296e-9	0.48631554475500616
9.41	0.48633054108001084	2.186668953614797e-9	0.4863305388933419
9.42	0.48634550227583	2.1422320353493114e-9	0.486345500133598
9.43	0.48636043068292345	2.0986993351371716e-9	0.4863604285842241
9.44	0.48637532640925096	2.05605242717739e-9	0.4863753243531985
9.45	0.48639018956229224	2.0142732617375437e-9	0.48639018754801894
9.46	0.48640502024905796	1.9733441574647965e-9	0.48640501827571386
9.47	0.48641981857608535	1.933247793854479e-9	0.48641981664283757
9.48	0.48643458464944994	1.8939672038728656e-9	0.48643458275548274
9.49	0.48644931857475854	1.8554857667311422e-9	0.48644931671927283
9.5	0.4864640204571594	1.8177872008073385e-9	0.4864640186393722
9.51	0.48647869040133696	1.7808555567132446e-9	0.48647868862048144
9.52	0.48649332851152327	1.7446752105033222e-9	0.48649332676684803
9.53	0.48650793489149335	1.7092308570226922e-9	0.4865079331822625
9.54	0.48652250964457283	1.6745075033913525e-9	0.48652250797006535
9.55	0.4865370528736349	1.640490462621821e-9	0.48653705123314445
9.56	0.4865515646811054	1.6071653473674966e-9	0.48655156307394004
9.57	0.4865660451689696	1.5745180637989751e-9	0.48656604359445155
9.58	0.4865804944387691	1.5425348056058081e-9	0.4865804928962343
9.59	0.48659491259160237	1.511202048121039e-9	0.48659491108040037
9.6	0.486609299728136	1.4805065425660425e-9	0.48660929824762944
9.61	0.48662365594859835	1.4504353104131837e-9	0.48662365449816297
9.62	0.48663798135278535	1.4209756378638826e-9	0.4866379799318097
9.63	0.4866522760400602	1.3921150704397155e-9	0.48665227464794514
9.64	0.4866665401093647	1.3638414076842576e-9	0.48666653874552335
9.65	0.4866807736592112	1.336142697973329e-9	0.4866807723230685
9.66	0.48669497678768586	1.3090072334315086e-9	0.4866949754786787
9.67	0.48670914959245914	1.282423544952675e-9	0.48670914831003564
9.68	0.486723292170779	1.2563803973224595e-9	0.48672329091439853
9.69	0.48673740461947795	1.230866784440523e-9	0.4867374033886112
9.7	0.48675148703497545	1.2058719246406065e-9	0.48675148582910355
9.71	0.4867655395132745	1.1813852561063458e-9	0.48676553833188924
9.72	0.48677956214997753	1.1573964323809178e-9	0.4867795609925811
9.73	0.4867935550402657	1.1338953179685183e-9	0.48679355390637047
9.74	0.48680751827892577	1.1108719840258887e-9	0.4868075171680538
9.75	0.4868214519603374	1.0883167041419696e-9	0.4868214508720207
9.76	0.4868353561784793	1.0662199502039075e-9	0.4868353551122594
9.77	0.4868492310269303	1.044572388347633e-9	0.48684922998235786
9.78	0.4868630765988718	1.023364874991287e-9	0.48686307557550695
9.79	0.4868768929870914	1.002588452949785e-9	0.486876891984503
9.8	0.48689068028398436	9.822343476288599e-10	0.48689067930175006
9.81	0.4869044385815565	9.622939632969772e-10	0.48690443761926255
9.82	0.48691816797141857	9.427588794334652e-10	0.48691816702865975
9.83	0.4869318685448057	9.236208471513774e-10	0.4869318676211848
9.84	0.48694554039255417	9.048717856934977e-10	0.4869455394876823
9.85	0.4869591836051342	8.865037790000126e-10	0.4869591827186304
9.86	0.4869727982726242	8.685090723463767e-10	0.48697279740411514
9.87	0.48698638448472614	8.508800690499355e-10	0.4869863836338461
9.88	0.48699994233076505	8.336093272438913e-10	0.4869999414971557
9.89	0.4870134718996965	8.166895567172509e-10	0.4870134710830069
9.9	0.4870269732800961	8.001136158193611e-10	0.4870269724799824
9.91	0.4870404465601762	7.838745084277636e-10	0.48704044577630173
9.92	0.4870538918277751	7.679653809780305e-10	0.48705389105980973
9.93	0.4870673091703683	7.523795195543307e-10	0.4870673084179888
9.94	0.4870806986750617	7.371103470394733e-10	0.4870806979379513
9.95	0.4870940604286029	7.221514203232173e-10	0.48709405970645153
9.96	0.487107394517377	7.074964275676463e-10	0.4871073938098806
9.97	0.4871207010274112	6.931391855284585e-10	0.4871207003342719
9.98	0.4871339800443674	6.790736369309843e-10	0.4871339793652938
9.99	0.48714723165356927	6.652938478998657e-10	0.48714723098827545
10.	0.48716045593996826	6.517940054412582e-10	0.4871604552881742


==> datsBAND.dat <==
0.	0.9999999999999999	1.	1.
0.1	0.9938183648463556	0.9951640490796	0.9955969883211352
0.2	0.9755534327349736	0.9808684756132616	0.9825803318674473
0.30000000000000004	0.9460272252362413	0.957736632933985	0.9615149549337421
0.4	0.9065514262994047	0.926763479299791	0.933302584549483
0.5	0.8588443351114765	0.8892530006980787	0.8991250802924117
0.6000000000000001	0.8049232004550614	0.8467370688541743	0.8603709503292635
0.7000000000000001	0.7469797238361794	0.8008815898192053	0.8185503551170729
0.8	0.6872476568842796	0.7533866552246913	0.7752046759448828
0.9	0.6278718658748371	0.7058877460122821	0.7318170313970833
1.	0.5707879640529938	0.6598648356076668	0.689729941343843
1.1	0.5176206500923624	0.616565518074905	0.6500756850906
1.2000000000000002	0.469607322994352	0.576947110335233	0.613723835208489
1.3	0.4275515018545142	0.541641143461176	0.5812490611362772
1.4000000000000001	0.39180823541229315	0.5109419002344562	0.5529207014784028
1.5	0.36230121742361904	0.4848188008461498	0.5287139307098574
1.6	0.33856896135525955	0.46295065928888907	0.5083407286947528
1.7000000000000002	0.31983526590969663	0.4447782446321237	0.4912974271975833
1.8	0.3050975368736564	0.42957032248433763	0.4769244664261733
1.9000000000000001	0.29322540799477514	0.4164975081059142	0.4644732306565287
2.	0.2830616155298019	0.40470789266343976	0.45317449676543714
2.1	0.2735172463460957	0.39339852488788724	0.44230313851173847
2.2	0.2636542669215483	0.38187741841048833	0.43123426139913656
2.3000000000000003	0.25274956837008916	0.3696117489709696	0.4194868424186041
2.4000000000000004	0.24033650629269412	0.3562592122614163	0.4067521314963516
2.5	0.2262219181753818	0.3416810156707521	0.3929054314212308
2.6	0.21047869210185416	0.325936546567195	0.3780012928409115
2.7	0.19341596305625014	0.30926125682362976	0.3622535212848792
2.8000000000000003	0.17553076371534784	0.2920306353683869	0.3460025831085573
2.9000000000000004	0.1574463178394293	0.2747141334999261	0.3296739232700461
3.	0.139843035459204	0.25782359368807983	0.31373130144201333
3.1	0.12338859375441406	0.24186095994441723	0.2986294757787718
3.2	0.10867325763665704	0.2272698841097184	0.2847704099933373
3.3000000000000003	0.09615584889436679	0.21439528488994894	0.27246667579840117
3.4000000000000004	0.08612459449027345	0.20345403477264565	0.2619149248815979
3.5	0.07867558998789548	0.1945188306405518	0.2531812915903823
3.6	0.07370994346375698	0.18751605215468012	0.24619945459804035
3.7	0.07094896974048925	0.18223714109529135	0.24078093555149918
3.8000000000000003	0.06996523279608516	0.17836185615326716	0.2366361458306293
3.9000000000000004	0.07022591869396469	0.1754907708763004	0.2334037993420217
4.	0.07114406857891868	0.1731836673271116	0.23068566190291726
4.1000000000000005	0.0721326822076221	0.17100008783717086	0.2280832545241457
4.2	0.07265664768576548	0.16853826504578298	0.22523308960743715
4.3	0.07227785114247073	0.16546894773050175	0.22183728807448977
4.4	0.07068961980403361	0.1615612384733063	0.21768696709616786
4.5	0.067737768078078	0.1566983951205954	0.21267654460752153
4.6000000000000005	0.06342683805866746	0.1508825382908912	0.20680800306449013
4.7	0.057911527638523703	0.14422825767233358	0.20018510567115513
4.800000000000001	0.0514746522400881	0.13694612388351116	0.1929984761044271
4.9	0.04449416951361876	0.12931799986486833	0.18550325577963395
5.	0.03740270862694855	0.1216667299464237	0.17799167198356866
5.1000000000000005	0.03064361298572521	0.11432321037875967	0.17076324520798966
5.2	0.024627686835974334	0.10759398177527116	0.164095419549575
5.300000000000001	0.019694627860926645	0.10173232827770132	0.15821746445521856
5.4	0.01608256081081353	0.09691544367641741	0.15328976881452777
5.5	0.01390822436937444	0.09322957835403112	0.14939040741446336
5.6000000000000005	0.013159292988142628	0.09066427880387579	0.1465099268388259
5.7	0.01369914187070122	0.08911595196596053	0.1445545710376882
5.800000000000001	0.01528319767543248	0.08840011293275998	0.14335736611083794
5.9	0.017584966966572024	0.08827088702597843	0.14269577102853442
6.	0.020228992540934344	0.0884457059855222	0.14231402964217285
6.1000000000000005	0.022827426253441547	0.08863271686235283	0.14194797813098214
6.2	0.02501666980252817	0.08855824413882593	0.14134990083380772
6.300000000000001	0.02649063492531655	0.08799172024690552	0.14031109494951516
6.4	0.027027592890653665	0.08676581302773487	0.13868008165783696
6.5	0.026508272387177734	0.08478999506125628	0.13637491459005707
6.6000000000000005	0.024923753369336	0.08205646560398912	0.1333885003946866
6.7	0.022372704012832225	0.07863808505297758	0.12978675677641724
6.800000000000001	0.01904852246711945	0.07467874231470786	0.12569988787091374
6.9	0.015217879477656852	0.0703772759091934	0.12130783184040123
7.	0.011192926965823096	0.06596664619041814	0.11682141015600216
7.1000000000000005	0.007299973641356674	0.061690457982368024	0.11246107861165122
7.2	0.0038476878941869387	0.05777912704502319	0.10843535582425708
7.300000000000001	0.001097849333856407	0.054427957160117085	0.10492098089317783
7.4	-0.0007586396157279962	0.05177915528595393	0.10204663527958588
7.5	-0.0016183530479069804	0.049909387917536616	0.09988167993211854
7.6000000000000005	-0.0014731601398230748	0.048823916914834044	0.09843084742577558
7.7	-0.0004087468981344179	0.04845770417097029	0.09763524157274144
7.800000000000001	0.0014057847501710978	0.04868320468651169	0.09737939072130387
7.9	0.003736029328891473	0.049323940498037094	0.09750353334914985
8.	0.006306188440145552	0.0501724216043428	0.0978198381903758
8.1	0.008826362071974304	0.05101060185716001	0.0981309188377012
8.200000000000001	0.01102053931290879	0.051630860033755575	0.09824882376736163
8.3	0.012652603897361099	0.051855493559952275	0.09801268023590703
8.4	0.013547920591447528	0.05155290046535975	0.09730334075090634
8.5	0.0136085452492006	0.050648982068164636	0.09605370385590144
8.6	0.012820752327202267	0.0491327870831582	0.09425382283361113
8.700000000000001	0.01125433466715959	0.04705598820393629	0.09195043216214499
8.8	0.009053926756576547	0.04452637884706937	0.08924106161428848
8.9	0.006423354343958376	0.041696143733575	0.08626342004045713
9.	0.0036046649481378317	0.03874613891892437	0.08318116711660656
9.1	0.000853954806001353	0.03586777039880871	0.08016751185023874
9.200000000000001	-0.0015836306070805039	0.03324425692711178	0.07738825338872744
9.3	-0.0034972984962758557	0.03103308272927935	0.07498589883661795
9.4	-0.004730222671611785	0.029351294894127845	0.07306635576621398
9.5	-0.005193560276815462	0.028264994088715807	0.07168942010160317
9.600000000000001	-0.004873647483092564	0.027783938770800928	0.07086389224789841
9.700000000000001	-0.0038318235913222887	0.027861675421166434	0.07054769485880309
9.8	-0.0021970496913765137	0.028401070406926424	0.07065287967250546
9.9	-0.00015217422413321992	0.029264604659295677	0.07105494523108652
10.	0.0020847108711375103	0.03028834901786352	0.07160548603212948

==> datsOZ.dat <==
0.	1.	0.9999999999999999	1.
0.1	0.9971309849836486	0.9990321084018613	0.9996876033769594
0.2	0.9886311211711433	0.9961615863336142	0.9987607781675041
0.30000000000000004	0.9748155928804799	0.9914859415430537	0.9972500092419295
0.4	0.9561889552347781	0.9851613219531227	0.995204116955934
0.5	0.9334155327048639	0.9773934353454956	0.9926874213675415
0.6000000000000001	0.9072809107269328	0.9684257346790949	0.9897760524405544
0.7000000000000001	0.8786471846378063	0.958525684444587	0.9865536608224167
0.8	0.8484050308030913	0.9479700461903414	0.9831068221089778
0.9	0.8174258352855704	0.9370301737309537	0.9795204438677966
1.	0.7865170453222937	0.9259582873453689	0.975873478079548
1.1	0.7563836065217179	0.91497560405945	0.9722352128762567
1.2000000000000002	0.7275978407919141	0.9042630459940497	0.9686623690357662
1.3	0.7005794488050461	0.893955043678827	0.9651971626717378
1.4000000000000001	0.6755865409084981	0.8841367128526171	0.9618664211407016
1.5	0.6527177740307892	0.8748444306077088	0.9586817603081461
1.6	0.631924864086044	0.8660695895854369	0.9556407541545181
1.7000000000000002	0.6130340157268067	0.85776508626748	0.9527289581826145
1.8	0.595774218427094	0.8498539178632728	0.9499225914025156
1.9000000000000001	0.5798099422540139	0.8422391348579232	0.947191641874247
2.	0.5647755556178373	0.8348143313211616	0.9445031404934614
2.1	0.5503087910331025	0.827473855742086	0.9418243478974538
2.2	0.5360807962137071	0.8201219892512592	0.9391256193631808
2.3000000000000003	0.5218207028733614	0.8126804583760062	0.9363827501046885
2.4000000000000004	0.5073331864367406	0.8050938143666998	0.9335786548402935
2.5	0.49250812780377945	0.7973324057759742	0.9307042962532043
2.6	0.4773221684142644	0.7893928785477066	0.9277588417622927
2.7	0.4618326138180578	0.7812963410340067	0.9247490914384227
2.8000000000000003	0.44616474115994065	0.7730845136931186	0.921688276822394
2.9000000000000004	0.4304940417886204	0.7648143305869635	0.918594376408396
3.	0.4150252681406432	0.7565515614387499	0.9154881252939426
3.1	0.3999703108466615	0.7483640723617723	0.9123909119131853
3.2	0.3855269159951401	0.7403153384773199	0.9093227532548362
3.3000000000000003	0.37186006621746387	0.7324587651865492	0.9063005223558122
3.4000000000000004	0.3590875171456626	0.7248332737960477	0.9033365703251321
3.5	0.34727053706662553	0.7174604720045363	0.9004378429617983
3.6	0.3364103849238931	0.7103435734508246	0.8976055432465319
3.7	0.32645052720624185	0.7034680674421169	0.8948353400866399
3.8000000000000003	0.31728408486596094	0.6968039845190138	0.8921180751681571
3.9000000000000004	0.30876556045161657	0.6903094688663782	0.8894408777392532
4.	0.300725558791276	0.6839352656446036	0.8867885650154269
4.1000000000000005	0.29298700708634956	0.6776296678182152	0.8841451860716412
4.2	0.28538131516768195	0.6713434469804102	0.8814955608128965
4.3	0.27776299391679077	0.6650343160285062	0.8788266728981106
4.4	0.2700214568888376	0.6586705345153318	0.8761287951404868
4.5	0.26208904336897376	0.6522333628924624	0.8733962556761526
4.6000000000000005	0.2539446882417911	0.6457181898567061	0.8706277900182343
4.7	0.24561308750246338	0.6391342861303244	0.8678264644123543
4.800000000000001	0.2371596284246913	0.6325032661799255	0.8649991959151339
4.9	0.22868173244824386	0.6258564550510128	0.8621559307221219
5.	0.22029756390730915	0.6192314506367913	0.8593085713454774
5.1000000000000005	0.21213326375572922	0.6126682258246158	0.8564697628978137
5.2	0.20430995924403542	0.6062052052362189	0.8536516575244927
5.300000000000001	0.19693177373798723	0.5998755560827741	0.8508647735259919
5.4	0.190075922145295	0.5937042036574373	0.8481170525497176
5.5	0.1837857433364899	0.5877056963038618	0.8454131959834987
5.6000000000000005	0.1780672162832969	0.5818831411981088	0.8427543327070441
5.7	0.17288916183637235	0.5762282638156809	0.8401380375492001
5.800000000000001	0.16818698028211143	0.5707225457514301	0.8375586863139518
5.9	0.1638694488129546	0.5653392961037448	0.8350081021956102
6.	0.15982783218269023	0.5600464289674808	0.8324764226004213
6.1000000000000005	0.15594636747355464	0.5548096608387516	0.8299530970554478
6.2	0.15211308548527658	0.5495958116268963	0.8274279174856364
6.300000000000001	0.1482299330205002	0.5443758934106369	0.8248919822748096
6.4	0.14422125906591102	0.5391277010931529	0.8223385048923322
6.5	0.1400399114250766	0.5338376750132552	0.8197633953125453
6.6000000000000005	0.13567043908160545	0.528501881365514	0.8171655661089081
6.7	0.13112918428801887	0.5231260442983706	0.8145469425745446
6.800000000000001	0.12646134889650096	0.5177246552004464	0.8119121848228215
6.9	0.12173540326573633	0.5123192712570619	0.8092681568420972
7.	0.11703544703207765	0.5069361888802022	0.80662320042674
7.1000000000000005	0.11245230768328678	0.5016037315427062	0.803986288739601
7.2	0.10807426037724199	0.49634942134917764	0.8013661435646617
7.300000000000001	0.1039782637781626	0.49119730720209026	0.7987704014112881
7.4	0.1002225330817624	0.48616570004424825	0.796204906649495
7.5	0.09684112205602616	0.48126552017394975	0.7936731956612353
7.6000000000000005	0.09384097690885373	0.47649939793363816	0.7911762161141598
7.7	0.09120167738745992	0.47186159365249664	0.7887123019257626
7.800000000000001	0.08887781907870274	0.46733872300594	0.7862773996055296
7.9	0.08680374049395087	0.46291119758855775	0.7838655178277131
8.	0.08490008260854189	0.4585552246262163	0.7814693515275981
8.1	0.08308150668358674	0.4542451603579031	0.7790810163961789
8.200000000000001	0.08126480244738642	0.4499559829784889	0.7766928207079528
8.3	0.07937660030519572	0.4456656453658192	0.7742979996458905
8.4	0.07735995813142381	0.44135708510992283	0.7718913426836971
8.5	0.07517921820243255	0.43701970743533153	0.76946965646699
8.6	0.07282270948753068	0.4326502113579141	0.7670320227219553
8.700000000000001	0.07030308649251338	0.42825269525595705	0.7645798312680183
8.8	0.06765532677415077	0.42383804844628115	0.7621165901866913
8.9	0.06493263280283398	0.4194227035359692	0.7596475364784464
9.	0.06220067892298082	0.4150268838267059	0.7571790891125606
9.1	0.05953079279316084	0.41067252540451477	0.7547182005317647
9.200000000000001	0.05699274972930917	0.40638108073914286	0.7522716711614488
9.3	0.05464788062317408	0.4021714174444764	0.7498454936053034
9.4	0.05254314887123399	0.3980580120987242	0.74744428891831
9.5	0.05070674477347645	0.3940496064392614	0.7450708871794787
9.600000000000001	0.04914558865495176	0.3901484453380136	0.7427260896348981
9.700000000000001	0.04784494258447951	0.3863501576235995	0.7404086314740012
9.8	0.04677012400381512	0.3826442778353844	0.7381153446453032
9.9	0.04587011289162737	0.3790153454874016	0.7358415009208688
10.	0.04508266645879983	0.3754444642390598	0.7335812985079497

==> datsOZ2.dat <==
0.	1.	1.	1.
0.1	0.999563877819154	0.9999520398327116	0.9999950645887553
0.2	0.9982604326484622	0.9998083436529221	0.9999802644963558
0.30000000000000004	0.9961042337468456	0.9995694579808827	0.9999556179419162
0.4	0.9931189253382747	0.9992362725763989	0.999921154619688
0.5	0.9893363097495297	0.9988099900789786	0.999876914733916
0.6000000000000001	0.9847951408178611	0.9982920860126695	0.9998229477272127
0.7000000000000001	0.9795396980792647	0.997684261453352	0.9997593107753366
0.8	0.973618223660024	0.9969883910295156	0.9996860671331042
0.9	0.9670813095829504	0.9962064691184344	0.9996032844222352
1.	0.9599803230533319	0.9953405570979087	0.9995110329518823
1.1	0.952365951338	0.9943927343235514	0.9994093841565662
1.2000000000000002	0.9442869366501678	0.9933650551407702	0.9992984092248312
1.3	0.9357890559365728	0.9922595137394192	0.9991781779760238
1.4000000000000001	0.9269143818650292	0.9910780180572989	0.9990487580235394
1.5	0.9177008410624958	0.9898223732826888	0.9989102142420941
1.6	0.9081820652736057	0.9884942748450048	0.9987626085355928
1.7000000000000002	0.8983875120809309	0.9870953101645131	0.9986059998825924
1.8	0.8883428154865118	0.9856269679001401	0.9984404446194682
1.9000000000000001	0.8780703140869742	0.9840906530240603	0.9982659969083877
2.	0.8675896965435771	0.9824877057877542	0.9980827093288014
2.1	0.856918700939558	0.9808194225392213	0.9978906335278295
2.2	0.8460738064211433	0.9790870764049338	0.9976898208666103
2.3000000000000003	0.8350708618453483	0.9772919360504696	0.9974803230060127
2.4000000000000004	0.8239256062794701	0.9754352810572242	0.9972621923853612
2.5	0.8126540491185906	0.9735184128671156	0.9970354825609337
2.6	0.8012726920854419	0.9715426607149636	0.996800248385833
2.7	0.7897985906929246	0.9695093824488789	0.9965565460280346
2.8000000000000003	0.7782492655189368	0.9674199605930671	0.9963044328378183
2.9000000000000004	0.7666424881675052	0.9652757943994639	0.9960439670882126
3.	0.7549959735040963	0.9630782889359283	0.9957752076216233
3.1	0.7433270172937055	0.9608288424495395	0.9954982134418747
3.2	0.7316521199157471	0.9585288333142621	0.9952130432931392
3.3000000000000003	0.7199866353609705	0.9561796078237577	0.9949197552656982
3.4000000000000004	0.7083444798030866	0.9537824699334235	0.9946184064635125
3.5	0.6967379263830141	0.9513386738103895	0.994309052760823
3.6	0.6851775032635273	0.9488494197424863	0.9939917486652409
3.7	0.6736720014499543	0.9463158536174923	0.9936665472940379
3.8000000000000003	0.6622285883119895	0.9437390698438985	0.9933335004595667
3.9000000000000004	0.6508530131194832	0.9411201172742921	0.9929926588499154
4.	0.639549883032059	0.9384600074383559	0.992644072282848
4.1000000000000005	0.628322982477773	0.9357597242144796	0.9922877900054463
4.2	0.6171756061008471	0.933020233979394	0.991923861009014
4.3	0.6061108755720066	0.9302424952780649	0.9915523343289085
4.4	0.5951320133945223	0.9274274671467087	0.991173259301818
4.5	0.5842425520233931	0.9245761153881091	0.9907866857582804
4.6000000000000005	0.5734464635678032	0.9216894163218167	0.990392664135305
4.7	0.5627482033556397	0.9187683577894687	0.9899912455021364
4.800000000000001	0.5521526689245115	0.9158139374622325	0.9895824815006313
4.9	0.5416650837934462	0.9128271587483952	0.9891664242096901
5.	0.5312908219661947	0.9098090248119015	0.9887431259499129
5.1000000000000005	0.5210351939598749	0.9067605313690775	0.9883126390496167
5.2	0.5109032178628872	0.903682659018627	0.9878750155961344
5.300000000000001	0.5008993993349442	0.9005763658737509	0.9874303071967463
5.4	0.49102754261933956	0.8974425812065141	0.9869785647717471
5.5	0.48129061079848184	0.894282200691442	0.986519838398242
5.6000000000000005	0.47169064811912986	0.8910960836617303	0.986054177217773
5.7	0.4622287708041348	0.8878850525853061	0.9855816294143499
5.800000000000001	0.45290522598711846	0.884649894749796	0.985102242262528
5.9	0.44371951190246256	0.8813913659359737	0.9846160622385698
6.	0.4346705468347946	0.8781101956779062	0.9841231351819568
6.1000000000000005	0.42575687007795704	0.8748054233009247	0.9836235064901725
6.2	0.41697685562683984	0.8714827560055357	0.9831172213271007
6.300000000000001	0.4083289187073289	0.86813787268979	0.9826043248247279
6.4	0.3998116965365263	0.864773132354354	0.9820848622591392
6.5	0.391424187715613	0.8613892271428286	0.9815588791848666
6.6000000000000005	0.38316583905349455	0.8579868553217863	0.9810264215161127
6.7	0.3750365739431169	0.8545667221209362	0.9804875355488007
6.800000000000001	0.36703676213301056	0.8511295386966208	0.9799422679232451
6.9	0.3591671363014106	0.8476760193912405	0.9793906655328928
7.	0.3514286657272882	0.8442068776186865	0.9788327753896038
7.1000000000000005	0.3438224011186387	0.840722820827336	0.9782686444597607
7.2	0.33634930697863413	0.8372245450671443	0.9776983194878962
7.300000000000001	0.3290100985855208	0.833712729710051	0.9771218468252267
7.4	0.3218050997117031	0.8301880328426209	0.9765392722795433
7.5	0.31473413474677087	0.8266510877708731	0.9759506410003868
7.6000000000000005	0.30779646519310105	0.8231025009584875	0.9753559974096935
7.7	0.30099077595555634	0.8195428515733272	0.9747553851834461
7.800000000000001	0.29431521190381893	0.8159726926581374	0.974148847284843
7.9	0.2877674603278855	0.8123925537848965	0.9735364260445301
8.	0.2813448705946871	0.8088029449133523	0.9729181632790421
8.1	0.2750445989437807	0.8052043610656557	0.9722941004351664
8.200000000000001	0.26886376423016617	0.8015972873602554	0.9716642787457469
8.3	0.26279959970487243	0.7979822039248967	0.9710287393817233
8.4	0.25684958665279967	0.7943595902318592	0.970387523585931
8.5	0.2510115577777082	0.790729928465009	0.9697406727762836
8.6	0.2452837614062073	0.787093705630551	0.9690882286092177
8.700000000000001	0.23966488154566806	0.7834514142508489	0.9684302329983028
8.8	0.2341540131778802	0.7798035516205861	0.9677667280873586
8.9	0.22875059647627338	0.7761506177431873	0.9670977561818113
9.	0.2234543174884868	0.7724931121895715	0.9664233596459604
9.1	0.21826498586922824	0.7688315302193987	0.9657435807769215
9.200000000000001	0.2131824022074177	0.7651663585681983	0.9650584616680355
9.3	0.20820622820284695	0.7614980713268513	0.9643680440752415
9.4	0.20333587237014136	0.7578271263214678	0.9636723692993487
9.5	0.1985704021649603	0.7541539623444855	0.9629714780953171
9.600000000000001	0.193908490635893	0.7504789974980752	0.9622654106168238
9.700000000000001	0.18934840219459792	0.7468026287980092	0.9615542064008009
9.8	0.18488801821837256	0.7431252330613305	0.9608379043926971
9.9	0.18052489933346444	0.739447168976729	0.9601165430092476
10.	0.17625637774495678	0.7357687801443421	0.9593901602320102

==> dats_eff_C_t.dat <==
0.01	98.0248341633444	98.01986733067552	0.004966832668883041
0.02	48.049339947020194	48.03947195761616	0.009867989404040357
0.03	31.406855566010368	31.39215111947496	0.014704446535406037
0.04	23.097385824582368	23.077908659665894	0.019477164916473614
0.05	18.120935450898987	18.09674836071919	0.024187090179797907
0.060000000000000005	14.810842431607448	14.78200727861929	0.028835152988156445
0.06999999999999999	12.452825632121534	12.419403362840084	0.033422269281449424
0.08	10.689746702597052	10.651797362077641	0.03794934051941039
0.09	9.32319738071211	9.28078012679191	0.0424172539202001
0.09999999999999999	8.234134413474774	8.187307530779819	0.04682688269495466
0.11	7.346804522300892	7.295625436022532	0.05117908627836014
0.12	6.6107068861099325	6.555232175554613	0.0554747105553197
0.13	5.990880632726598	5.931166044642817	0.05971458808378136
0.14	5.462354834426119	5.398455296112324	0.06389953831379554
0.15000000000000002	5.0068185056809815	4.938788137878118	0.06803036780286317
0.16	4.61053935213821	4.538431481710568	0.07210787042764202
0.17	4.2630170791368345	4.186884251544762	0.07613282759207309
0.18000000000000002	3.956085597715493	3.875979589283505	0.08010600843198756
0.19	3.6832987448181305	3.599270574801873	0.08402817001625766
0.2	3.4395002877227463	3.351600230178197	0.08790005754454917
0.21000000000000002	3.2205167846134333	3.1287943800716986	0.0917224045417343
0.22	3.022934210699667	2.927438277650643	0.09549593304902422
0.23	2.843932856015902	2.7447115022040256	0.09922135381187606
0.24000000000000002	2.681163498990317	2.5782641325255864	0.10289936646473005
0.25	2.532653298563167	2.4261226388505337	0.10653065971263341
0.26	2.3967334037028576	2.2866174921930553	0.11011591150980231
0.27	2.2719826498795817	2.1583268606444057	0.11365578923517554
0.28	2.1571833207536377	2.0400323708886243	0.11715094986501327
0.29000000000000004	2.051286062781905	1.9306840226393172	0.12060204014258796
0.3	1.9533818170584436	1.8293721203134214	0.12400969674502203
0.31	1.8626791838494943	1.7353046374021759	0.12737454644731822
0.32	1.7784860314181585	1.6477888251345267	0.13069720628363166
0.33	1.7001944488321938	1.566216165126361	0.13397828370583278
0.34	1.6272683542852557	1.4900499775458516	0.13721837673940412
0.35000000000000003	1.5592332278264622	1.418815153689741	0.14041807413672108
0.36000000000000004	1.495667555416568	1.3520895998888098	0.14357795552775815
0.37	1.436195660544035	1.2894970689757685	0.14669859156826645
0.38	1.380481667795754	1.2307011237102876	0.1497805440854666
0.39	1.3282243952090496	1.1754000289877524	0.15282436622129714
0.4	1.2791530128663176	1.123322410293054	0.1558306025732635
0.41000000000000003	1.2330233369085344	1.074223547575608	0.15879978933292643
0.42000000000000004	1.1896146530627372	1.0278821986406659	0.16173245442207126
0.43	1.148726983481828	0.9840978658552298	0.1646291176265981
0.44	1.1101787263681289	0.9426884356399577	0.1674902907281712
0.45	1.0738046103905532	0.903488132756887	0.17031647763366622
0.46	1.0394539159905276	0.8663457414880742	0.17310817450245336
0.47000000000000003	1.006988923825854	0.8311230539543002	0.1758658698715538
0.48000000000000004	0.976283557226854	0.7976935124481499	0.17859004477870413
0.49	0.947222190947448	0.7659410180640808	0.18128117288336718
0.5	0.9196986029286058	0.7357588823428847	0.18393972058572125
0.51	0.8936150494438193	0.7070489023001535	0.18656614714366584
0.52	0.8688814470162985	0.6797205422284234	0.18916090478787514
0.53	0.8454146470048522	0.6536902081699195	0.19172443883493276
0.54	0.8231377908447665	0.6288806030461834	0.19425718779858295
0.55	0.8019797356774535	0.6052201521783265	0.19675958349912706
0.56	0.7818745415692845	0.5826424903982848	0.19923205117099985
0.5700000000000001	0.7627610127550523	0.5610860031864979	0.20167500956855433
0.5800000000000001	0.7445822863849251	0.5404934153148366	0.20408887107008855
0.59	0.7272854631379901	0.5208114213578496	0.20647404178014045
0.6	0.7108212748170878	0.5019903531870036	0.2088309216300842
0.61	0.6951437846803571	0.483983880203302	0.21115990447705504
0.62	0.6802101168126021	0.466748738611372	0.21346137820123012
0.63	0.6659802113090683	0.45024448650757204	0.21573572480149622
0.64	0.6524166024476448	0.4344332819581158	0.21798332048952893
0.65	0.6394842173731011	0.41927968159078854	0.22020453578231255
0.66	0.6271501931171407	0.40475045752401567	0.22239973559312506
0.67	0.6153837100379216	0.3908144307169044	0.22456927932101717
0.68	0.6041558399881541	0.37744231904934683	0.22671352093880737
0.6900000000000001	0.5934394077169501	0.36460659863732814	0.228832809079622
0.7000000000000001	0.5832088641814401	0.35228137705943774	0.23092748712200234
0.7100000000000001	0.573440170593374	0.34044227731976956	0.2329978932736044
0.72	0.5641106921564613	0.3290663315029469	0.2350443606535144
0.73	0.5551991005646555	0.3181318831914504	0.23706721737320505
0.74	0.5466852844321161	0.3076184978159632	0.23906678661615294
0.75	0.5385502669140497	0.2975068801979064	0.24104338671614328
0.76	0.5307761298556164	0.2877787986213352	0.2429973312342812
0.77	0.5233459438749641	0.27841701484023107	0.2449289290347331
0.78	0.5162437038473793	0.2694052194881599	0.24683848435921946
0.79	0.5094542693115244	0.26072797241124485	0.2487262969002796
0.8	0.502963309366649	0.2523706474933192	0.25059266187332985
0.81	0.4967572516722449	0.24431938158470945	0.25243787008753543
0.8200000000000001	0.49082323519953047	0.23656102718401448	0.2542622080155159
0.8300000000000001	0.48514906641795263	0.22908310855604877	0.25606595786190384
0.8400000000000001	0.47972317863007435	0.22187378099929755	0.25784939763077686
0.85	0.474534594195198	0.21492179300321726	0.25961280119198077
0.86	0.4695728894062401	0.20821645105987585	0.26135643834636424
0.87	0.4648281618060299	0.20174758691608832	0.26308057488994163
0.88	0.4602909997486514	0.19550552707164837	0.26478547267700303
0.89	0.4559524540289263	0.18948106434673653	0.26647138968218975
0.9	0.4518040114188703	0.1836654313573184	0.2681385800615519
0.91	0.4478375699641219	0.17805027575151727	0.2697872942126046
0.92	0.4440454159061422	0.17262763707273987	0.27141777883340235
0.93	0.44042020210752336	0.1673899251268788	0.2730302769806445
0.9400000000000001	0.4369549278681967	0.1623298997413658	0.2746250281268309
0.9500000000000001	0.43364292002978294	0.15744065181330003	0.27620226821648286
0.9600000000000001	0.4304778152738934	0.15271558555244802	0.2777622297214454
0.97	0.4274535435279677	0.14814840183268344	0.27930514169528425
0.98	0.42456431239929204	0.1437330825724949	0.2808312298267972
0.99	0.4218045925642588	0.13946387607160893	0.28234071649264986
1.	0.41916910404576585	0.1353352832366127	0.28383382080915315
1.01	0.41665280331698235	0.13134204463378388	0.28531075868319844
1.02	0.4142508711745415	0.12747912831218225	0.2867717428623593
1.03	0.4119587013286661	0.12374171834448616	0.2882169829841799
1.04	0.40977188966175765	0.12012520403709846	0.2896466856246592
1.05	0.40768622411069266	0.11662516976474467	0.29106105434594803
1.06	0.40569767513143495	0.11323738538816672	0.29246028974326826
1.07	0.403802386707686	0.10995779721661605	0.2938445894910699
1.08	0.4019966678681278	0.1067825194796875	0.29521414838844035
1.09	0.4002769846794149	0.10370782627564205	0.2965691584037729
1.1	0.3986399526844703	0.10073014396575806	0.29790980871871225
1.11	0.39708232975783553	0.0978460439864486	0.29923628577138683
1.12	0.3956010093518447	0.09505223605290429	0.3005487732989404
1.1300000000000001	0.3941930141092534	0.09234556172988052	0.3018474523793729
1.1400000000000001	0.3928554898196681	0.08972298834696266	0.3031325014727055
1.1500000000000001	0.3915856996986997	0.0871816032372206	0.3044040964614791
1.1600000000000001	0.39038101897021726	0.08471860827962198	0.30566241069059524
1.17	0.38923892973343266	0.08233131472691713	0.30690761500651553
1.18	0.388157016097778	0.08001713830195115	0.3081398777958268
1.19	0.3871329595696883	0.07777359454650697	0.3093593650231813
1.2	0.3861645346764713	0.07559829440784377	0.31056624026862756
1.21	0.3852496048134157	0.07348894004907962	0.31176066476433606
1.22	0.38438611830121033	0.07144332087047647	0.31294279743073383
1.23	0.38357210464158664	0.06945930972952946	0.3141127949120572
1.24	0.3828056709598749	0.06753485934854514	0.31527081161132975
1.25	0.38208499862389883	0.06566799889911905	0.3164169997247798
1.26	0.38140834002929813	0.06385683075359717	0.3175515092757009
1.27	0.3807740155420029	0.06209952739423224	0.3186744881477707
1.28	0.38018041058915986	0.060394328471327925	0.3197860821178319
1.29	0.3796259728903541	0.05873953800220579	0.3208864348881483
1.3	0.3791092098214748	0.057133521703333745	0.32197568811814103
1.31	0.37862868590404164	0.055574704448424106	0.32305398145561753
1.32	0.37818302041324436	0.05406156784574701	0.32412145256749736
1.33	0.3777708850983603	0.052592647928312294	0.325178237170048
1.34	0.3773910020095876	0.051166532950953664	0.3262244690586339
1.35	0.3770421414256942	0.04978186128870352	0.32726028013699066
1.36	0.3767231198772085	0.048437319431178634	0.3282858004460299
1.37	0.3764327982601901	0.04713164006800618	0.3293011581921839
1.3800000000000001	0.3761700800359064	0.0458636002606092	0.3303064797752972
1.3900000000000001	0.3759339095120129	0.044632019695941216	0.3313018898160717
1.4000000000000001	0.37572327020108753	0.04343575901801282	0.3322875111830747
1.4100000000000001	0.3755371832526057	0.042273718233290306	0.3332634650193154
1.42	0.37537470595466615	0.04114483518626819	0.334229870768398
1.43	0.3752349303019819	0.04004808410172543	0.33518684620025646
1.44	0.37511698162685203	0.03898247419037064	0.33613450743648143
1.45	0.37502001729000617	0.03794704831476361	0.3370729689752426
1.46	0.374943225428387	0.036940881712572614	0.3380023437158144
1.47	0.37488582375710067	0.03596308077438801	0.33892274298271263
1.48	0.37484705842291033	0.0350127818734634	0.3398342765494469
1.49	0.37482620290679414	0.03408915024489832	0.3407370526618958
1.5	0.3748225569732201	0.03319137891190929	0.3416311780613108
1.51	0.3748354456639181	0.032318687656962226	0.3425167580069558
1.52	0.37486421833404465	0.03147032203565683	0.34339389629838785
1.53	0.37490824772874876	0.030645552431365023	0.34426269529738374
1.54	0.37496692909825013	0.02984367314873	0.34512325594952015
1.55	0.3750396793496435	0.02906400154423084	0.34597567780541266
1.56	0.37512593623372814	0.028305877192110807	0.34682005904161733
1.57	0.3752251575652594	0.02756866108405471	0.3476564964812047
1.58	0.37533682047508804	0.02685173486108315	0.3484850856140049
1.59	0.3754604206927462	0.026154500076209532	0.3493059206165367
1.6	0.37559547185809866	0.025476377486478883	0.3501190943716198
1.61	0.37574150486075625	0.02481680637307695	0.35092469848767927
1.62	0.37589806720600855	0.024175243888263618	0.3517228233177449
1.6300000000000001	0.37606472240609823	0.023551164427946046	0.3525135579781522
1.6400000000000001	0.37624104939571357	0.022944059028765975	0.35329699036694756
1.6500000000000001	0.37642664197063624	0.022353434788630295	0.3540732071820059
1.6600000000000001	0.37662110824852896	0.02177881430966651	0.35484229393886246
1.6700000000000002	0.37682407015089736	0.021219735162633906	0.35560433498826344
1.68	0.37703516290531136	0.020675749371868193	0.3563594135334432
1.69	0.3772540345670112	0.02014642291988127	0.35710761164712995
1.7	0.3774803455590634	0.019631335270780047	0.35784901028828336
1.71	0.3777137682302777	0.019130078911707496	0.3585836893185702
1.72	0.37795398643013134	0.01864225891154696	0.35931172751858437
1.73	0.37820069509997667	0.018167492496166306	0.3600332026038104
1.74	0.37845359987985	0.017705408639512112	0.36074819124033786
1.75	0.3787124167302275	0.017255647669896287	0.3614567690603312
1.76	0.378976871568105	0.01681786089084773	0.3621590106772573
1.77	0.3792466999168059	0.016391710215930538	0.3628549897008753
1.78	0.37952164656894977	0.015976867816957587	0.3635447787519922
1.79	0.37980146526204384	0.015573015785054198	0.3642284494769896
1.8	0.3800859183661754	0.015179845804051422	0.364906072562124
1.81	0.38037477658331365	0.0147970588357117	0.36557771774760195
1.82	0.38066781865775273	0.014424364816312065	0.3662434538414407
1.83	0.3809648310972404	0.014061482364131113	0.36690334873310926
1.84	0.3812656079043665	0.013708138497406094	0.3675574694069604
1.85	0.38156995031779695	0.013364068362345613	0.36820588195545134
1.86	0.3818776665629647	0.013029014970801674	0.368848651592163
1.87	0.3821885716118348	0.01270272894722192	0.3694858426646129
1.8800000000000001	0.3825024869513943	0.01238496828451968	0.37011751866687465
1.8900000000000001	0.3828192403605111	0.012075498108514798	0.37074374225199636
1.9000000000000001	0.3831386656948459	0.011774090450613468	0.3713645752442324
1.9100000000000001	0.38346060267949045	0.01148052402840922	0.37198007865108124
1.9200000000000002	0.383784896709043	0.011194584033900995	0.372590312675142
1.93	0.3841113986548197	0.010916061929037013	0.37319533672578264
1.94	0.38443996467893854	0.010644755248305448	0.3737952094306331
1.95	0.38477045605500293	0.010380467408104818	0.37438998864689815
1.96	0.38510273899513414	0.010123007522637902	0.37497973147249625
1.97	0.3854366844831126	0.009872190226083955	0.37556449425702865
1.98	0.38577216811339105	0.00962783550081396	0.3761443326125771
1.99	0.3861090699357617	0.009389768511423502	0.37671930142433824
2.	0.38644727430545894	0.00915781944436709	0.37728945486109183
2.01	0.3867866697384968	0.008931823352986501	0.37785484638551026
2.02	0.3871271487720442	0.008711620007734353	0.37841552876430984
2.03	0.3874686078296465	0.008497053751402108	0.3789715540782444
2.04	0.3878109470911185	0.008287973359169254	0.37952297373194926
2.05	0.3881540703669276	0.008084231903298173	0.38006983846362946
2.0599999999999996	0.3884978849769113	0.00788568662230577	0.3806121983546055
2.07	0.388842301633159	0.007692198794450096	0.3811501028387089
2.0799999999999996	0.38918723432691266	0.007503633615376369	0.3816836007115363
2.09	0.38953260021933334	0.0073198600797729765	0.38221274013956036
2.0999999999999996	0.38987831953599883	0.007140750866894152	0.3827375686691047
2.11	0.39022431546498915	0.006966182229811272	0.3832581332351779
2.1199999999999997	0.39057051405843873	0.00679603388826055	0.38377448017017823
2.13	0.39091684413742017	0.006630188924959607	0.3842866552124606
2.1399999999999997	0.3912632372000465	0.006468533685270801	0.38479470351477574
2.15	0.391609627332675	0.006310957680093457	0.3852986696525815
2.1599999999999997	0.3919559511240994	0.006157353491872121	0.3857985976322273
2.17	0.3923021475826253	0.00600761668361186	0.38629453089901344
2.1799999999999997	0.39264815805592634	0.005861645710796227	0.3867865123451301
2.19	0.39299392615358125	0.005719341836107026	0.3872745843174742
2.1999999999999997	0.39333939767219805	0.005580609046849295	0.3877587886253488
2.21	0.3936845205230339	0.005445353974988134	0.38823916654804574
2.2199999999999998	0.39402924466202244	0.005313485819707916	0.3887157588423146
2.23	0.39437352202212356	0.0051849162724074156	0.38918860574971614
2.2399999999999998	0.39471730644791686	0.005059559444047946	0.38965774700386896
2.25	0.39506055363235704	0.004937331794774358	0.39012322183758263
2.26	0.3954032210556164	0.004818152065732058	0.3905850689898844
2.27	0.3957452679259488	0.004701941213005694	0.3910433267129431
2.28	0.39608665512249275	0.004588622343608247	0.39149803277888445
2.29	0.39642734513995853	0.004478120653451538	0.391949224486507
2.3	0.39676730203512695	0.004370363367231994	0.39239693866789493
2.31	0.39710649137510146	0.004265279680167644	0.39284121169493386
2.32	0.39744488018725077	0.004162800701524904	0.39328207948572586
2.3299999999999996	0.39778243691078896	0.00406285939987568	0.3937195775109133
2.34	0.39811913134992777	0.0039653905500276684	0.39415374079990007
2.3499999999999996	0.3984549346285615	0.003870330681572692	0.39458460394698885
2.36	0.39878981914641937	0.003777618028999811	0.3950122011174195
2.3699999999999997	0.39912375853664206	0.003687192483322067	0.39543656605331995
2.38	0.3994567276247364	0.0035989955451672523	0.3958577320795691
2.3899999999999997	0.39978870238885533	0.0035129702792851374	0.39627573210957023
2.4	0.40011965992136445	0.003429061270425013	0.3966905986509394
2.4099999999999997	0.4004495783916493	0.0033472145805392623	0.39710236381111
2.42	0.40077843701012067	0.0032673777072700174	0.39751105930285063
2.4299999999999997	0.4011062159933832	0.0031894995436776543	0.39791671644970555
2.44	0.4014328965305213	0.003113530339171134	0.3983193661913501
2.4499999999999997	0.4017584607504717	0.0030394216616017734	0.3987190390888699
2.46	0.4020828916904414	0.0029671263604831638	0.39911576532995824
2.4699999999999998	0.4024061732653414	0.002896598531301452	0.3995095747340399
2.48	0.4027282902381982	0.0028277934808812197	0.39990049675731704
2.4899999999999998	0.40304922819151434	0.002760667693773597	0.40028856049774075
2.5	0.4033689734995428	0.002695178799634187	0.4006737946999086
2.51	0.40368751330145175	0.002631285541559686	0.4010562277598921
2.52	0.40400483547534183	0.0025689477453529385	0.4014358877299889
2.53	0.40432092861309743	0.002508126289687398	0.40181280232341005
2.54	0.40463578199603456	0.002448783077142745	0.4021869989188918
2.55	0.4049493855713313	0.0023908810060845644	0.4025585045652468
2.56	0.4052617299292019	0.0023343839433616963	0.4029273459858402
2.57	0.4055728062808052	0.002279256697795962	0.4032935495830092
2.5799999999999996	0.40588260643684787	0.0022254649944396156	0.4036571414424083
2.59	0.40619112278687464	0.0021729754495768594	0.4040181473372978
2.5999999999999996	0.4064983482792122	0.002121755546446453	0.40437659273276577
2.61	0.40680427640155215	0.002071773611663203	0.4047325027898889
2.6199999999999997	0.40710890116215204	0.0020229987923169493	0.4050859023698351
2.63	0.4074122170716279	0.001975401033728225	0.40543681603789966
2.6399999999999997	0.40771421912533085	0.0019289510578406046	0.4057852680674902
2.65	0.4080149027862786	0.0018836203422302707	0.40613128244404834
2.6599999999999997	0.4083142639686275	0.0018393810997140905	0.4064748828689134
2.67	0.40861229902167423	0.0017962062585379856	0.40681609276313624
2.6799999999999997	0.4089090047143581	0.0017540694431280898	0.40715493527123
2.69	0.4092043782202566	0.0017129449553876402	0.407491433264869
2.6999999999999997	0.4094984171030614	0.0016728077565232114	0.4078256093465382
2.71	0.4097911193025052	0.0016336334493843216	0.4081574858531209
2.7199999999999998	0.4100824831207441	0.001595398261301066	0.408487084859443
2.73	0.41037250720916424	0.0015580790274048078	0.4088144281817594
2.7399999999999998	0.41066119055561323	0.0015216531744175607	0.4091395373811957
2.75	0.41094853247202906	0.0014860987048960243	0.40946243376713304
2.76	0.4112345325824686	0.0014513941819168192	0.4097831384005518
2.77	0.4115191908115098	0.0014175187141897562	0.41010167209732
2.78	0.4118025073730266	0.0013844519415865265	0.41041805543144005
2.79	0.41208448275931564	0.001352174021072475	0.4107323087382431
2.8	0.4123651177305728	0.0013206656130296186	0.4110444521175432
2.81	0.4126444133047002	0.0012899078679593438	0.41135450543674085
2.82	0.41292237074743854	0.0012598824135536745	0.41166248833388486
2.8299999999999996	0.4131989915628143	0.001230571342124264	0.4119684202206901
2.84	0.4134742774838888	0.0012019571983786727	0.41227232028551014
2.8499999999999996	0.4137482304638032	0.0011740229675337808	0.4125742074962694
2.86	0.4140208526671084	0.0011467520637564942	0.41287410060335195
2.8699999999999997	0.4142921464613706	0.0011201283189222555	0.41317201814244836
2.88	0.41456211440904694	0.0010941359716820976	0.4134679784373648
2.8899999999999997	0.414830759259618	0.001068759656829333	0.4137619996027887
2.9	0.41509808394197256	0.0010439843949571778	0.4140540995470154
2.9099999999999997	0.41536409155703646	0.0010197955823989509	0.4143442959746375
2.92	0.4156287853706388	0.0009961789814426658	0.41463260638919613
2.9299999999999997	0.415892168806604	0.000973120710812162	0.41491904809579183
2.94	0.41615424544006685	0.0009506072364070897	0.41520363820365974
2.9499999999999997	0.4164150189910035	0.000928625362294363	0.41548639362870915
2.96	0.4166744933179705	0.0009071622219438582	0.41576733109602665
2.9699999999999998	0.41693267241204257	0.0008862052697014143	0.41604646714234117
2.98	0.4171895603909509	0.0008657422724923423	0.4163238181184586
2.9899999999999998	0.41744516149340694	0.0008457613017489157	0.41659940019165803
3.	0.4176994800736108	0.0008262507255554528	0.4168732293480553
3.01	0.4179525205959405	0.0008071992010048497	0.4171453213949357
3.02	0.41820428762980816	0.0007885956667605532	0.4174156919630476
3.03	0.4184547858446903	0.0007704293358181964	0.4176843565088721
3.04	0.4187040200053133	0.0007526896884612399	0.41795133031685205
3.05	0.41895199496700236	0.0007353664654051815	0.4182166285015972
3.06	0.4191987156711777	0.0007184496611250102	0.4184802660100527
3.07	0.4194441871410008	0.0007019295173607867	0.41874225762364
3.08	0.4196884144771644	0.0006857965167963358	0.41900261796036803
3.09	0.4199314028538193	0.0006700413769062332	0.41926136147691306
3.0999999999999996	0.42017315751463535	0.0006546550439663664	0.41951850247066896
3.11	0.42041368376899707	0.0006396286872235252	0.4197740550817735
3.1199999999999997	0.4206529869883194	0.0006249536932195906	0.42002803329509975
3.13	0.42089107260248915	0.0006106216602660184	0.42028045094222316
3.1399999999999997	0.42112794609642595	0.0005966243930644666	0.4205313217033615
3.15	0.42136361300675773	0.0005829538974694943	0.42078065910928825
3.1599999999999997	0.4215980789186039	0.0005696023753894281	0.42102847654321446
3.17	0.4218313494624738	0.0005565622198215569	0.4212747872426522
3.1799999999999997	0.4220634303112646	0.000543826010017974	0.42151960430124663
3.19	0.42229432717736004	0.0005313865067784485	0.42176294067058157
3.1999999999999997	0.42252404580983377	0.0005192366478668549	0.4220048091619669
3.21	0.4227525919917398	0.000507369543547751	0.42224522244819207
3.2199999999999998	0.4229799715375047	0.0004957784722398288	0.42248419306526486
3.23	0.4232061902904	0.00048445687628302376	0.422721733414117
3.2399999999999998	0.42343125412010985	0.0004733983578161928	0.42295785576229367
3.25	0.42365516892037575	0.00046259667476233	0.4231925722456134
3.26	0.4238779406067312	0.0004520457369184037	0.42342589486981275
3.27	0.42409957511430435	0.0004417396021469551	0.4236578355121574
3.28	0.4243200783957114	0.0004316724726667083	0.4238884059230447
3.29	0.4245394564190109	0.00042183869143949204	0.4241176177275714
3.3	0.424757715165738	0.00041223273865087696	0.42434548242708714
3.31	0.42497486062900824	0.00040284922828198163	0.42457201140072626
3.32	0.4251908988116852	0.0003936829047699963	0.4247972159069152
3.33	0.4254058357246186	0.0003847286397550184	0.42502110708486357
3.34	0.42561967738494066	0.00037598142891088907	0.4252436959560298
3.3499999999999996	0.4258324298144302	0.0003674363888577559	0.4254649934255724
3.36	0.426044099037931	0.0003590887541541787	0.4256850102837768
3.3699999999999997	0.4262546910818309	0.00035093387436663915	0.42590375720746426
3.38	0.4264642119725981	0.00034296721121437613	0.42612124476138374
3.3899999999999997	0.4266726677353684	0.0003351843357875419	0.4263374833995809
3.4	0.42688006439258963	0.00032758092583670684	0.4265524834667529
3.4099999999999997	0.4270864079627124	0.0003201527631318217	0.42676625519958056
3.42	0.4272917044589327	0.0003128957308887732	0.42697880872804395
3.4299999999999997	0.427495959887984	0.0003058058112617462	0.42719015407672223
3.44	0.4276991802489735	0.0002988790828996308	0.42740030116607386
3.4499999999999997	0.42790137153226365	0.0002921117185647859	0.42760925981369885
3.46	0.42810253971840045	0.0002854999828124941	0.427817039735588
3.4699999999999998	0.4283026907770758	0.00027904022972951084	0.42802365054734626
3.48	0.42850183066614284	0.00027272890073013584	0.42822910176541273
3.4899999999999998	0.428699965330661	0.00026656252240829514	0.42843340280825276
3.5	0.42889710070198384	0.00026053770444414747	0.4286365629975397
3.51	0.4290932426968832	0.00025465113756378735	0.4288385915593194
3.52	0.4292883972167107	0.00024889959155063683	0.42903949762516
3.53	0.42948257014659164	0.0002432799133071777	0.42923929023328444
3.54	0.4296757673546536	0.0002377890249656918	0.4294379783296879
3.55	0.4298679946912908	0.0002324239220467337	0.429635570769244
3.56	0.4300592579884568	0.00022718167166407626	0.4298320763167927
3.57	0.43024956305898665	0.00022205941077492133	0.4300275036482117
3.58	0.43043891569595566	0.00021705434447418477	0.4302218613514815
3.59	0.4306273216720582	0.00021216374433171234	0.4304151579277265
3.5999999999999996	0.43081478673901963	0.00020738494677129997	0.4306074017922483
3.61	0.4310013166270362	0.00020271535149043567	0.4307986012755458
3.6199999999999997	0.43118691704423673	0.00019815241991970006	0.430988764624317
3.63	0.4313715936761727	0.00019369367372079418	0.43117790000245193
3.6399999999999997	0.4315553521853339	0.0001893366933221961	0.4313660154920117
3.65	0.4317381982106826	0.0001850791164914642	0.43155311909419114
3.6599999999999997	0.431920137367217	0.00018091863694324507	0.43173921873027377
3.67	0.4321011752455537	0.00017685300298205482	0.4319243222425716
3.6799999999999997	0.4322813174115281	0.0001728800161789418	0.43210843739534915
3.69	0.43246056940582656	0.00016899753008115027	0.4322915718757454
3.6999999999999997	0.4326389367436246	0.0001652034489539386	0.43247373329467065
3.71	0.432816424914257	0.00016149572655371915	0.43265492918770326
3.7199999999999998	0.43299303938089595	0.0001578723649317181	0.4328351670159642
3.73	0.4331687855802571	0.00015433141326736625	0.4330144541669898
3.7399999999999998	0.4333436689223171	0.00015087096673066158	0.43319279795558646
3.75	0.4335176947900495	0.00014748916537275563	0.4333702056246767
3.76	0.43369086853917693	0.00014418419304404497	0.43354668434613286
3.77	0.43386319549794405	0.00014095427633905916	0.43372224122160496
3.78	0.43403468096689274	0.00013779768356746367	0.4338968832833253
3.79	0.4342053302186726	0.00013471272375050708	0.43407061749492204
3.8	0.4343751484978418	0.000131697745642266	0.43424345075219956
3.81	0.4345441410207063	0.00012875113677505263	0.43441538988393125
3.82	0.43471231297515034	0.00012587132252837193	0.43458644165262195
3.83	0.4348796695204948	0.00012305676522082645	0.43475661275527394
3.84	0.43504621578736363	0.00012030596322438836	0.43492590982413926
3.8499999999999996	0.43521195687756026	0.00011761745010046686	0.4350943394274598
3.86	0.4353768978639578	0.00011498979375722127	0.43526190807020054
3.8699999999999997	0.43554104379040043	0.00011242159562757948	0.43542862219477285
3.88	0.4357043996716127	0.00010991148986743657	0.43559448818174523
3.8899999999999997	0.43586697049312706	0.00010745814257352529	0.43575951235055355
3.9	0.4360287612112118	0.00010506025102045816	0.43592370096019134
3.9099999999999997	0.43618977675281434	0.00010271654291645997	0.43608706020989785
3.92	0.4363500220155151	0.00010042577567731589	0.4362495962398378
3.9299999999999997	0.436509501867485	0.00009818673571807914	0.4364113151317669
3.94	0.4366682211474563	0.00009599823776208775	0.4365722229096942
3.9499999999999997	0.4368261846647017	0.00009385912416685786	0.4367323255405348
3.96	0.4369833971990202	0.00009176826426642623	0.43689162893475375
3.9699999999999998	0.43713986350072637	0.00008972455372973158	0.4370501389469967
3.98	0.43729558829065973	0.00008772691393462975	0.43720786137672507
3.9899999999999998	0.43745057626018646	0.00008577429135715282	0.43736480196882926
4.	0.4376048320712197	0.00008386565697562796	0.43752096641424404
4.01	0.43775836035623866	0.00008200000568928677	0.4376763603505494
4.02	0.43791116571832056	0.00008017635575099978	0.43783098936256953
4.03	0.43806325273117297	0.00007839374821378542	0.4379848589829592
4.04	0.43821462593917704	0.00007665124639074907	0.4381379746927863
4.05	0.43836528985743184	0.00007494793532811525	0.43829034192210375
4.06	0.43851524897181116	0.0000732829212910299	0.4384419660505201
4.07	0.43866450773901544	0.00007165533126181171	0.43859285240775364
4.08	0.43881307058664154	0.00007006431245034527	0.4387430062741912
4.09	0.43896094191324275	0.00006850903181631101	0.43889243288142643
4.1	0.4391081260884062	0.0000669886756029616	0.43904113741280326
4.109999999999999	0.43925462745283034	0.00006550244888215532	0.4391891250039482
4.12	0.4394004503184026	0.00006404957511036844	0.4393364007432922
4.13	0.43954559896828715	0.00006262929569541489	0.4394829696725917
4.14	0.4396900776570154	0.00006124086957360638	0.4396288367874418
4.1499999999999995	0.4398338906105743	0.00005988357279709694	0.43977400703777725
4.16	0.43997704202650995	0.00005855669813115836	0.4399184853283788
4.17	0.44011953607402216	0.000057259554661142484	0.44006227651936103
4.18	0.4402613768940696	0.000055991467408889465	0.44020538542666066
4.1899999999999995	0.44040256859947974	0.00005475177695835135	0.4403478168225214
4.2	0.44054311527505335	0.000053539839090201947	0.4404895754359632
4.21	0.4406830209776809	0.0000523550244252131	0.4406306659532557
4.22	0.4408222897364582	0.000051196718076179954	0.440771093018382
4.2299999999999995	0.44096092555279925	0.000050064319308187076	0.4409108612334911
4.24	0.4410989324005655	0.00004895724120700885	0.4410499751593585
4.25	0.4412363142261799	0.000047874910355445686	0.44118843931582447
4.26	0.4413730749487571	0.000046816766517399724	0.4413262581822397
4.27	0.44150921846023067	0.00004578226232950232	0.4414634361979011
4.28	0.4416447486254793	0.00004477086300010678	0.44159997776247917
4.29	0.44177966928246126	0.00004378204601546704	0.4417358872364458
4.3	0.4419139842423453	0.00004281530085292539	0.44187116894149236
4.31	0.44204769728964655	0.000041870128700939314	0.4420058271609456
4.32	0.44218081218236177	0.000040946042185779295	0.44213986614017603
4.33	0.4423133326521082	0.0000400425651047357	0.44227329008700345
4.34	0.44244526240426185	0.00003915923216567454	0.44240610317209617
4.35	0.44257660511810026	0.000038295588732789325	0.4425383095293675
4.36	0.44270736444693837	0.000037451190578396344	0.44266991325636
4.37	0.4428375440182804	0.00003662560364062773	0.4428009184146398
4.38	0.4429671474339568	0.00003581840378687727	0.44293132903016996
4.39	0.443096178270273	0.00003502917658286081	0.4430611490936901
4.3999999999999995	0.4432246400781519	0.00003425751706715382	0.44319038256108473
4.41	0.4433525363832859	0.00003350302953107338	0.44331903335375483
4.42	0.4434798706862791	0.00003276532730377556	0.4434471053589753
4.43	0.4436066464627999	0.00003204403254244044	0.4435746024302575
4.4399999999999995	0.4437328671637283	0.00003133877602742318	0.4437015283877009
4.45	0.4438585362153041	0.00003064919696224975	0.44382788701834186
4.46	0.4439836570192801	0.00002997494277834086	0.44395368207650177
4.47	0.4441082329530709	0.000029315668944348837	0.4440789172841265
4.4799999999999995	0.44423226736990373	0.000028671038779997328	0.4442035963311237
4.49	0.44435576359897	0.000028040723274313992	0.44432772287569566
4.5	0.4444787249455799	0.00002742440090815101	0.44445130054467175
4.51	0.4446011546913075	0.000026821757480889122	0.4445743329338266
4.52	0.4447230560941522	0.00002623248594122545	0.44469682360821094
4.53	0.44484443238868243	0.000025656286221945965	0.44481877610246046
4.54	0.44496528678619446	0.000025092865078587252	0.44494019392111583
4.55	0.4450856224748601	0.00002454193593189336	0.44506108053892823
4.56	0.4452054426198834	0.000024003218713977363	0.4451814394011694
4.57	0.44532475036365204	0.00002347643971809803	0.4453012739239339
4.58	0.4454435488258866	0.00002296133145196527	0.44542058749443464
4.59	0.4455618411037985	0.000022457632494489003	0.445539383471304
4.6	0.44567963027223795	0.000021965087355889877	0.4456576651848821
4.61	0.4457969193838485	0.000021483446341090448	0.44577543593750746
4.62	0.4459137114692161	0.0000210124654163089	0.4458926990037998
4.63	0.446030009537026	0.000020551906078777908	0.4460094576309472
4.64	0.44614581657420954	0.00002010153522951483	0.44612571503898
4.6499999999999995	0.44626113554609603	0.00001966112504906956	0.44624147442104695
4.66	0.44637596939656743	0.000019230452876179223	0.44635673894369127
4.67	0.446490321048203	0.00001880930108926046	0.4464715117471138
4.68	0.44660419340243496	0.000018397456990671017	0.4465857959454443
4.6899999999999995	0.4467175893396946	0.000017994712693675378	0.44669959462700093
4.7	0.4468305117195628	0.00001760086501204941	0.4468129108545507
4.71	0.44694296338092093	0.00001721571535226157	0.44692574766556864
4.72	0.4470549471420946	0.000016839069608168807	0.44703810807248645
4.7299999999999995	0.447166465801008	0.000016470738058168008	0.44714999506294983
4.74	0.4472775221353256	0.000016110535264744068	0.4472614116000609
4.75	0.4473881189026019	0.00001575827997635802	0.44737236062262553
4.76	0.4474982588404286	0.000015413795031619134	0.447482845045397
4.77	0.4476079446665773	0.000015076907265687427	0.4475928677593116
4.78	0.4477171790791481	0.000014747447418853102	0.44770243163172924
4.79	0.4478259647567132	0.000014425250047241786	0.44781153950666597
4.8	0.44793430435846143	0.000014110153435594563	0.4479201942050258
4.81	0.4480422005243383	0.000013801999512074395	0.4480283985248262
4.82	0.4481496558751936	0.000013500633765050403	0.4481361552414286
4.83	0.4482566730129219	0.000013205905161813556	0.4482434671077601
4.84	0.44836325452060305	0.00001291766606917774	0.4483503368545339
4.85	0.44846940296264204	0.00001263577217592209	0.4484567671904661
4.86	0.4485751208849144	0.000012360082417030732	0.4485627608024974
4.87	0.44868041081489746	0.000012090458899687765	0.4486683203559978
4.88	0.448785275261817	0.000011826766830985724	0.448773448494986
4.89	0.44888971671678096	0.000011568874447307543	0.44887814784233365
4.8999999999999995	0.44899373765291606	0.000011316652945342254	0.4489824209999707
4.91	0.4490973405255083	0.000011069976414696025	0.4490862705490936
4.92	0.449200527772134	0.000010828721772061102	0.44918969905036193
4.93	0.44930330181279793	0.000010592768696905636	0.449292709044101
4.9399999999999995	0.44940566505006774	0.000010361999568649093	0.4493953030504991
4.95	0.4495076198692059	0.000010136299405287935	0.4494974835698006
4.96	0.44960916863830314	9.915555803437761e-6	0.4495992530824997
4.97	0.4497103137084081	9.699658879758316e-6	0.4497006140495283
4.9799999999999995	0.44981105741366556	9.488501213729308e-6	0.4498015689124518
4.99	0.44991140207143826	9.281977791745012e-6	0.44990212009364655
5.	0.45001134998244113	9.07998595249697e-6	0.4500022699964886
5.01	0.45011090343086874	8.88242533361428e-6	0.45010202100553515
5.02	0.45021006468452507	8.689197819532415e-6	0.4502013754867055
5.03	0.4503088359949499	8.500207490561465e-6	0.4503003357874593
5.04	0.45040721959754215	8.315360573125972e-6	0.45039890423696904
5.05	0.4505052177116895	8.134565391148659e-6	0.4504970831462983
5.06	0.45060283254089223	7.957732318551655e-6	0.4505948748085737
5.07	0.450700066272886	7.784773732848823e-6	0.45069228149915314
5.08	0.45079692107976516	7.615603969803877e-6	0.4507893054757953
5.09	0.4508933991181065	7.450139279129202e-6	0.4508859489788274
5.1	0.45098950252908904	7.288297781201322e-6	0.45098221423130785
5.11	0.4510852334386154	7.129999424769133e-6	0.45107810343919064
5.12	0.4511805939574323	6.9751659456318774e-6	0.45117361879148665
5.13	0.451275586181247	6.8237208262640315e-6	0.4512687624604208
5.14	0.4513702121908502	6.6755892563653635e-6	0.4513635366015939
5.1499999999999995	0.45146447405223	6.5306980943143755e-6	0.4514579433541357
5.16	0.4515583738166863	6.388975829504179e-6	0.4515519848408568
5.17	0.45165191352095296	6.25035254554036e-6	0.45164566316840743
5.18	0.45174509518730677	6.114759884280561e-6	0.4517389804274225
5.1899999999999995	0.45183792082368646	5.982131010696512e-6	0.45183193869267574
5.2	0.45193039242380023	5.852400578539158e-6	0.4519245400232217
5.21	0.45202251196724363	5.72550469678841e-6	0.45201678646254684
5.22	0.4521142814196073	5.60138089686911e-6	0.45210868003871046
5.2299999999999995	0.4522057027325928	5.4799681006156514e-6	0.4522002227644922
5.24	0.45229677784411376	5.361206588967734e-6	0.4522914166375248
5.25	0.4523875086784163	5.2450379713804105e-6	0.4523822636404449
5.26	0.45247789714617914	5.131405155931719e-6	0.4524727657410232
5.27	0.4525679451446221	5.0202523201119454e-6	0.452562924892302
5.28	0.45265765455761786	4.911524882278581e-6	0.45265274303273556
5.29	0.45274702725579286	4.805169473761672e-6	0.4527422220863191
5.3	0.4528360650966347	4.701133911604379e-6	0.45283136396272305
5.31	0.4529247699245957	4.59936717192423e-6	0.4529201705574238
5.32	0.45301314357119715	4.4998193638805955e-6	0.45300864375183325
5.33	0.4531011878551323	4.402441704234466e-6	0.45309678541342807
5.34	0.4531889045823669	4.307186492486723e-6	0.45318459739587436
5.35	0.45327629554624116	4.214007086581722e-6	0.45327208153915455
5.36	0.453363362527573	4.122857879163012e-6	0.45335923966969377
5.37	0.4534501072947512	4.033694274368545e-6	0.45344607360047684
5.38	0.4535365316038429	3.946472665152813e-6	0.4535325851311777
5.39	0.45362263719868195	3.861150411123934e-6	0.45361877604827083
5.3999999999999995	0.45370842581097526	3.7776858168836964e-6	0.45370464812515837
5.41	0.45379389916039287	3.696038110859031e-6	0.453790203122282
5.42	0.4538790589546681	3.6161674246136146e-6	0.4538754427872435
5.43	0.4539639068896906	3.538034772628479e-6	0.453960368854918
5.4399999999999995	0.45404844464959915	3.4616020325409506e-6	0.45404498304756663
5.45	0.45413267390687995	3.3868319258312946e-6	0.4541292870749541
5.46	0.45421659632245315	3.313687998946842e-6	0.4542132826344542
5.47	0.45430021354576994	3.2421346048534484e-6	0.4542969714111651
5.4799999999999995	0.4543835272149024	3.172136885004603e-6	0.45438035507801733
5.49	0.4544665389566316	3.1036607517184953e-6	0.45446343529587985
5.5	0.45454925038654326	3.0366728709537563e-6	0.4545462137136723
5.51	0.4546316631091099	2.971140645474626e-6	0.45462869196846445
5.52	0.45471377871778396	2.907032198396749e-6	0.45471087168558555
5.53	0.45479559879508513	2.8443163571047695e-6	0.4547927544787281
5.54	0.4548771249126836	2.782962637533278e-6	0.45487434195004606
5.55	0.4549583586314908	2.722941228802709e-6	0.454955635690262
5.56	0.45503930150174415	2.6642229782021562e-6	0.455036637278766
5.57	0.4551199550630895	2.606779376511095e-6	0.455117348283713
5.58	0.45520032084466683	2.550582543652312e-6	0.45519777026212316
5.59	0.45528040036519474	2.4956052146683907e-6	0.45527790475998003
5.6	0.4553601951330501	2.4418207260144577e-6	0.45535775331232403
5.61	0.4554397066463553	2.389203002159878e-6	0.4554373174433532
5.62	0.45551893639305335	2.337726542491905e-6	0.45551659866651084
5.63	0.4555978858509946	2.287366408514315e-6	0.4555955984845861
5.64	0.4556765564880124	2.238098211334383e-6	0.45567431838980105
5.6499999999999995	0.4557549497620053	2.189898099431548e-6	0.4557527598639059
5.66	0.45583306712101285	2.1427427467013756e-6	0.45583092437826617
5.67	0.45591091000329814	2.0966093407685515e-6	0.4559088133939574
5.68	0.4559884798374226	2.051475571562717e-6	0.45598642836185105
5.6899999999999995	0.45606577804231974	2.0073196201512346e-6	0.4560637707226996
5.7	0.45614280602737767	1.9641201478229716e-6	0.45614084190722987
5.71	0.4562195651925105	1.9218562854174313e-6	0.4562176433362251
5.72	0.4562960569282347	1.880507622893583e-6	0.4562941764206118
5.7299999999999995	0.4563722826157423	1.8400541991330186e-6	0.4563704425615432
5.74	0.4564482436269742	1.8004764919720395e-6	0.4564464431504823
5.75	0.4565239413246953	1.761755408457515e-6	0.45652217956928687
5.76	0.45659937706256587	1.7238722753213681e-6	0.45659765319029055
5.77	0.45667455218521413	1.6868088296687952e-6	0.45667286537638446
5.78	0.45674946802830296	1.6505472098752992e-6	0.4567478174810931
5.79	0.4568241259186082	1.615069946687846e-6	0.45682251084866154
5.8	0.4568985271740809	1.5803599545254513e-6	0.4568969468141264
5.81	0.45697267310392403	1.5464005229747402e-6	0.45697112670340106
5.82	0.4570465650086541	1.5131753084760014e-6	0.4570450518333456
5.83	0.4571202041801763	1.4806683261954604e-6	0.45711872351185007
5.84	0.4571935919018453	1.4488639420794948e-6	0.4571921430379032
5.85	0.457266729448539	1.41774686508673e-6	0.4572653117016739
5.86	0.45733961808671847	1.3873021395939436e-6	0.45733823078457886
5.87	0.45741225907450167	1.3575151379718668e-6	0.4574109015593637
5.88	0.4574846536617204	1.3283715533270012e-6	0.45748332529016705
5.89	0.457556803089992	1.2998573924057416e-6	0.4575555032325996
5.8999999999999995	0.4576287085927788	1.2719589686570971e-6	0.45762743663381017
5.91	0.45770037139545516	1.2446628954504313e-6	0.45769912673255975
5.92	0.45777179271536933	1.2179560794447345e-6	0.4577705747592899
5.93	0.4578429737619066	1.191825714105961e-6	0.45784178193619246
5.9399999999999995	0.45791391573654966	1.1662592733691365e-6	0.4579127494772763
5.95	0.4579846198329427	1.1412445054419277e-6	0.45798347858843724
5.96	0.45805508723695154	1.1167694267465057e-6	0.45805397046752483
5.97	0.45812531912672283	1.0928223159965439e-6	0.45812422630440686
5.9799999999999995	0.4581953166727456	1.0693917084063504e-6	0.4581942472810372
5.99	0.4582650810379126	1.0464663900291124e-6	0.45826403457152254
6.	0.45833461337757336	1.0240353922213682e-6	0.45833358934218116
6.01	0.4584039148396	1.0020879862308306e-6	0.45840291275161377
6.02	0.4584729865644394	9.80613677904816e-7	0.4584720059507615
6.03	0.4585418296851739	9.596022025165368e-7	0.4585408700829714
6.04	0.458610445327578	9.390435197066176e-7	0.4586095062840583
6.05	0.4586788346101743	9.189278085372142e-7	0.4586779156823657
6.06	0.4587469986442873	8.9924546265624e-7	0.4587460993988246
6.07	0.45881493853410427	8.79987085569185e-7	0.45881405854701873
6.08	0.4588826553767259	8.611434860161352e-7	0.4588817942332399
6.09	0.4589501502622231	8.427056734515935e-7	0.4589493075565496
6.1	0.4590174242736901	8.246648536248276e-7	0.45901659960883645
6.11	0.45908447848729794	8.070124242584554e-7	0.45908367147487367
6.12	0.45915131397234893	7.897399708230822e-7	0.4591505242323781
6.13	0.4592179317913295	7.728392624058041e-7	0.45921715895206716
6.14	0.4592843329999592	7.563022476705026e-7	0.4592835766977115
6.15	0.4593505186472491	7.401210509078424e-7	0.4593497785261982
6.16	0.45941648977554467	7.242879681729797e-7	0.4594157654875765
6.17	0.45948224742058497	7.087954635089845e-7	0.4594815386251214
6.18	0.4595477926115493	6.936361652540894e-7	0.4595470989753841
6.1899999999999995	0.4596131263711067	6.788028624308561e-7	0.45961244756824426
6.2	0.45967824971546517	6.642885012154367e-7	0.45967758542696396
6.21	0.4597431636544255	6.500861814851346e-7	0.459742513568244
6.22	0.4598078691914259	6.361891534424964e-7	0.45980723300227244
6.2299999999999995	0.45987236732358994	6.225908143142415e-7	0.45987174473277564
6.24	0.4599366590417792	6.092847051233363e-7	0.4599360497570741
6.25	0.46000074533063445	5.962645075325873e-7	0.4600001490661269
6.26	0.46006462716862934	5.835240407581351e-7	0.4600640436445886
6.27	0.4601283055281127	5.710572585513072e-7	0.46012773447085414
6.28	0.4601917813753553	5.588582462472816e-7	0.4601912225171091
6.29	0.4602550556706003	5.469212178790826e-7	0.46025450874938245
6.3	0.46031812936810196	5.352405133554261e-7	0.4603175941275886
6.31	0.4603810034161766	5.23810595701014e-7	0.4603804796055809
6.32	0.46044367875724346	5.126260483578597e-7	0.46044316613119507
6.33	0.460506156327874	5.016815725462983e-7	0.4605056546463015
6.34	0.46056843705882916	4.90971984684328e-7	0.4605679460868445
6.35	0.4606305218751101	4.804922138640035e-7	0.46063004138289626
6.36	0.4606924116959952	4.7023729938358967e-7	0.4606919414586958
6.37	0.46075410743508877	4.602023883342434e-7	0.46075364723270046
6.38	0.46081561000036037	4.503827332399923e-7	0.46081515961762715
6.39	0.4608769202941855	4.407736897498384e-7	0.4608764795204957
6.4	0.4609380392133927	4.313707143808123e-7	0.46093760784267834
6.41	0.46099896764930054	4.22169362310849e-7	0.4609985454799382
6.42	0.4610597064877589	4.1316528522036434e-7	0.4610592933224737
6.43	0.46112025660919365	4.043542291814623e-7	0.46111985225496444
6.4399999999999995	0.4611806188886432	3.9573203259369854e-7	0.4611802231566106
6.45	0.4612407941957994	3.8729462416536975e-7	0.4612404069011752
6.46	0.46130078339504965	3.790380209393165e-7	0.4613004043570287
6.47	0.46136058734551183	3.709583263622387e-7	0.4613602163871855
6.4799999999999995	0.46142020690108004	3.6305172839657027e-7	0.46141984384935164
6.49	0.4614796429104568	3.5531449767395265e-7	0.4614792875959591
6.5	0.46153889621719346	3.4774298568939296e-7	0.4615385484742078
6.51	0.4615979676597325	3.403336230351883e-7	0.4615976273261095
6.52	0.46165685807143886	3.330829176737473e-7	0.4616565249885212
6.53	0.4617155682806411	3.2598745324843386e-7	0.46171524229318783
6.54	0.4617740991106692	3.1904388743159356e-7	0.46177378006678177
6.55	0.46183245137989043	3.1224895030892976e-7	0.4618321391309401
6.56	0.4618906259017422	3.055994427994317e-7	0.4618903203022994
6.57	0.46194862348477633	2.990922351100574e-7	0.46194832439254124
6.58	0.46200644493268744	2.92724265224405e-7	0.4620061522084222
6.59	0.4620640910443514	2.8649253742461016e-7	0.462063804551814
6.6	0.46212156261386333	2.8039412084574366e-7	0.46212128221974247
6.61	0.462178860430567	2.744261480619782e-7	0.46217858600441897
6.62	0.46223598527909476	2.685858137038274e-7	0.46223571669328106
6.63	0.4622929379393991	2.628703731057582e-7	0.46229267506902594
6.64	0.4623497191867878	2.572771409835156e-7	0.4623494619096468
6.65	0.46240632979195695	2.5180349014049113e-7	0.46240607798846683
6.66	0.46246277052102513	2.4644685020249836e-7	0.46246252407417493
6.67	0.46251904213556827	2.4120470638031836e-7	0.4625188009308619
6.68	0.4625751453926495	2.3607459825940948e-7	0.46257490931805123
6.6899999999999995	0.4626310810448527	2.310541186161725e-7	0.46263084999073406
6.7	0.46268684984031916	2.261409122601864e-7	0.4626866236994069
6.71	0.46274245252277313	2.213326749018413e-7	0.4627422311900982
6.72	0.462797889831559	2.1662715204480033e-7	0.46279767320440696
6.7299999999999995	0.4628531625016689	2.120221379027503e-7	0.462852950479531
6.74	0.4629082712637789	2.0751547433989602e-7	0.46290806374830457
6.75	0.46296321684427444	2.0310504983467917e-7	0.4629630137392246
6.76	0.4630179999652876	1.987887984662014e-7	0.4630178011764891
6.77	0.46307262134472094	1.9456469892285776e-7	0.46307242678002203
6.78	0.4631270816962846	1.9043077353268353e-7	0.46312689126551104
6.79	0.46318138172951817	1.8638508731493906e-7	0.46318119534443086
6.8	0.46323552214983016	1.8242574705245787e-7	0.46323533972408315
6.81	0.4632895036585228	1.7855090038430666e-7	0.46328932510762244
6.82	0.46334332695281705	1.747587349183029e-7	0.4633431521940821
6.83	0.4633969927258908	1.7104747736295591e-7	0.4633968216784134
6.84	0.4634505016669018	1.674153926783975e-7	0.4634503342515091
6.85	0.46350385446101633	1.6386078324588966e-7	0.4635036906002331
6.86	0.46355705178943757	1.603819880554945e-7	0.46355689140744955
6.87	0.46361009432944217	1.569773819115092e-7	0.46360993735206024
6.88	0.4636629827543933	1.536453746552699e-7	0.4636628291090187
6.89	0.4637157177337785	1.5038441040494732e-7	0.4637155673493681
6.9	0.4637682999332368	1.471929668119551e-7	0.46376815274027
6.91	0.4638207300145848	1.4406955433360775e-7	0.46382058594503045
6.92	0.46387300863583714	1.4101271552166654e-7	0.46387286762312163
6.93	0.46392513645124384	1.38021024326428e-7	0.4639249984302195
6.9399999999999995	0.4639771141113139	1.3509308541600935e-7	0.4639769790182285
6.95	0.4640289422628335	1.3222753351049742e-7	0.4640288100353
6.96	0.4640806215489049	1.294230327306348e-7	0.46408049212587216
6.97	0.4641321526089648	1.2667827596072013e-7	0.4641320259306888
6.9799999999999995	0.4641835360788053	1.2399198422541409e-7	0.4641834120868211
6.99	0.4642347725906146	1.213629060801418e-7	0.46423465122770846
7.	0.4642858627729856	1.1878981701479541e-7	0.46428574398316863
7.01	0.46433680725095333	1.1627151887043982e-7	0.4643366909794344
7.02	0.46438760664601403	1.1380683926874179e-7	0.46438749283917474
7.03	0.4644382615761483	1.1139463105383768e-7	0.46443815018151724
7.04	0.46448877265585115	1.0903377174636999e-7	0.4644886636220794
7.05	0.4645391404961519	1.0672316300942147e-7	0.4645390337729889
7.06	0.46458936570464116	1.0446173012609003e-7	0.464589261242911
7.07	0.46463944888549186	1.0224842148844506e-7	0.4646393466370704
7.08	0.4646893906394835	1.0008220809761788e-7	0.46468929055727537
7.09	0.46473919156402776	9.796208307477878e-8	0.4647390936019447
7.1	0.46478885225319266	9.588706118276538e-8	0.4647887563661315
7.11	0.46483837329771993	9.385617835812577e-8	0.46483827944154155
7.12	0.46488775528505294	9.186849125334977e-8	0.4648876634165617
7.13	0.4649369987993581	8.992307678906232e-8	0.4649369088762813
7.14	0.4649861044215481	8.801903171596386e-8	0.46498601640251636
7.15	0.46503507272930544	8.615547218630107e-8	0.46503498657383324
7.16	0.4650839042970981	8.433153333466134e-8	0.4650838199655648
7.17	0.4651325996962105	8.25463688678837e-8	0.46513251714984166
7.18	0.46518115949476024	8.079915066388969e-8	0.46518107869560954
7.1899999999999995	0.46522958425771976	7.908906837923668e-8	0.4652295051686514
7.2	0.4652778745469391	7.741532906520271e-8	0.46527779713161
7.21	0.46532603092116853	7.577715679221733e-8	0.46532595514401176
7.22	0.4653740539360766	7.417379228245304e-8	0.46537397976228434
7.2299999999999995	0.46542194414427446	7.260449255040187e-8	0.46542187153978193
7.24	0.46546970209533217	7.106853055125984e-8	0.4654696310268016
7.25	0.4655173283358032	6.956519483695007e-8	0.46551725877060834
7.26	0.4655648234092473	6.809378921961532e-8	0.4655647553154581
7.27	0.4656121878562426	6.66536324424191e-8	0.46561212120261014
7.28	0.4656594222144135	6.524405785749352e-8	0.46565935697035565
7.29	0.4657065270184457	6.38644131108791e-8	0.4657064631540326
7.3	0.4657535028001092	6.251405983430128e-8	0.46575344028604937
7.31	0.46580035008827797	6.119237334363738e-8	0.46580028889590464
7.32	0.46584706940894716	5.989874234392504e-8	0.4658470095102048
7.33	0.46589366128525433	5.863256864077112e-8	0.46589360265268565
7.34	0.46594012623749603	5.73932668580192e-8	0.46594006884422917
7.35	0.4659864647831536	5.6180264161541117e-8	0.4659864086028894
7.36	0.4660326774369021	5.4992999989017247e-8	0.4660326224439021
7.37	0.46607876471063747	5.3830925785575784e-8	0.4660787108797117
7.38	0.4661247271134933	5.269350474516154e-8	0.46612467441998856
7.39	0.4661705651518541	5.158021155751129e-8	0.4661705135716426
7.4	0.46621627932938153	5.0490532160611616e-8	0.4662162288388494
7.41	0.4662618701470252	4.942396349852073e-8	0.46626182072306166
7.42	0.46630733810304825	4.8380013284435776e-8	0.466307289723035
7.43	0.4663526836930389	4.735819976889319e-8	0.4663526363348391
7.4399999999999995	0.46639790740992937	4.6358051512988455e-8	0.46639786105187786
7.45	0.466443009744018	4.537910716650653e-8	0.46644296436491084
7.46	0.4664879911829801	4.442091525085633e-8	0.4664879467620649
7.47	0.46653285221189106	4.34830339467029e-8	0.4665328087288571
7.4799999999999995	0.46657759331324	4.256503088619701e-8	0.4665775507482091
7.49	0.4666222149669481	4.1666482949700486e-8	0.4666221733004652
7.5	0.46666671765038686	4.07869760669101e-8	0.4666666768634108
7.51	0.4667111018383904	3.9926105022283306e-8	0.46671106191228534
7.52	0.46675536800327816	3.908347326467336e-8	0.46675532891980487
7.53	0.4667995166148668	3.8258692721081166e-8	0.4667994783561741
7.54	0.46684354814048945	3.7451383614434896e-8	0.46684351068910585
7.55	0.4668874630450116	3.6661174285308704e-8	0.4668874263838373
7.56	0.46693126179084327	3.5887701017496224e-8	0.46693122590314223
7.57	0.46697494483796315	3.513060786735364e-8	0.4669749097073553
7.58	0.4670185126439246	3.438954649683142e-8	0.4670184782543781
7.59	0.46706196566388236	3.366417601011315e-8	0.46706193199970636
7.6	0.4671053043505977	3.2954162793784496e-8	0.4671052713964349
7.61	0.4671485291544616	3.225918036045439e-8	0.4671484968952812
7.62	0.46719164052350487	3.157890919575413e-8	0.46719160894459566
7.63	0.46723463890341965	3.0913036608640056e-8	0.467234607990383
7.64	0.4672775247375654	3.026125658492913e-8	0.46727749447630884
7.65	0.4673202984669958	2.962326964399621e-8	0.4673202688437262
7.66	0.46736296053046283	2.8998782698565052e-8	0.4673629315316801
7.67	0.4674055113644377	2.8387508917524886e-8	0.4674054829769288
7.68	0.46744795140312523	2.7789167591707943e-8	0.46744792361395765
7.6899999999999995	0.46749028107847773	2.720348400256288e-8	0.46749025387499377
7.7	0.46753250082020376	2.6630189293661384e-8	0.4675324741900145
7.71	0.4675746110557949	2.6069020344976773e-8	0.4675745849867745
7.72	0.46761661221053047	2.5519719649873584e-8	0.4676165866908108
7.7299999999999995	0.4676585047074927	2.498203519475043e-8	0.46765847972545754
7.74	0.4677002889675832	2.445572034127763e-8	0.46770026451186286
7.75	0.46774196540953855	2.3940533711173914e-8	0.46774194146900483
7.76	0.46778353444993886	2.3436239073466442e-8	0.4677835110136998
7.77	0.46782499650322457	2.2942605234181107e-8	0.46782497356061936
7.78	0.4678663519817117	2.245940592840976e-8	0.4678663295223058
7.79	0.46790760129560516	2.1986419714703253e-8	0.4679075793091854
7.8	0.4679487448530045	2.1523429871739275e-8	0.4679487233295746
7.81	0.4679897830599309	2.1070224297216474e-8	0.4679897619897066
7.82	0.4680307163203291	2.0626595408925984e-8	0.4680306956937337
7.83	0.46807154503608295	2.019234004795353e-8	0.4680715248437429
7.84	0.4681122696070336	1.976725938396552e-8	0.46811224983977423
7.85	0.46815289043098607	1.935115882253457e-8	0.4681528710798272
7.86	0.4681934079037279	1.8943847914459782e-8	0.46819338895987994
7.87	0.46823382241903705	1.854514026703894e-8	0.4682338038738968
7.88	0.468274134368694	1.815485345724987e-8	0.4682741162138405
7.89	0.46831434414249967	1.7772808946800274e-8	0.4683143263696907
7.9	0.46835445212828586	1.739883199900501e-8	0.4683544347294539
7.91	0.46839445871192475	1.7032751597451775e-8	0.46839444167917316
7.92	0.46843436427734336	1.6674400366415825e-8	0.468434347602943
7.93	0.4684741692065351	1.6323614492986642e-8	0.4684741528829206
7.94	0.46851387387957516	1.5980233650868957e-8	0.46851385789934147
7.95	0.4685534786746233	1.5644100925822258e-8	0.46855346303052237
7.96	0.46859298396794885	1.531506274270293e-8	0.46859296865288613
7.97	0.46863239013393443	1.4992968794074883e-8	0.4686323751409657
7.9799999999999995	0.46867169754508536	1.4677671970354372e-8	0.4686716828674134
7.99	0.4687109065720486	1.436902829145597e-8	0.46871089220302037
8.	0.4687500175836212	1.406689683990739e-8	0.4687500035167244
8.01	0.4687890309467586	1.3771139695400966e-8	0.46878901717561894
8.02	0.46882794702659003	1.3481621870751343e-8	0.46882793354496816
8.03	0.4688667661864315	1.3198211249228537e-8	0.4688667529882203
8.04	0.468905488787789	1.2920778523236861e-8	0.4689054758670105
8.05	0.4689441151903787	1.264919713431054e-8	0.4689441025411816
8.06	0.4689826457521319	1.2383343214397867e-8	0.46898263336878865
8.07	0.46902108082920924	1.2123095528405372e-8	0.4690210687061137
8.08	0.4690594207760138	1.1868335417975748e-8	0.4690594089076784
8.09	0.469097665945192	1.161894674647219e-8	0.46909765432624523
8.1	0.46913581668765497	1.1374815845143377e-8	0.4691358053128391
8.11	0.46917387335258837	1.113583146044358e-8	0.4691738622167569
8.12	0.46921183628745383	1.0901884702482983e-8	0.46921182538556916
8.13	0.4692497058380108	1.0672868994583764e-8	0.46924969516514176
8.14	0.4692874823483198	1.0448680023918345e-8	0.46928747189963976
8.15	0.46932516616075254	1.0229215693205854e-8	0.46932515593153684
8.16	0.4693627576160095	1.0014376073444798e-8	0.46936274760163343
8.17	0.46940025705312116	9.804063357658965e-9	0.46940024724905777
8.18	0.4694376648094629	9.598181815635003e-9	0.4694376552112811
8.19	0.46947498122076675	9.396637749630197e-9	0.469474971824129
8.2	0.4695122066211255	9.199339451029583e-9	0.4695121974217861
8.209999999999999	0.4695493413430081	9.006197157931928e-9	0.4695493323368109
8.22	0.46958638571726674	8.817123013644472e-9	0.4695863769001437
8.23	0.46962334007314915	8.632031026067155e-9	0.4696233314411181
8.24	0.46966020473830267	8.450837027946577e-9	0.46966019628746564
8.25	0.4696969800387936	8.27345863798166e-9	0.469696971765335
8.26	0.46973366629910285	8.09981522276217e-9	0.46973365819928764
8.27	0.4697702638421516	7.929827859522357e-9	0.46977025591232374
8.28	0.4698067729892976	7.763419299692138e-9	0.46980676522587833
8.29	0.46984319406035246	7.60051393322864e-9	0.4698431864598385
8.3	0.46987952737358607	7.4410377537112805e-9	0.46987951993254834
8.31	0.46991577324573797	7.284918324184141e-9	0.46991576596081963
8.32	0.4699519319920289	7.132084743729099e-9	0.4699519248599442
8.33	0.4699880039261634	6.982467614754574e-9	0.4699879969436958
8.34	0.4700239893603469	6.835999010984078e-9	0.47002398252434785
8.35	0.4700598886052866	6.692612446129662e-9	0.4700598819126741
8.36	0.4700957019702078	6.552242843235528e-9	0.4700956954179649
8.37	0.47013142976285766	6.414826504677363e-9	0.47013142334803115
8.38	0.4701670722895165	6.2803010828033045e-9	0.47016706600921543
8.39	0.4702026298550061	6.148605551202853e-9	0.47020262370640054
8.4	0.4702381027626957	6.0196801765899045e-9	0.4702380967430155
8.41	0.47027349131451485	5.893466491287156e-9	0.47027348542104835
8.42	0.47030879581095875	5.76990726629861e-9	0.47030879004105147
8.43	0.4703440165510994	5.648946484957698e-9	0.47034401090215294
8.44	0.4703791538325933	5.5305293171386054e-9	0.470379148302064
8.45	0.47041420795168537	5.414602094018712e-9	0.47041420253708327
8.459999999999999	0.47044917920322316	5.3011122833803186e-9	0.4704491739021109
8.47	0.4704840678806637	5.190008465440035e-9	0.47048406269065524
8.48	0.47051887427607797	5.08124030919464e-9	0.4705188691948377
8.49	0.4705535986801675	4.974758549272009e-9	0.47055359370540895
8.5	0.470588241382261	4.870514963276667e-9	0.4705882365117461
8.51	0.4706228026703316	4.768462349619057e-9	0.4706227979018692
8.52	0.4706572828309984	4.668554505818253e-9	0.47065727816244385
8.53	0.470691682149541	4.570746207267944e-9	0.4706916775787948
8.54	0.47072600090990036	4.4749931864557304e-9	0.4707259964349072
8.55	0.4707602393946934	4.381252112626018e-9	0.47076023501344133
8.56	0.4707943978852145	4.289480571877067e-9	0.47079439359573394
8.57	0.47082847666144784	4.1996370476826466e-9	0.4708284724618108
8.58	0.4708624760020722	4.111680901829516e-9	0.47086247189039127
8.59	0.4708963961844684	4.025572355761567e-9	0.47089639215889606
8.6	0.47093023748472956	3.941272472322005e-9	0.4709302335434571
8.61	0.4709640001776684	3.858743137885019e-9	0.47096399631892527
8.62	0.47099768453681906	3.777947044868593e-9	0.47099768075887205
8.63	0.47103129083445244	3.698847674620274e-9	0.47103128713560477
8.64	0.47106481934157723	3.6214092806679747e-9	0.47106481572016795
8.65	0.47109827032794993	3.5455968723278092e-9	0.47109826678235306
8.66	0.47113164406208374	3.471376198661548e-9	0.47113164059070756
8.67	0.47116494081125226	3.398713732776033e-9	0.4711649374125385
8.68	0.47119816084149885	3.3275766564572833e-9	0.4711981575139222
8.69	0.47123130441764	3.257932845132121e-9	0.4712313011597071
8.7	0.4712643718032801	3.189750853150295e-9	0.47126436861352927
8.71	0.47129736326081145	3.1229998993802408e-9	0.47129736013781154
8.72	0.4713302790514199	3.0576498531118117e-9	0.47133027599377003
8.73	0.47136311943510095	2.9936712202592493e-9	0.47136311644142975
8.74	0.47139588467065857	2.931035129858194e-9	0.47139588173962343
8.75	0.4714285750157127	2.869713320850265e-9	0.4714285721459994
8.76	0.47146119072670917	2.8096781291491264e-9	0.47146118791703107
8.77	0.4714937320589248	2.7509024749820064e-9	0.47149372930802236
8.78	0.4715261992664712	2.693359850500771e-9	0.47152619657311134
8.79	0.4715585926023101	2.6370243076567868e-9	0.47155858996528577
8.8	0.4715909123182477	2.581870446333927e-9	0.47159090973637724
8.81	0.4716231586649504	2.527873402734238e-9	0.471623156137077
8.82	0.4716553318919473	2.475008838010746e-9	0.47165532941693844
8.83	0.47168743224763976	2.423252927142281e-9	0.47168742982438683
8.84	0.4717194599793019	2.372582348045025e-9	0.47171945760671957
8.85	0.4717514153330961	2.322974270915761e-9	0.47175141301012186
8.86	0.4717832985540696	2.274406347801875e-9	0.47178329627966326
8.87	0.4718151098861636	2.2268567023932503e-9	0.4718151076593069
8.88	0.47184684957222695	2.1803039200313176e-9	0.471846847391923
8.89	0.4718785178540104	2.134727037930655e-9	0.4718785157192834
8.9	0.47191011497218194	2.0901055356084844e-9	0.4719101128820764
8.91	0.47194164116632914	2.046419325517781e-9	0.47194163911990983
8.92	0.4719730966749653	2.0036487438795234e-9	0.47197309467131654
8.93	0.4720044817355321	1.9617745417098802e-9	0.4720044797737576
8.94	0.4720357965844168	1.9207778760381623e-9	0.47203579466363893
8.95	0.47206704145694506	1.8806403013114633e-9	0.47206703957630475
8.96	0.4720982165873942	1.841343760982001e-9	0.4720982147460504
8.97	0.47212932220899534	1.8028705792732903e-9	0.47212932040612476
8.98	0.47216035855394345	1.7652034531212392e-9	0.47216035678874
8.99	0.47219132585339874	1.7283254442865588e-9	0.47219132412507325
9.	0.4722222243374975	1.6922199716347364e-9	0.4722222226452775
9.01	0.472253054235351	1.6568708035800312e-9	0.47225305257848027
9.02	0.4722838157750564	1.6222620506899892e-9	0.47228381415279436
9.03	0.47231450918370027	1.5883781584470502e-9	0.4723145075953221
9.04	0.472345134687367	1.5552039001638955e-9	0.4723451331321631
9.05	0.4723756925111404	1.5227243700492507e-9	0.47237569098841603
9.06	0.47240618287910874	1.4909249764209685e-9	0.47240618138818374
9.07	0.47243660601437554	1.4597914350631663e-9	0.4724366045545841
9.08	0.4724669621390606	1.429309762724457e-9	0.4724669607097508
9.09	0.4724972514743061	1.3994662707541818e-9	0.47249725007483984
9.1	0.4725274742402813	1.370247558873735e-9	0.47252747287003377
9.11	0.47255763065619416	1.3416405090800973e-9	0.47255762931455364
9.12	0.4725877209402856	1.3136322796787553e-9	0.47258771962665336
9.13	0.4726177453098439	1.2862102994432472e-9	0.47261774402363366
9.14	0.47264770398120604	1.2593622618986666e-9	0.47264770272184375
9.15	0.47267759716976004	1.2330761197264048e-9	0.47267759593668396
9.16	0.4727074250899617	1.2073400792876517e-9	0.4727074238826216
9.17	0.4727371879553225	1.1821425952630444e-9	0.4727371867731799
9.18	0.4727668859784313	1.1574723654060276e-9	0.47276688482095897
9.19	0.4727965193709454	1.133318325407489e-9	0.4727965182376271
9.2	0.4728260883436093	1.1096696438693085e-9	0.47282608723393965
9.21	0.4728555931062447	1.086515717384489e-9	0.472855592019729
9.22	0.47288503386776815	1.0638461657216315e-9	0.47288503280392197
9.23	0.4729144108361906	1.041650827111465e-9	0.4729144097945398
9.24	0.4729437242186232	1.019919753633344e-9	0.4729437231987035
9.25	0.4729729742212766	9.986432066995237e-10	0.47297297322263343
9.26	0.4730021610494774	9.778116526351529e-10	0.47300216007166573
9.27	0.4730312849076645	9.574157583519476e-10	0.47303128395024874
9.28	0.4730603459993936	9.374463871135478e-10	0.4730603450619472
9.29	0.47308934452734697	9.178945943906109e-10	0.4730893436094524
9.3	0.47311828069333245	8.987516238037213e-10	0.4731182797945809
9.31	0.47314715469829327	8.800089031522782e-10	0.47314715381828437
9.32	0.4731759667423088	8.616580405274729e-10	0.47317596588065075
9.33	0.4732047170246026	8.436908205076387e-10	0.47320471618091176
9.34	0.4732334057435447	8.260992004341717e-10	0.47323340491744553
9.35	0.4732620330966557	8.088753067663252e-10	0.4732620322877804
9.36	0.4732905992806127	7.920114315132003e-10	0.4732905984886012
9.37	0.47331910449125314	7.75500028741291e-10	0.47331910371575314
9.38	0.4733475489235801	7.593337111559737e-10	0.4733475481642464
9.39	0.4733759327717677	7.435052467553838e-10	0.4733759320282625
9.4	0.4734042562291583	7.280075555551051e-10	0.4734042555011508
9.41	0.4734325194882796	7.128337063822143e-10	0.4734325187754459
9.42	0.4734607227408357	6.979769137371731e-10	0.47346072204285883
9.43	0.4734888661777243	6.834305347221353e-10	0.47348886549429375
9.44	0.4735169499890272	6.691880660342603e-10	0.4735169493198392
9.45	0.473544974364028	6.552431410226496e-10	0.47354497370878484
9.46	0.47357293949120427	6.415895268075518e-10	0.47357293884961477
9.47	0.473600845558243	6.282211214605288e-10	0.47360084493002186
9.48	0.47362869275203645	6.151319512442523e-10	0.4736286921369045
9.49	0.4736564812586912	6.023161679107115e-10	0.47365648065637506
9.5	0.47368421126352667	5.897680460565545e-10	0.4736842106737586
9.51	0.47371188295108513	5.774819805343687e-10	0.4737118823736031
9.52	0.4737394965051346	5.654524839187049e-10	0.4737394959396821
9.53	0.47376705210867126	5.536741840256854e-10	0.47376705155499704
9.54	0.4737945499439242	5.421418214850598e-10	0.4737945494017824
9.55	0.47382199019235893	5.308502473635902e-10	0.4738219896615087
9.56	0.4738493730346796	5.197944208386907e-10	0.4738493725148852
9.57	0.47387669865084076	5.089694069212238e-10	0.47387669814187133
9.58	0.4739039672200408	4.983703742264507e-10	0.4739039667216704
9.59	0.4739311789207315	4.879925927920831e-10	0.4739311784327389
9.6	0.47395833393062287	4.778314319424504e-10	0.4739583334527914
9.61	0.4739854324266851	4.678823581978013e-10	0.47398543195880277
9.62	0.4740124745851496	4.58140933227781e-10	0.47401247412700864
9.63	0.4740394605815214	4.48602811848149e-10	0.47403946013291864
9.64	0.474066390590574	4.392637400598258e-10	0.47406639015131025
9.65	0.47409326478635444	4.3011955312934954e-10	0.4740932643562349
9.66	0.47412008334219313	4.211661737098956e-10	0.474120082921027
9.67	0.4741468464307018	4.123996100019753e-10	0.4741468460183022
9.68	0.47417355422377916	4.0381595395298185e-10	0.47417355381996323
9.69	0.4742002068926121	3.954113794947582e-10	0.47420020649720074
9.7	0.47422680460768935	3.871821408183817e-10	0.4742268042205072
9.71	0.47425334753878806	3.7912457068537427e-10	0.4742533471596635
9.72	0.4742798358549897	3.712350787745752e-10	0.4742798354837546
9.73	0.47430626972468554	3.635101500638994e-10	0.47430626936117537
9.74	0.47433264931557007	3.559463432462702e-10	0.47433264895962374
9.75	0.47435897479464917	3.4854028917898164e-10	0.4743589744461089
9.76	0.4743852463282498	3.4128868936579e-10	0.47438524598696113
9.77	0.47441146408201307	3.3418831447104e-10	0.4744114637478247
9.78	0.47443762822090596	3.2723600286514743e-10	0.47443762789366994
9.79	0.474463738909218	3.204286592007738e-10	0.4744637385887894
9.8	0.47448979631057103	3.137632530190414e-10	0.47448979599680774
9.81	0.47451580058791965	3.0723681738516087e-10	0.4745158002806828
9.82	0.47454175190355224	3.0084644755282897e-10	0.4745417516027058
9.83	0.474567650419102	2.945892996568133e-10	0.4745676501245127
9.84	0.4745934962955378	2.884625894331069e-10	0.47459349600707523
9.85	0.47461928969317996	2.8246359096607845e-10	0.47461928941071635
9.86	0.47464503077170117	2.765896354620447e-10	0.47464503049511153
9.87	0.47467071969011804	2.708381100487044e-10	0.4746707194192799
9.88	0.47469635660681225	2.6520645659988847e-10	0.4746963563416058
9.89	0.47472194167951864	2.596921705850932e-10	0.4747219414198265
9.9	0.47474747506534143	2.542927999432604e-10	0.4747474748110486
9.91	0.4747729569207436	2.4900594398030843e-10	0.4747729566717377
9.92	0.4747983874015613	2.438292522898989e-10	0.47479838715773204
9.93	0.4748237666630028	2.387604236969523e-10	0.47482376642424234
9.94	0.47484909485965054	2.3379720522343076e-10	0.47484909462585334
9.95	0.4748743721454685	2.289373910759167e-10	0.4748743719165311
9.96	0.4748995986737976	2.2417882165452608e-10	0.47489959844961877
9.97	0.4749247745973687	2.1951938258270945e-10	0.4749247743778493
9.98	0.4749499000682958	2.1495700375748685e-10	0.4749498998533388
9.99	0.47497497523808746	2.1048965841970145e-10	0.47497497502759783
10.	0.475000000257644	2.061153622438558e-10	0.47500000005152865

==> datslowk.dat <==
R	t10	t100	t1000
0.	1.	1.	1.
0.1	0.9974001512258909	0.9980178069284955	0.9982071431625712
0.2	0.989671272423195	0.9921223940107025	0.9928745209322751
0.30000000000000004	0.9770218640050999	0.9824647576062628	0.9841377340783084
0.4	0.9597879756306059	0.9692883749887856	0.9722154456351687
0.5	0.9384167933948245	0.9529174725328821	0.9573988603695563
0.6000000000000001	0.9134451329010971	0.9337416474601083	0.9400379338070318
0.7000000000000001	0.8854741819077406	0.9121977990813355	0.9205251676339027
0.8	0.8551420493235179	0.8887504773592985	0.8992779844540052
0.9	0.8230957806453462	0.8638718305861802	0.876720741224098
1.	0.7899644876516022	0.8380223258640378	0.8532674334832463
1.1	0.7563351151723373	0.81163332791392	0.8293060635414347
1.2000000000000002	0.7227321413434187	0.785092461504085	0.8051855022499548
1.3	0.6896021970336551	0.7587324637217036	0.7812054777045336
1.4000000000000001	0.6573042339833882	0.7328239718183164	0.757610090820562
1.5	0.6261054407091512	0.7075724105510799	0.7345850052109225
1.6	0.596182764318569	0.6831188611779067	0.7122582062414667
1.7000000000000002	0.567629473099084	0.6595445330286752	0.6907039900930648
1.8	0.5404659166109638	0.6368782367576444	0.6699496447478216
1.9000000000000001	0.5146533937388059	0.6151060906444507	0.6499841344815276
2.	0.4901098969427007	0.5941825882345133	0.6307680069681958
2.1	0.4667264553929571	0.5740421221237428	0.6122437119931373
2.2	0.44438285152158924	0.5546100942707817	0.5943455525403891
2.3000000000000003	0.42296162635486717	0.5358128419439967	0.5770085773728652
2.4000000000000004	0.4023595037147437	0.5175857596376621	0.5601758596290484
2.5	0.38249563166238754	0.499879186659198	0.5438037755538028
2.6	0.36331633764410215	0.48266186542729234	0.527865086211477
2.7	0.3447963965382999	0.46592181575760055	0.5123498169509944
2.8000000000000003	0.32693709374497065	0.44966519747308453	0.4972641089923476
2.9000000000000004	0.3097616068340297	0.4339130198823428	0.48262737095296515
3.	0.29330841166679567	0.4186965784815253	0.4684681743579624
3.1	0.2776235305508717	0.4040520396385362	0.45481940867176557
3.2	0.26275247550227687	0.39001480100477365	0.44171323469031004
3.3000000000000003	0.24873270028182987	0.3766142022967264	0.429176350960839
3.4000000000000004	0.23558726798728177	0.3638690862429675	0.41722602091889854
3.5	0.22332027941299956	0.35178459587377015	0.4058672067157459
3.6	0.21191440798161557	0.3403504538242999	0.395091029896181
3.7	0.20133066910517106	0.3295408155560026	0.38487464138230665
3.8000000000000003	0.19151033534336295	0.3193156355072297	0.37518244628174136
3.9000000000000004	0.18237871263748076	0.3096233465628245	0.3659685048723285
4.	0.17385033350473564	0.30040454041922854	0.3571798300539233
4.1000000000000005	0.16583501271355222	0.2915962517326315	0.3487602314362182
4.2	0.15824415858052657	0.283136455071254	0.34065432180137156
4.3	0.15099672577906184	0.2749682541563673	0.3328113043168648
4.4	0.14402429762890545	0.26704350451651565	0.3251881965907826
4.5	0.1372748095297926	0.25932546774690507	0.3177522154192938
4.6000000000000005	0.13071467307618953	0.25179032731351914	0.31048213635111016
4.7	0.12432914043349233	0.24442746781080507	0.3033685457471525
4.800000000000001	0.11812095934778888	0.23723854505216738	0.296413009785187
4.9	0.11210751527661707	0.23023548606907557	0.28962628490291803
5.	0.10631679184373813	0.2234376522925281	0.2830257785507168
5.1000000000000005	0.1007825778682978	0.21686846764113657	0.2766325306777798
5.2	0.09553940418636485	0.21055185291514755	0.2704680203079784
5.300000000000001	0.09061768833046015	0.2045088308400726	0.26455110579410185
5.4	0.08603956023718987	0.19875448326423004	0.25889538260029016
5.5	0.08181570464720207	0.19329586481741184	0.25350719212441386
5.6000000000000005	0.07794350213438626	0.18813059890972428	0.2483844447505374
5.7	0.07440658464649298	0.1832465843423703	0.24351633728305994
5.800000000000001	0.07117579449170784	0.1786226702990939	0.23888395735239554
5.9	0.06821140167596632	0.17423021989306964	0.23446168363168296
6.	0.06546632039586331	0.17003537977483293	0.2302192184659109
6.1000000000000005	0.06288997973689682	0.16600178300576135	0.22612403516407825
6.2	0.060432453312411066	0.16209358459949214	0.2221439902419779
6.300000000000001	0.05804844126641902	0.1582780962273181	0.218249843594478
6.4	0.05570072555833375	0.1545283485557915	0.21441744681277147
6.5	0.05336278193009528	0.15082490999793982	0.2106293992417104
6.6000000000000005	0.05102032244719529	0.14715698093113344	0.20687602849236353
6.7	0.048671651610711075	0.1435226505775146	0.2031556210523228
6.800000000000001	0.04632683589702281	0.13992831604386957	0.19947390250686522
6.9	0.044005799926189894	0.13638734305909653	0.19584283857152524
7.	0.04173556167815971	0.13291811805137654	0.19227889092738046
7.1000000000000005	0.03954689529175211	0.12954169502915616	0.1888009100614017
7.2	0.03747075644986917	0.12627927363990307	0.18542787679786868
7.300000000000001	0.035534818610404945	0.12314975425058068	0.1821767126983106
7.4	0.033760448054762054	0.12016760167931786	0.17906036678663506
7.5	0.03216039474237303	0.1173412133092898	0.17608635391381738
7.6000000000000005	0.030737399954307704	0.11467193373106943	0.17325587209234175
7.7	0.029483828573769716	0.11215379235439228	0.17056356728870412
7.800000000000001	0.028382332893716968	0.1097739691725126	0.16799795034489173
7.9	0.027407455870410127	0.10751392397667082	0.1655424081084977
8.	0.02652799412599281	0.10535106242215862	0.16317669541296706
8.1	0.025709872798772616	0.10326076413327011	0.16087875136284024
8.200000000000001	0.024919241558097497	0.10121856775293783	0.15862665625149205
8.3	0.024125487189267058	0.09920229793605559	0.156400536558548
8.4	0.023303873731634697	0.09719393019857413	0.1541842352403449
8.5	0.022437564018596774	0.09518101972109815	0.1519665915553151
8.6	0.02151884187521463	0.09315756632169646	0.14974221596248208
8.700000000000001	0.020549435396380513	0.09112424507528948	0.14751169691243982
8.8	0.01953993053033501	0.08908799473266288	0.14528123248139047
8.9	0.01850835196259317	0.08706101806306722	0.1430617353009496
9.	0.01747806666300885	0.08505930359903971	0.14086750881499283
9.1	0.016475227138320243	0.08310082185343916	0.1387146319397222
9.200000000000001	0.015526010893749654	0.08120357699722369	0.136619214212528
9.3	0.014653926563419196	0.079383704905709	0.13459569240493113
9.4	0.013877444842246315	0.0776537998449916	0.1326553318464009
9.5	0.013208175492392171	0.07602162610863325	0.13080507245997205
9.600000000000001	0.012649754364506053	0.07448933048792379	0.12904682330854436
9.700000000000001	0.012197532499982034	0.07305322075082647	0.12737726403919303
9.8	0.011839080164805178	0.07170411939533627	0.12578816154143327
9.9	0.01155543986181751	0.07042824630557938	0.12426716030586915
10.	0.011322991531655287	0.0692085339085011	0.12279896016014315


==> quantum.dat <==
k	C
0.	1.
0.001	0.9999912719918765
0.002	0.999965089349682
0.003	0.9999214562192494
0.004	0.9998603795079904
0.005	0.9997818688814313
0.006	0.9996859367583685
0.007	0.9995725983046506
0.008	0.9994418714255892
0.009000000000000001	0.9992937767570119
0.01	0.99912833765496
0.011	0.9989455801840493
0.012	0.9987455331045008
0.013000000000000001	0.9985282278578541
0.014	0.9982936985513848
0.015	0.9980419819412346
0.016	0.9977731174142739
0.017	0.9974871469687203
0.018000000000000002	0.9971841151935235
0.019	0.9968640692465458
0.02	0.996527058831558
0.021	0.9961731361740698
0.022	0.9958023559960266
0.023	0.9954147754893914
0.024	0.9950104542886401
0.025	0.9945894544422006
0.026000000000000002	0.9941518403828584
0.027	0.9936976788971624
0.028	0.9932270390938567
0.029	0.9927399923713747
0.03	0.9922366123844162
0.031	0.9917169750096544
0.032	0.9911811583105902
0.033	0.9906292425015961
0.034	0.9900613099111817
0.035	0.9894774449445115
0.036000000000000004	0.9888777340452121
0.037	0.9882622656565039
0.038	0.9876311301816896
0.039	0.9869844199440363
0.04	0.9863222291460895
0.041	0.9856446538284453
0.042	0.9849517918280299
0.043000000000000003	0.9842437427359093
0.044	0.9835206078546724
0.045	0.9827824901554211
0.046	0.9820294942344022
0.047	0.9812617262693166
0.048	0.9804792939753421
0.049	0.9796823065609022
0.05	0.9788708746832196
0.051000000000000004	0.9780451104036844
0.052000000000000005	0.977205127143071
0.053	0.9763510396366443
0.054	0.975482963889177
0.055	0.9746010171299193
0.056	0.9737053177675526
0.057	0.97279598534515
0.058	0.9718731404951885
0.059000000000000004	0.9709369048946322
0.06	0.9699874012201193
0.061	0.9690247531032856
0.062	0.968049085086249
0.063	0.967060522577282
0.064	0.9660591918067064
0.065	0.965045219783027
0.066	0.9640187342493348
0.067	0.9629798636400079
0.068	0.9619287370377259
0.069	0.9608654841308292
0.07	0.9597902351710399
0.07100000000000001	0.9587031209315697
0.07200000000000001	0.9576042726656326
0.073	0.9564938220653871
0.074	0.9553719012213189
0.075	0.9542386425820943
0.076	0.9530941789148888
0.077	0.9519386432662187
0.078	0.9507721689232843
0.079	0.9495948893758438
0.08	0.9484069382786293
0.081	0.947208449414321
0.082	0.9459995566570917
0.083	0.9447803939367281
0.084	0.9435510952033513
0.085	0.9423117943927338
0.08600000000000001	0.9410626253922323
0.08700000000000001	0.9398037220073379
0.088	0.9385352179288577
0.089	0.9372572467007301
0.09	0.9359699416884825
0.091	0.9346734360483363
0.092	0.9333678626969666
0.093	0.9320533542819153
0.094	0.930730043152667
0.095	0.9293980613323882
0.096	0.9280575404903326
0.097	0.9267086119149104
0.098	0.9253514064874329
0.099	0.9239860546565176
0.1	0.92261268641317
0.101	0.9212314312665272
0.10200000000000001	0.9198424182202729
0.10300000000000001	0.9184457757497163
0.10400000000000001	0.917041631779531
0.105	0.9156301136621597
0.106	0.914211348156872
0.107	0.9127854614094756
0.108	0.9113525789326802
0.109	0.9099128255871018
0.11	0.9084663255629115
0.111	0.9070132023621152
0.112	0.9055535787814653
0.113	0.9040875768959945
0.114	0.9026153180431667
0.115	0.9011369228076382
0.116	0.8996525110066224
0.117	0.8981622016758526
0.11800000000000001	0.896666113056131
0.11900000000000001	0.895164362580462
0.12	0.893657066861756
0.121	0.8921443416811027
0.122	0.8906263019765992
0.123	0.8891030618327256
0.124	0.8875747344702656
0.125	0.8860414322367537
0.126	0.8845032665974493
0.127	0.8829603481268214
0.128	0.8814127865005399
0.129	0.8798606904879622
0.13	0.8783041679451052
0.131	0.8767433258080951
0.132	0.8751782700870854
0.133	0.8736091058606308
0.134	0.8720359372705122
0.135	0.8704588675169987
0.136	0.8688779988545426
0.137	0.8672934325878897
0.138	0.8657052690686052
0.139	0.8641136076919963
0.14	0.8625185468944305
0.14100000000000001	0.8609201841510337
0.14200000000000002	0.8593186159737609
0.14300000000000002	0.8577139379098319
0.14400000000000002	0.8561062445405199
0.145	0.8544956294802852
0.146	0.8528821853762454
0.147	0.8512660039079701
0.148	0.8496471757875959
0.149	0.8480257907602472
0.15	0.8464019376047578
0.151	0.844775704134685
0.152	0.8431471771996016
0.153	0.8415164426866659
0.154	0.8398835855224542
0.155	0.8382486896750505
0.156	0.8366118381563846
0.157	0.8349731130248107
0.158	0.8333325953879174
0.159	0.8316903654055635
0.16	0.8300465022931278
0.161	0.8284010843249696
0.162	0.8267541888380895
0.163	0.8251058922359847
0.164	0.8234562699926894
0.165	0.8218053966569956
0.166	0.8201533458568455
0.167	0.8185001903038895
0.168	0.8168460017982023
0.169	0.8151908512331512
0.17	0.8135348086004089
0.171	0.8118779429951071
0.17200000000000001	0.8102203226211199
0.17300000000000001	0.8085620147964765
0.17400000000000002	0.8069030859588918
0.17500000000000002	0.8052436016714157
0.176	0.8035836266281847
0.177	0.8019232246602843
0.178	0.8002624587417028
0.179	0.7986013909953837
0.18	0.7969400826993593
0.181	0.7952785942929709
0.182	0.793616985383164
0.183	0.7919553147508578
0.184	0.7902936403573796
0.185	0.7886320193509652
0.186	0.7869705080733165
0.187	0.7853091620662129
0.188	0.7836480360781742
0.189	0.7819871840711684
0.19	0.7803266592273617
0.191	0.7786665139559067
0.192	0.7770067998997648
0.193	0.7753475679425598
0.194	0.7736888682154565
0.195	0.7720307501040669
0.196	0.7703732622553722
0.197	0.7687164525846649
0.198	0.7670603682825049
0.199	0.7654050558216842
0.2	0.7637505609642008
0.201	0.7620969287682399
0.202	0.7604442035951532
0.203	0.7587924291164426
0.20400000000000001	0.7571416483207363
0.20500000000000002	0.7554919035207645
0.20600000000000002	0.7538432363603238
0.20700000000000002	0.7521956878212328
0.20800000000000002	0.7505492982302773
0.209	0.7489041072661372
0.21	0.7472601539663016
0.211	0.7456174767339628
0.212	0.7439761133448902
0.213	0.7423361009542836
0.214	0.7406974761036015
0.215	0.739060274727365
0.216	0.737424532159933
0.217	0.7357902831422508
0.218	0.7341575618285678
0.219	0.7325264017931233
0.22	0.7308968360367991
0.221	0.7292688969937411
0.222	0.7276426165379407
0.223	0.7260180259897848
0.224	0.7243951561225638
0.225	0.7227740371689451
0.226	0.7211546988274022
0.227	0.7195371702686092
0.228	0.7179214801417881
0.229	0.7163076565810172
0.23	0.7146957272114961
0.231	0.7130857191557654
0.232	0.7114776590398837
0.233	0.7098715729995573
0.234	0.7082674866862264
0.23500000000000001	0.7066654252731037
0.23600000000000002	0.7050654134611649
0.23700000000000002	0.7034674754850951
0.23800000000000002	0.7018716351191827
0.23900000000000002	0.7002779156831698
0.24	0.6986863400480502
0.241	0.69709693064182
0.242	0.6955097094551794
0.243	0.6939246980471828
0.244	0.6923419175508406
0.245	0.6907613886786705
0.246	0.6891831317281988
0.247	0.6876071665874097
0.248	0.686033512740145
0.249	0.6844621892714542
0.25	0.6828932148728909
0.251	0.6813266078477606
0.252	0.679762386116316
0.253	0.6782005672209029
0.254	0.6766411683310523
0.255	0.6750842062485254
0.256	0.6735296974123034
0.257	0.6719776579035294
0.258	0.670428103450398
0.259	0.6688810494329944
0.26	0.6673365108880838
0.261	0.6657945025138475
0.262	0.6642550386745725
0.263	0.6627181334052872
0.264	0.6611838004163494
0.265	0.6596520530979829
0.266	0.6581229045247662
0.267	0.6565963674600693
0.268	0.6550724543604425
0.269	0.6535511773799573
0.27	0.6520325483744959
0.271	0.6505165789059937
0.272	0.6490032802466336
0.273	0.6474926633829919
0.274	0.6459847390201362
0.275	0.6444795175856761
0.276	0.6429770092337661
0.277	0.6414772238490634
0.278	0.6399801710506366
0.279	0.6384858601958305
0.28	0.6369943003840824
0.281	0.6355055004606956
0.28200000000000003	0.6340194690205658
0.28300000000000003	0.6325362144118626
0.28400000000000003	0.6310557447396674
0.28500000000000003	0.6295780678695654
0.28600000000000003	0.6281031914311964
0.28700000000000003	0.6266311228217585
0.28800000000000003	0.6251618692094717
0.289	0.623695437536996
0.29	0.6222318345248102
0.291	0.6207710666745456
0.292	0.6193131402722792
0.293	0.6178580613917855
0.294	0.6164058358977477
0.295	0.6149564694489269
0.296	0.6135099675012933
0.297	0.6120663353111144
0.298	0.6106255779380072
0.299	0.6091877002479485
0.3	0.6077527069162472
0.301	0.6063206024304791
0.302	0.604891391093384
0.303	0.6034650770257217
0.304	0.6020416641690965
0.305	0.6006211562887392
0.306	0.5992035569762558
0.307	0.5977888696523412
0.308	0.5963770975694519
0.309	0.5949682438144502
0.31	0.5935623113112088
0.311	0.5921593028231807
0.312	0.5907592209559389
0.313	0.5893620681596781
0.314	0.5879678467316836
0.315	0.5865765588187696
0.316	0.5851882064196828
0.317	0.5838027913874722
0.318	0.5824203154318304
0.319	0.5810407801214008
0.32	0.579664186886054
0.321	0.5782905370191331
0.322	0.5769198316796691
0.323	0.5755520718945656
0.324	0.5741872585607531
0.325	0.5728253924473155
0.326	0.571466474197585
0.327	0.5701105043312097
0.328	0.5687574832461936
0.329	0.567407411220905
0.33	0.5660602884160616
0.331	0.5647161148766846
0.332	0.563374890534027
0.333	0.5620366152074756
0.334	0.5607012886064249
0.335	0.5593689103321264
0.336	0.5580394798795121
0.337	0.5567129966389904
0.338	0.5553894598982192
0.339	0.554068868843853
0.34	0.5527512225632648
0.341	0.5514365200462455
0.342	0.5501247601866779
0.343	0.5488159417841868
0.34400000000000003	0.547510063545767
0.34500000000000003	0.5462071240873871
0.34600000000000003	0.5449071219355712
0.34700000000000003	0.5436100555289577
0.34800000000000003	0.5423159232198359
0.34900000000000003	0.5410247232756611
0.35000000000000003	0.5397364538805475
0.35100000000000003	0.5384511131367401
0.352	0.5371686990660661
0.353	0.5358892096113625
0.354	0.5346126426378891
0.355	0.5333389959347141
0.356	0.5320682672160852
0.357	0.5308004541227784
0.358	0.529535554223428
0.359	0.5282735650158367
0.36	0.5270144839282678
0.361	0.5257583083207182
0.362	0.5245050354861723
0.363	0.5232546626518387
0.364	0.5220071869803684
0.365	0.5207626055710545
0.366	0.5195209154610165
0.367	0.5182821136263654
0.368	0.5170461969833517
0.369	0.5158131623894985
0.37	0.5145830066447157
0.371	0.5133557264923992
0.372	0.5121313186205144
0.373	0.5109097796626616
0.374	0.5096911061991287
0.375	0.5084752947579254
0.376	0.5072623418158049
0.377	0.506052243799268
0.378	0.5048449970855542
0.379	0.5036405980036175
0.38	0.502439042835087
0.381	0.501240327815215
0.382	0.5000444491338086
0.383	0.4988514029361505
0.384	0.4976611853239027
0.385	0.4964737923559992
0.386	0.49528922004952464
0.387	0.4941074643805798
0.388	0.492928521285134
0.389	0.49175238665986487
0.39	0.4905790563629851
0.391	0.4894085262150582
0.392	0.4882407919997999
0.393	0.4870758494648699
0.394	0.4859136943226493
0.395	0.4847543222510076
0.396	0.4835977288940591
0.397	0.48244390986290464
0.398	0.481292860736367
0.399	0.4801445770617096
0.4	0.47899905435534923
0.401	0.4778562881035545
0.402	0.47671627376313597
0.403	0.4755790067621242
0.404	0.4744444825004389
0.405	0.4733126963505458
0.406	0.4721836436581064
0.40700000000000003	0.47105731974261517
0.40800000000000003	0.46993371989802846
0.40900000000000003	0.46881283939338325
0.41000000000000003	0.46769467347340643
0.41100000000000003	0.4665792173591154
0.41200000000000003	0.46546646624840826
0.41300000000000003	0.4643564153166458
0.41400000000000003	0.46324905971722435
0.41500000000000004	0.46214439458214024
0.41600000000000004	0.46104241502254345
0.417	0.45994311612928646
0.418	0.458846492973461
0.419	0.45775254060692805
0.42	0.4566612540628403
0.421	0.4555726283561553
0.422	0.45448665848414055
0.423	0.453403339426872
0.424	0.4523226661477238
0.425	0.4512446335938505
0.426	0.4501692366966615
0.427	0.4490964703722892
0.428	0.4480263295220487
0.429	0.44695880903289015
0.43	0.44589390377784544
0.431	0.4448316086164658
0.432	0.4437719183952546
0.433	0.44271482794809164
0.434	0.44166033209665173
0.435	0.4406084256508165
0.436	0.439559103409079
0.437	0.43851236015894285
0.438	0.4374681906773149
0.439	0.4364265897308907
0.44	0.435387552076535
0.441	0.4343510724616555
0.442	0.4333171456245707
0.443	0.43228576629487236
0.444	0.4312569291937815
0.445	0.43023062903449866
0.446	0.4292068605225498
0.447	0.42818561835612445
0.448	0.42716689722641055
0.449	0.42615069181792237
0.45	0.4251369968088244
0.451	0.4241258068712484
0.452	0.42311711667160673
0.453	0.4221109208709002
0.454	0.42110721412502033
0.455	0.42010599108504754
0.456	0.41910724639754365
0.457	0.4181109747048402
0.458	0.41711717064532206
0.459	0.41612582885370536
0.46	0.4151369439613128
0.461	0.4141505105963419
0.462	0.41316652338413123
0.463	0.4121849769474206
0.464	0.4112058659066083
0.465	0.4102291848800014
0.466	0.4092549284840659
0.467	0.4082830913336695
0.468	0.40731366804232116
0.46900000000000003	0.40634665322240715
0.47000000000000003	0.4053820414854231
0.47100000000000003	0.4044198274422012
0.47200000000000003	0.40346000570313484
0.47300000000000003	0.40250257087839836
0.47400000000000003	0.4015475175781639
0.47500000000000003	0.40059484041281435
0.47600000000000003	0.39964453399315164
0.47700000000000004	0.3986965929306035
0.47800000000000004	0.3977510118374252
0.47900000000000004	0.39680778532689776
0.48	0.3958669080135239
0.481	0.3949283745132189
0.482	0.3939921794435
0.483	0.3930583174236719
0.484	0.392126783075008
0.485	0.39119757102092934
0.486	0.3902706758871811
0.487	0.38934609230200495
0.488	0.38842381489630823
0.489	0.38750383830383117
0.49	0.38658615716131056
0.491	0.38567076610864065
0.492	0.38475765978903026
0.493	0.3838468328491592
0.494	0.38293827993933005
0.495	0.38203199571361734
0.496	0.3811279748300153
0.497	0.38022621195058237
0.498	0.37932670174158106
0.499	0.3784294388736195
0.5	0.3775344180217866
0.501	0.3766416338657862
0.502	0.3757510810900691
0.503	0.37486275438396194
0.504	0.37397664844179396
0.505	0.37309275796302255
0.506	0.37221107765235323
0.507	0.37133160221986133
0.508	0.37045432638110937
0.509	0.36957924485726146
0.51	0.36870635237519767
0.511	0.3678356436676243
0.512	0.36696711347318284
0.513	0.36610075653655766
0.514	0.36523656760857987
0.515	0.3643745414463305
0.516	0.36351467281324135
0.517	0.3626569564791933
0.518	0.36180138722061417
0.519	0.3609479598205729
0.52	0.36009666906887244
0.521	0.359247509762142
0.522	0.35840047670392566
0.523	0.3575555647047703
0.524	0.35671276858231127
0.525	0.3558720831613569
0.526	0.3550335032739707
0.527	0.3541970237595518
0.528	0.35336263946491453
0.529	0.3525303452443655
0.53	0.35170013595977956
0.531	0.35087200648067396
0.532	0.35004595168428104
0.533	0.3492219664556193
0.534	0.34840004568756333
0.535	0.34758018428091114
0.536	0.3467623771444515
0.537	0.3459466191950291
0.538	0.34513290535760804
0.539	0.34432123056533387
0.54	0.3435115897595956
0.541	0.3427039778900839
0.542	0.3418983899148508
0.543	0.34109482080036546
0.544	0.34029326552157035
0.545	0.3394937190619359
0.546	0.3386961764135124
0.547	0.33790063257698366
0.548	0.33710708256171584
0.549	0.33631552138580806
0.55	0.33552594407614006
0.551	0.3347383456684193
0.552	0.3339527212072274
0.553	0.3331690657460639
0.554	0.332387374347391
0.555	0.33160764208267546
0.556	0.33082986403242987
0.557	0.3300540352862544
0.558	0.32928015094287394
0.559	0.3285082061101787
0.56	0.32773819590525993
0.561	0.3269701154544468
0.562	0.32620395989334217
0.5630000000000001	0.32543972436685603
0.5640000000000001	0.32467740402923956
0.5650000000000001	0.3239169940441173
0.5660000000000001	0.32315848958451876
0.5670000000000001	0.32240188583290924
0.5680000000000001	0.3216471779812192
0.5690000000000001	0.32089436123087317
0.5700000000000001	0.32014343079281793
0.5710000000000001	0.3193943818875496
0.5720000000000001	0.3186472097451396
0.5730000000000001	0.31790190960526027
0.5740000000000001	0.31715847671721
0.5750000000000001	0.3164169063399361
0.5760000000000001	0.3156771937420584
0.577	0.31493933420189146
0.578	0.3142033230074662
0.579	0.3134691554565502
0.58	0.31273682685666776
0.581	0.31200633252512006
0.582	0.3112776677890022
0.583	0.3105508279852223
0.584	0.30982580846051805
0.585	0.3091026045714731
0.586	0.30838121168453314
0.587	0.30766162517602075
0.588	0.30694384043215034
0.589	0.3062278528490412
0.59	0.30551365783273143
0.591	0.30480125079919
0.592	0.30409062717432905
0.593	0.30338178239401475
0.594	0.30267471190407896
0.595	0.30196941116032844
0.596	0.3012658756285549
0.597	0.3005641007845441
0.598	0.2998640821140843
0.599	0.29916581511297385
0.6	0.2984692952870291
0.601	0.29777451815209127
0.602	0.29708147923403216
0.603	0.2963901740687606
0.604	0.29570059820222777
0.605	0.2950127471904317
0.606	0.29432661659942183
0.607	0.29364220200530317
0.608	0.29295949899423895
0.609	0.2922785031624546
0.61	0.2915992101162392
0.611	0.29092161547194845
0.612	0.2902457148560054
0.613	0.2895715039049029
0.614	0.28889897826520256
0.615	0.28822813359353655
0.616	0.28755896555660715
0.617	0.2868914698311859
0.618	0.28622564210411316
0.619	0.28556147807229654
0.62	0.28489897344270937
0.621	0.2842381239323887
0.622	0.2835789252684329
0.623	0.28292137318799904
0.624	0.282265463438299
0.625	0.2816111917765971
0.626	0.2809585539702058
0.627	0.2803075457964812
0.628	0.27965816304281893
0.629	0.27901040150664946
0.63	0.2783642569954324
0.631	0.27771972532665173
0.632	0.2770768023278094
0.633	0.27643548383641964
0.634	0.27579576570000236
0.635	0.2751576437760769
0.636	0.2745211139321543
0.637	0.27388617204573074
0.638	0.2732528140042798
0.639	0.27262103570524454
0.64	0.27199083305602945
0.641	0.27136220197399247
0.642	0.27073513838643554
0.643	0.27010963823059697
0.644	0.269485697453641
0.645	0.2688633120126497
0.646	0.2682424778746125
0.647	0.2676231910164166
0.648	0.26700544742483706
0.649	0.26638924309652656
0.65	0.26577457403800453
0.651	0.26516143626564664
0.652	0.264549825805674
0.653	0.2639397386941418
0.654	0.2633311709769279
0.655	0.2627241187097212
0.656	0.2621185779580104
0.657	0.2615145447970714
0.658	0.26091201531195557
0.659	0.26031098559747684
0.66	0.25971145175819993
0.661	0.259113409908427
0.662	0.2585168561721853
0.663	0.25792178668321347
0.664	0.25732819758494885
0.665	0.25673608503051404
0.666	0.25614544518270294
0.667	0.25555627421396704
0.668	0.2549685683064024
0.669	0.25438232365173447
0.67	0.2537975364513045
0.671	0.25321420291605523
0.672	0.25263231926651597
0.673	0.25205188173278875
0.674	0.25147288655453276
0.675	0.25089532998094977
0.676	0.2503192082707696
0.677	0.24974451769223374
0.678	0.24917125452308148
0.679	0.24859941505053337
0.68	0.24802899557127636
0.681	0.24745999239144792
0.682	0.24689240182662026
0.683	0.2463262202017845
0.684	0.24576144385133458
0.685	0.2451980691190513
0.686	0.24463609235808592
0.687	0.24407550993094418
0.6880000000000001	0.2435163182094695
0.6890000000000001	0.24295851357482678
0.6900000000000001	0.24240209241748545
0.6910000000000001	0.2418470511372033
0.6920000000000001	0.24129338614300894
0.6930000000000001	0.24074109385318582
0.6940000000000001	0.2401901706952544
0.6950000000000001	0.23964061310595566
0.6960000000000001	0.23909241753123361
0.6970000000000001	0.23854558042621843
0.6980000000000001	0.23800009825520882
0.6990000000000001	0.23745596749165496
0.7000000000000001	0.23691318461814045
0.7010000000000001	0.23637174612636572
0.7020000000000001	0.23583164851712954
0.7030000000000001	0.23529288830031198
0.704	0.23475546199485625
0.705	0.23421936612875102
0.706	0.23368459723901294
0.707	0.23315115187166807
0.708	0.2326190265817343
0.709	0.2320882179332033
0.71	0.23155872249902226
0.711	0.2310305368610759
0.712	0.23050365761016825
0.713	0.22997808134600395
0.714	0.22945380467717078
0.715	0.22893082422112068
0.716	0.22840913660415127
0.717	0.22788873846138805
0.718	0.22736962643676525
0.719	0.2268517971830075
0.72	0.22633524736161137
0.721	0.22581997364282666
0.722	0.22530597270563799
0.723	0.2247932412377453
0.724	0.22428177593554638
0.725	0.22377157350411706
0.726	0.2232626306571929
0.727	0.22275494411715022
0.728	0.2222485106149874
0.729	0.22174332689030593
0.73	0.22123938969129114
0.731	0.22073669577469401
0.732	0.2202352419058116
0.733	0.2197350248584683
0.734	0.21923604141499672
0.735	0.21873828836621895
0.736	0.21824176251142713
0.737	0.21774646065836448
0.738	0.21725237962320654
0.739	0.21675951623054163
0.74	0.21626786731335199
0.741	0.2157774297129946
0.742	0.21528820027918208
0.743	0.21480017586996336
0.744	0.2143133533517047
0.745	0.21382772959907057
0.746	0.2133433014950041
0.747	0.2128600659307083
0.748	0.2123780198056266
0.749	0.21189716002742373
0.75	0.2114174835119664
0.751	0.2109389871833044
0.752	0.2104616679736509
0.753	0.20998552282336372
0.754	0.20951054868092545
0.755	0.20903674250292492
0.756	0.20856410125403768
0.757	0.20809262190700634
0.758	0.20762230144262228
0.759	0.20715313684970535
0.76	0.2066851251250856
0.761	0.20621826327358325
0.762	0.20575254830799009
0.763	0.20528797724904968
0.764	0.20482454712543888
0.765	0.20436225497374788
0.766	0.20390109783846153
0.767	0.2034410727719398
0.768	0.2029821768343988
0.769	0.20252440709389163
0.77	0.202067760626289
0.771	0.20161223451526047
0.772	0.20115782585225456
0.773	0.2007045317364805
0.774	0.20025234927488864
0.775	0.19980127558215127
0.776	0.1993513077806438
0.777	0.19890244300042523
0.778	0.19845467837921976
0.779	0.19800801106239707
0.78	0.1975624382029537
0.781	0.19711795696149378
0.782	0.19667456450621024
0.783	0.19623225801286548
0.784	0.19579103466477282
0.785	0.19535089165277736
0.786	0.19491182617523678
0.787	0.19447383543800298
0.788	0.19403691665440254
0.789	0.19360106704521826
0.79	0.19316628383867035
0.791	0.19273256427039726
0.792	0.19229990558343701
0.793	0.1918683050282085
0.794	0.19143775986249267
0.795	0.1910082673514136
0.796	0.19057982476742005
0.797	0.19015242939026647
0.798	0.18972607850699444
0.799	0.18930076941191412
0.8	0.18887649940658544
0.801	0.18845326579979954
0.802	0.18803106590756027
0.803	0.18760989705306544
0.804	0.1871897565666884
0.805	0.18677064178595965
0.806	0.1863525500555481
0.807	0.18593547872724273
0.808	0.18551942515993433
0.809	0.1851043867195967
0.81	0.1846903607792687
0.811	0.18427734471903554
0.812	0.18386533592601081
0.8130000000000001	0.18345433179431772
0.8140000000000001	0.1830443297250714
0.8150000000000001	0.1826353271263603
0.8160000000000001	0.1822273214132279
0.8170000000000001	0.18182031000765497
0.8180000000000001	0.18141429033854087
0.8190000000000001	0.1810092598416859
0.8200000000000001	0.180605215959773
0.8210000000000001	0.18020215614234966
0.8220000000000001	0.17980007784580998
0.8230000000000001	0.17939897853337664
0.8240000000000001	0.1789988556750829
0.8250000000000001	0.17859970674775488
0.8260000000000001	0.17820152923499336
0.8270000000000001	0.17780432062715595
0.8280000000000001	0.17740807842133954
0.8290000000000001	0.17701280012136222
0.8300000000000001	0.1766184832377455
0.8310000000000001	0.1762251252876967
0.8320000000000001	0.17583272379509138
0.833	0.17544127629045528
0.834	0.17505078031094698
0.835	0.17466123340033998
0.836	0.17427263310900568
0.837	0.17388497699389519
0.838	0.17349826261852247
0.839	0.17311248755294623
0.84	0.17272764937375287
0.841	0.172343745664039
0.842	0.17196077401339402
0.843	0.17157873201788296
0.844	0.17119761728002877
0.845	0.1708174274087956
0.846	0.17043816001957113
0.847	0.17005981273414952
0.848	0.16968238318071438
0.849	0.16930586899382138
0.85	0.16893026781438145
0.851	0.16855557728964346
0.852	0.1681817950731773
0.853	0.16780891882485707
0.854	0.16743694621084393
0.855	0.16706587490356906
0.856	0.16669570258171715
0.857	0.16632642693020921
0.858	0.16595804564018615
0.859	0.16559055640899153
0.86	0.1652239569401553
0.861	0.16485824494337672
0.862	0.16449341813450796
0.863	0.16412947423553734
0.864	0.16376641097457287
0.865	0.16340422608582555
0.866	0.16304291730959292
0.867	0.16268248239224264
0.868	0.16232291908619603
0.869	0.16196422514991163
0.87	0.16160639834786877
0.871	0.16124943645055154
0.872	0.160893337234432
0.873	0.16053809848195438
0.874	0.1601837179815188
0.875	0.15983019352746478
0.876	0.1594775229200554
0.877	0.15912570396546108
0.878	0.15877473447574364
0.879	0.15842461226884005
0.88	0.15807533516854672
0.881	0.15772690100450312
0.882	0.15737930761217633
0.883	0.15703255283284495
0.884	0.15668663451358322
0.885	0.15634155050724535
0.886	0.15599729867244955
0.887	0.15565387687356239
0.888	0.15531128298068336
0.889	0.1549695148696288
0.89	0.15462857042191652
0.891	0.15428844752475032
0.892	0.1539491440710041
0.893	0.15361065795920673
0.894	0.15327298709352627
0.895	0.152936129383755
0.896	0.15260008274529333
0.897	0.15226484509913518
0.898	0.15193041437185217
0.899	0.15159678849557845
0.9	0.15126396540799572
0.901	0.1509319430523177
0.902	0.1506007193772751
0.903	0.15027029233710046
0.904	0.1499406598915132
0.905	0.14961182000570433
0.906	0.14928377065032164
0.907	0.14895650980145464
0.908	0.1486300354406197
0.909	0.1483043455547449
0.91	0.14797943813615555
0.911	0.14765531118255903
0.912	0.14733196269703022
0.913	0.14700939068799665
0.914	0.1466875931692238
0.915	0.1463665681598004
0.916	0.14604631368412385
0.917	0.14572682777188561
0.918	0.14540810845805657
0.919	0.14509015378287268
0.92	0.1447729617918202
0.921	0.14445653053562157
0.922	0.1441408580702207
0.923	0.14382594245676875
0.924	0.1435117817616098
0.925	0.1431983740562666
0.926	0.14288571741742598
0.927	0.14257380992692506
0.928	0.14226264967173677
0.929	0.14195223474395585
0.93	0.14164256324078459
0.931	0.14133363326451878
0.932	0.1410254429225339
0.933	0.14071799032727086
0.934	0.14041127359622188
0.935	0.14010529085191703
0.936	0.13980004022191006
0.937	0.13949551983876435
0.9380000000000001	0.13919172784003953
0.9390000000000001	0.13888866236827718
0.9400000000000001	0.1385863215709877
0.9410000000000001	0.13828470360063602
0.9420000000000001	0.13798380661462814
0.9430000000000001	0.13768362877529763
0.9440000000000001	0.13738416824989175
0.9450000000000001	0.13708542321055814
0.9460000000000001	0.1367873918343312
0.9470000000000001	0.1364900723031184
0.9480000000000001	0.13619346280368713
0.9490000000000001	0.13589756152765115
0.9500000000000001	0.1356023666714571
0.9510000000000001	0.1353078764363712
0.9520000000000001	0.1350140890284661
0.9530000000000001	0.13472100265860726
0.9540000000000001	0.13442861554244023
0.9550000000000001	0.1341369259003768
0.9560000000000001	0.1338459319575822
0.9570000000000001	0.13355563194396217
0.9580000000000001	0.13326602409414917
0.9590000000000001	0.13297710664749013
0.96	0.13268887784803282
0.961	0.13240133594451295
0.962	0.13211447919034158
0.963	0.13182830584359176
0.964	0.13154281416698582
0.965	0.13125800242788252
0.966	0.13097386889826423
0.967	0.1306904118547241
0.968	0.13040762957845328
0.969	0.13012552035522834
0.97	0.1298440824753985
0.971	0.12956331423387282
0.972	0.12928321393010794
0.973	0.12900377986809525
0.974	0.1287250103563483
0.975	0.1284469037078907
0.976	0.1281694582402429
0.977	0.12789267227541054
0.978	0.1276165441398715
0.979	0.12734107216456395
0.98	0.1270662546848735
0.981	0.1267920900406214
0.982	0.1265185765760518
0.983	0.1262457126398201
0.984	0.1259734965849801
0.985	0.12570192676897235
0.986	0.12543100155361162
0.987	0.12516071930507514
0.988	0.1248910783938902
0.989	0.12462207719492245
0.99	0.12435371408736362
0.991	0.12408598745471978
0.992	0.12381889568479922
0.993	0.12355243716970041
0.994	0.12328661030580078
0.995	0.12302141349374406
0.996	0.12275684513842895
0.997	0.12249290364899748
0.998	0.12222958743882266
0.999	0.12196689492549741
1.	0.12170482453082254
1.0010000000000001	0.12144337468079539
1.002	0.12118254380559776
1.0030000000000001	0.12092233033958484
1.004	0.1206627327212733
1.0050000000000001	0.12040374939333
1.006	0.12014537880256042
1.0070000000000001	0.11988761939989712
1.008	0.11963046964038866
1.0090000000000001	0.11937392798318773
1.01	0.1191179928915403
1.0110000000000001	0.11886266283277379
1.012	0.11860793627828636
1.0130000000000001	0.118353811703535
1.014	0.11810028758802495
1.0150000000000001	0.11784736241529802
1.016	0.11759503467292175
1.0170000000000001	0.11734330285247806
1.018	0.11709216544955219
1.0190000000000001	0.11684162096372179
1.02	0.11659166789854584
1.0210000000000001	0.11634230476155324
1.022	0.1160935300642327
1.0230000000000001	0.11584534232202078
1.024	0.11559774005429173
1.025	0.11535072178434626
1.026	0.11510428603940087
1.027	0.1148584313505768
1.028	0.11461315625288937
1.029	0.1143684592852374
1.03	0.1141243389903923
1.031	0.11388079391498714
1.032	0.11363782260950625
1.033	0.11339542362827498
1.034	0.11315359552944798
1.035	0.11291233687499995
1.036	0.11267164623071393
1.037	0.11243152216617164
1.038	0.11219196325474246
1.039	0.1119529680735733
1.04	0.11171453520357778
1.041	0.11147666322942638
1.042	0.1112393507395355
1.043	0.11100259632605769
1.044	0.11076639858487054
1.045	0.11053075611556733
1.046	0.11029566752144608
1.047	0.11006113140949988
1.048	0.10982714639040594
1.049	0.10959371107851633
1.05	0.10936082409184697
1.051	0.10912848405206821
1.052	0.10889668958449442
1.053	0.10866543931807399
1.054	0.10843473188537912
1.055	0.10820456592259639
1.056	0.10797494006951593
1.057	0.10774585296952259
1.058	0.10751730326958471
1.059	0.10728928962024538
1.06	0.1070618106756121
1.061	0.10683486509334691
1.062	0.1066084515346565
1.063	0.10638256866428304
1.064	0.10615721515049369
1.065	0.10593238966507121
1.066	0.10570809088330436
1.067	0.10548431748397825
1.068	0.10526106814936438
1.069	0.10503834156521127
1.07	0.10481613642073515
1.071	0.10459445140860985
1.072	0.10437328522495765
1.073	0.10415263656933985
1.074	0.10393250414474685
1.075	0.1037128866575892
1.076	0.10349378281768784
1.077	0.10327519133826518
1.078	0.10305711093593493
1.079	0.10283954033069372
1.08	0.10262247824591102
1.081	0.10240592340832035
1.082	0.10218987454800953
1.083	0.10197433039841218
1.084	0.10175928969629784
1.085	0.10154475118176302
1.086	0.1013307135982222
1.087	0.1011171756923985
1.088	0.10090413621431467
1.089	0.10069159391728419
1.09	0.10047954755790164
1.091	0.10026799589603454
1.092	0.1000569376948136
1.093	0.09984637172062405
1.094	0.09963629674309689
1.095	0.09942671153509973
1.096	0.09921761487272772
1.097	0.09900900553529518
1.098	0.09880088230532634
1.099	0.09859324396854678
1.1	0.09838608931387426
1.101	0.09817941713341051
1.102	0.09797322622243197
1.103	0.09776751537938175
1.104	0.09756228340585985
1.105	0.09735752910661533
1.106	0.09715325128953789
1.107	0.09694944876564829
1.108	0.09674612034909062
1.109	0.09654326485712315
1.11	0.0963408811101103
1.111	0.09613896793151382
1.112	0.0959375241478841
1.113	0.09573654858885224
1.114	0.09553604008712102
1.115	0.09533599747845693
1.116	0.09513641960168163
1.117	0.09493730529866348
1.118	0.09473865341430912
1.119	0.09454046279655547
1.12	0.09434273229636109
1.121	0.09414546076769813
1.122	0.09394864706754383
1.123	0.09375229005587278
1.124	0.0935563885956478
1.125	0.09336094155281294
1.1260000000000001	0.0931659477962843
1.127	0.09297140619794245
1.1280000000000001	0.09277731563262398
1.129	0.09258367497811386
1.1300000000000001	0.09239048311513677
1.131	0.09219773892734967
1.1320000000000001	0.09200544130133323
1.133	0.09181358912658438
1.1340000000000001	0.09162218129550767
1.135	0.09143121670340806
1.1360000000000001	0.091240694248482
1.137	0.0910506128318109
1.1380000000000001	0.09086097135735183
1.139	0.09067176873193071
1.1400000000000001	0.09048300386523372
1.141	0.09029467566980012
1.1420000000000001	0.09010678306101365
1.143	0.08991932495709591
1.1440000000000001	0.08973230027909747
1.145	0.08954570795089063
1.1460000000000001	0.08935954689916176
1.147	0.08917381605340367
1.1480000000000001	0.08898851434590756
1.149	0.08880364071175594
1.1500000000000001	0.08861919408881437
1.151	0.0884351734177244
1.1520000000000001	0.08825157764189562
1.153	0.0880684057074984
1.154	0.08788565656345616
1.155	0.08770332916143797
1.156	0.08752142245585082
1.157	0.08733993540383249
1.158	0.08715886696524391
1.159	0.08697821610266164
1.16	0.08679798178137076
1.161	0.08661816296935715
1.162	0.0864387586373004
1.163	0.08625976775856627
1.164	0.0860811893091993
1.165	0.08590302226791588
1.166	0.08572526561609674
1.167	0.08554791833777937
1.168	0.0853709794196515
1.169	0.08519444785104306
1.17	0.08501832262391974
1.171	0.08484260273287525
1.172	0.08466728717512448
1.173	0.08449237495049618
1.174	0.08431786506142588
1.175	0.08414375651294898
1.176	0.08397004831269339
1.177	0.08379673947087256
1.178	0.08362382900027869
1.179	0.08345131591627528
1.18	0.08327919923679053
1.181	0.08310747798231004
1.182	0.0829361511758702
1.183	0.0827652178430508
1.184	0.08259467701196851
1.185	0.08242452771326993
1.186	0.08225476898012443
1.187	0.08208539984821771
1.188	0.08191641935574441
1.189	0.08174782654340186
1.19	0.08157962045438293
1.191	0.08141180013436945
1.192	0.08124436463152511
1.193	0.08107731299648921
1.194	0.08091064428236956
1.195	0.08074435754473586
1.196	0.08057845184161308
1.197	0.08041292623347475
1.198	0.08024777978323631
1.199	0.08008301155624858
1.2	0.0799186206202909
1.201	0.07975460604556468
1.202	0.0795909669046871
1.203	0.07942770227268393
1.204	0.07926481122698385
1.205	0.07910229284741088
1.206	0.07894014621617874
1.207	0.0787783704178842
1.208	0.0786169645395002
1.209	0.07845592767036985
1.21	0.07829525890219993
1.211	0.07813495732905422
1.212	0.0779750220473475
1.213	0.07781545215583861
1.214	0.07765624675562491
1.215	0.07749740495013535
1.216	0.07733892584512406
1.217	0.07718080854866446
1.218	0.07702305217114302
1.219	0.07686565582525236
1.22	0.07670861862598585
1.221	0.07655193969063048
1.222	0.07639561813876172
1.223	0.07623965309223606
1.224	0.07608404367518615
1.225	0.07592878901401358
1.226	0.07577388823738333
1.227	0.07561934047621738
1.228	0.07546514486368881
1.229	0.07531130053521545
1.23	0.07515780662845416
1.231	0.07500466228329435
1.232	0.07485186664185245
1.233	0.07469941884846523
1.234	0.07454731804968456
1.235	0.0743955633942708
1.236	0.07424415403318711
1.237	0.07409308911959338
1.238	0.0739423678088407
1.239	0.07379198925846453
1.24	0.07364195262818005
1.241	0.073492257079875
1.242	0.07334290177760483
1.243	0.07319388588758617
1.244	0.07304520857819147
1.245	0.07289686901994279
1.246	0.07274886638550623
1.247	0.07260119984968595
1.248	0.072453868589419
1.249	0.07230687178376846
1.25	0.07216020861391881
1.2510000000000001	0.07201387826316952
1.252	0.07186787991692956
1.2530000000000001	0.07172221276271191
1.254	0.07157687599012749
1.2550000000000001	0.0714318687908797
1.256	0.07128719035875881
1.2570000000000001	0.07114283988963659
1.258	0.07099881658145984
1.2590000000000001	0.07085511963424594
1.26	0.07071174825007633
1.2610000000000001	0.07056870163309151
1.262	0.07042597898948517
1.2630000000000001	0.07028357952749882
1.264	0.07014150245741643
1.2650000000000001	0.06999974699155855
1.266	0.06985831234427696
1.2670000000000001	0.06971719773194943
1.268	0.06957640237297404
1.2690000000000001	0.06943592548776364
1.27	0.06929576629874103
1.2710000000000001	0.06915592403033254
1.272	0.06901639790896356
1.2730000000000001	0.06887718716305267
1.274	0.06873829102300656
1.2750000000000001	0.06859970872121425
1.276	0.06846143949204236
1.2770000000000001	0.06832348257182913
1.278	0.06818583719888
1.2790000000000001	0.06804850261346104
1.28	0.06791147805779507
1.281	0.06777476277605529
1.282	0.06763835601436093
1.283	0.06750225702077124
1.284	0.06736646504528068
1.285	0.06723097933981388
1.286	0.0670957991582199
1.287	0.06696092375626769
1.288	0.06682635239164054
1.289	0.06669208432393102
1.29	0.06655811881463584
1.291	0.06642445512715094
1.292	0.06629109252676603
1.293	0.06615803028065963
1.294	0.06602526765789453
1.295	0.06589280392941166
1.296	0.06576063836802605
1.297	0.06562877024842136
1.298	0.06549719884714485
1.299	0.06536592344260252
1.3	0.06523494331505389
1.301	0.0651042577466075
1.302	0.06497386602121533
1.303	0.0648437674246684
1.304	0.06471396124459149
1.305	0.06458444677043838
1.306	0.06445522329348699
1.307	0.06432629010683426
1.308	0.06419764650539157
1.309	0.06406929178587968
1.31	0.06394122524682398
1.311	0.06381344618854956
1.312	0.06368595391317651
1.313	0.06355874772461505
1.314	0.06343182692856063
1.315	0.06330519083248942
1.316	0.0631788387456534
1.317	0.06305276997907534
1.318	0.06292698384554453
1.319	0.06280147965961169
1.32	0.06267625673758458
1.321	0.06255131439752297
1.322	0.062426651959233984
1.323	0.062302268744267954
1.324	0.06217816407591284
1.325	0.06205433727919043
1.326	0.06193078768085128
1.327	0.06180751460937007
1.328	0.061684517394941143
1.329	0.061561795369474016
1.33	0.06143934786658839
1.331	0.061317174221609934
1.332	0.06119527377156572
1.333	0.0610736458551795
1.334	0.06095228981286707
1.335	0.060831204986732335
1.336	0.060710390720561884
1.337	0.06058984635982158
1.338	0.06046957125165095
1.339	0.060349564744859696
1.34	0.06022982618992254
1.341	0.06011035493897531
1.342	0.05999115034580986
1.343	0.05987221176587044
1.344	0.05975353855624848
1.345	0.05963513007567897
1.346	0.05951698568453562
1.347	0.059399104744826195
1.348	0.05928148662018901
1.349	0.05916413067588799
1.35	0.05904703627880818
1.351	0.0589302027974519
1.352	0.058813629601934335
1.353	0.05869731606397877
1.354	0.058581261556912914
1.355	0.05846546545566442
1.356	0.058349927136756304
1.357	0.0582346459783032
1.358	0.05811962136000666
1.359	0.058004852663151356
1.36	0.05789033927060035
1.361	0.057776080566791614
1.362	0.05766207593773291
1.363	0.057548324770998485
1.364	0.057434826455724446
1.365	0.0573215803826045
1.366	0.057208585943886094
1.367	0.05709584253336632
1.368	0.05698334954638733
1.369	0.05687110637983273
1.37	0.0567591124321232
1.371	0.056647367103212755
1.372	0.05653586979458387
1.373	0.056424619909244474
1.374	0.056313616851723036
1.375	0.056202860028064947
1.3760000000000001	0.05609234884582827
1.377	0.05598208271408004
1.3780000000000001	0.05587206104339199
1.379	0.055762283245836326
1.3800000000000001	0.05565274873498252
1.381	0.055543456925892284
1.3820000000000001	0.055434407235116515
1.383	0.05532559908069087
1.3840000000000001	0.05521703188213186
1.385	0.0551087050604332
1.3860000000000001	0.0550006180380612
1.387	0.0548927702389519
1.3880000000000001	0.05478516108850598
1.389	0.05467779001358603
1.3900000000000001	0.054570656442511786
1.391	0.05446375980505671
1.3920000000000001	0.054357099532443796
1.393	0.05425067505734222
1.3940000000000001	0.05414448581386307
1.395	0.05403853123755574
1.3960000000000001	0.05393281076540389
1.397	0.053827323835821936
1.3980000000000001	0.05372206988865105
1.399	0.05361704836515544
1.4000000000000001	0.05351225870801859
1.401	0.053407700361339544
1.4020000000000001	0.05330337277062869
1.403	0.053199275382804986
1.4040000000000001	0.05309540764619134
1.405	0.0529917690105111
1.4060000000000001	0.05288835892688462
1.407	0.052785176847825396
1.408	0.05268222222723625
1.409	0.05257949452040581
1.41	0.05247699318400476
1.411	0.0523747176760822
1.412	0.05227266745606198
1.413	0.05217084198473916
1.414	0.05206924072427613
1.415	0.05196786313819929
1.416	0.05186670869139523
1.417	0.051765776850107345
1.418	0.05166506708193195
1.419	0.05156457885581474
1.42	0.05146431164204752
1.421	0.05136426491226451
1.422	0.05126443813943847
1.423	0.05116483079787765
1.424	0.051065442363221775
1.425	0.05096627231243906
1.426	0.050867320123822245
1.427	0.050768585276985266
1.428	0.05067006725285978
1.429	0.05057176553369168
1.43	0.050473679603037454
1.431	0.05037580894576102
1.432	0.05027815304803005
1.433	0.05018071139731251
1.434	0.05008348348237345
1.435	0.04998646879327127
1.436	0.049889666821354595
1.437	0.04979307705925852
1.438	0.049696699000901616
1.439	0.04960053214148218
1.44	0.049504575977475276
1.441	0.04940883000662873
1.442	0.04931329372796041
1.443	0.04921796664175466
1.444	0.04912284824955862
1.445	0.049027938054179265
1.446	0.04893323555968008
1.447	0.0488387402713778
1.448	0.048744451695838624
1.449	0.048650369340875355
1.45	0.04855649271554417
1.451	0.04846282133014092
1.452	0.04836935469619835
1.453	0.04827609232648233
1.454	0.048183033734989195
1.455	0.04809017843694192
1.456	0.04799752594878717
1.457	0.047905075788192274
1.458	0.047812827474041565
1.459	0.04772078052643336
1.46	0.04762893446667686
1.461	0.04753728881728892
1.462	0.04744584310199091
1.463	0.047354596845705144
1.464	0.047263549574552394
1.465	0.047172700815848116
1.466	0.047082050098099806
1.467	0.04699159695100335
1.468	0.04690134090544037
1.469	0.04681128149347465
1.47	0.046721418248349536
1.471	0.04663175070448449
1.472	0.04654227839747191
1.473	0.04645300086407421
1.474	0.04636391764222107
1.475	0.0462750282710056
1.476	0.04618633229068179
1.477	0.04609782924266144
1.478	0.046009518669511175
1.479	0.04592140011494889
1.48	0.04583347312384152
1.481	0.04574573724220136
1.482	0.045658192017183165
1.483	0.045570836997081685
1.484	0.04548367173132777
1.485	0.045396695770486245
1.486	0.04530990866625253
1.487	0.045223309971449306
1.488	0.04513689924002432
1.489	0.045050676027046856
1.49	0.044964639888705235
1.491	0.04487879038230318
1.492	0.044793127066257654
1.493	0.044707649500095537
1.494	0.044622357244450676
1.495	0.044537249861061265
1.496	0.04445232691276639
1.497	0.044367587963504033
1.498	0.0442830325783072
1.499	0.044198660323301754
1.5	0.044114470765703205
1.5010000000000001	0.04403046347381402
1.502	0.04394663801702048
1.5030000000000001	0.043862993965790194
1.504	0.04377953089166936
1.5050000000000001	0.0436962483672792
1.506	0.04361314596631398
1.5070000000000001	0.043530223263537664
1.508	0.04344747983478134
1.5090000000000001	0.043364915256940584
1.51	0.043282529107972055
1.5110000000000001	0.043200320966891435
1.512	0.04311829041377009
1.5130000000000001	0.04303643702973273
1.514	0.042954760396954325
1.5150000000000001	0.04287326009865761
1.516	0.04279193571911018
1.5170000000000001	0.042710786843621514
1.518	0.04262981305854109
1.5190000000000001	0.04254901395125455
1.52	0.04246838911018166
1.5210000000000001	0.04238793812477361
1.522	0.042307660585510144
1.5230000000000001	0.04222755608389659
1.524	0.04214762421246191
1.5250000000000001	0.04206786456475526
1.526	0.041988276735343784
1.5270000000000001	0.041908860319809706
1.528	0.04182961491474777
1.5290000000000001	0.04175054011776275
1.53	0.041671635527466555
1.5310000000000001	0.04159290074347551
1.532	0.0415143353664082
1.5330000000000001	0.04143593899788235
1.534	0.041357711240512386
1.5350000000000001	0.04127965169790695
1.536	0.04120175997466619
1.537	0.04112403567637927
1.538	0.041046478409621404
1.539	0.040969087781951734
1.54	0.04089186340191074
1.541	0.040814804879017216
1.542	0.04073791182376621
1.543	0.04066118384762624
1.544	0.040584620563036765
1.545	0.04050822158340574
1.546	0.04043198652310691
1.547	0.040355914997477434
1.548	0.04028000662281528
1.549	0.04020426101637702
1.55	0.04012867779637459
1.551	0.04005325658197364
1.552	0.039977996993290625
1.553	0.039902898651390246
1.554	0.03982796117828326
1.555	0.03975318419692363
1.556	0.03967856733120639
1.557	0.039604110205965305
1.558	0.03952981244696967
1.559	0.039455673680922974
1.56	0.039381693535459304
1.561	0.0393078716391422
1.562	0.03923420762146073
1.563	0.03916070111282842
1.564	0.03908735174458012
1.565	0.03901415914896978
1.566	0.03894112295916797
1.567	0.03886824280925974
1.568	0.0387955183342419
1.569	0.03872294917002069
1.57	0.03865053495340997
1.571	0.038578275322127834
1.572	0.03850616991479522
1.573	0.0384342183709329
1.574	0.03836242033095976
1.575	0.03829077543618966
1.576	0.03821928332882973
1.577	0.03814794365197799
1.578	0.03807675604962062
1.579	0.03800572016663005
1.58	0.03793483564876254
1.581	0.03786410214265566
1.582	0.03779351929582654
1.583	0.03772308675666891
1.584	0.03765280417445125
1.585	0.03758267119931433
1.586	0.037512687482269234
1.587	0.03744285267519449
1.588	0.037373166430834444
1.589	0.037303628402796773
1.59	0.03723423824555015
1.591	0.03716499561442189
1.592	0.037095900165596205
1.593	0.03702695155611148
1.594	0.036958149443858244
1.595	0.03688949348757703
1.596	0.036820983346856066
1.597	0.03675261868212894
1.598	0.03668439915467267
1.599	0.03661632442660541
1.6	0.0365483941608842
1.601	0.03648060802130276
1.602	0.03641296567248944
1.603	0.036345466779905196
1.604	0.03627811100984069
1.605	0.036210898029415226
1.606	0.03614382750657376
1.607	0.03607689911008502
1.608	0.03601011250953949
1.609	0.035943467375347024
1.61	0.03587696337873491
1.611	0.03581060019174583
1.612	0.035744377487235524
1.613	0.0356782949388705
1.614	0.03561235222112662
1.615	0.03554654900928636
1.616	0.03548088497943689
1.617	0.035415359808467994
1.618	0.03534997317407012
1.619	0.03528472475473212
1.62	0.035219614229739446
1.621	0.035154641279171485
1.622	0.03508980558390031
1.623	0.03502510682558796
1.624	0.03496054468668478
1.625	0.03489611885042716
1.6260000000000001	0.034831829000835826
1.627	0.034767674822713104
1.6280000000000001	0.03470365600164167
1.629	0.03463977222398218
1.6300000000000001	0.03457602317687128
1.631	0.03451240854821962
1.6320000000000001	0.03444892802670957
1.633	0.03438558130179387
1.6340000000000001	0.034322368063692724
1.635	0.03425928800339292
1.6360000000000001	0.03419634081264499
1.637	0.03413352618396114
1.6380000000000001	0.03407084381061428
1.639	0.03400829338663484
1.6400000000000001	0.03394587460680977
1.641	0.03388358716667975
1.6420000000000001	0.033821430762538254
1.643	0.033759405091428225
1.6440000000000001	0.033697509851141796
1.645	0.03363574474021692
1.6460000000000001	0.03357410945793591
1.647	0.03351260370432394
1.6480000000000001	0.033451227180146766
1.649	0.03338997958690874
1.6500000000000001	0.033328860626850726
1.651	0.03326787000294896
1.6520000000000001	0.033207007418912096
1.653	0.03314627257918028
1.6540000000000001	0.03308566518892269
1.655	0.033025184954035613
1.6560000000000001	0.032964831581141135
1.657	0.03290460477758463
1.6580000000000001	0.03284450425143287
1.659	0.03278452971147293
1.6600000000000001	0.03272468086720963
1.661	0.03266495742886382
1.6620000000000001	0.03260535910737044
1.663	0.03254588561437718
1.6640000000000001	0.03248653666224187
1.665	0.03242731196403132
1.666	0.032368211233519135
1.667	0.03230923418518404
1.668	0.0322503805342079
1.669	0.032191649996473774
1.67	0.03213304228856481
1.671	0.03207455712776158
1.672	0.03201619423204069
1.673	0.03195795332007316
1.674	0.03189983411122219
1.675	0.03184183632554173
1.676	0.03178395968377431
1.677	0.031726203907349884
1.678	0.03166856871838338
1.679	0.031611053839673484
1.68	0.03155365899470031
1.681	0.03149638390762437
1.682	0.03143922830328413
1.683	0.03138219190719458
1.684	0.03132527444554548
1.685	0.031268475645199585
1.686	0.031211795233691067
1.687	0.03115523293922337
1.688	0.031098788490667852
1.689	0.031042461617561985
1.69	0.03098625205010772
1.691	0.030930159519169352
1.692	0.030874183756272433
1.693	0.030818324493601643
1.694	0.0307625814639992
1.695	0.030706954400963344
1.696	0.03065144303864592
1.697	0.030596047111852008
1.698	0.03054076635603713
1.699	0.030485600507305855
1.7	0.030430549302410178
1.701	0.030375612478747944
1.702	0.030320789774361426
1.703	0.030266080927934924
1.704	0.03021148567879364
1.705	0.03015700376690217
1.706	0.030102634932862225
1.707	0.03004837891791167
1.708	0.02999423546392278
1.709	0.029940204313399926
1.71	0.029886285209478964
1.711	0.029832477895924525
1.712	0.02977878211712965
1.713	0.02972519761811311
1.714	0.029671724144518033
1.715	0.029618361442610854
1.716	0.029565109259279083
1.717	0.029511967342029936
1.718	0.029458935438988837
1.719	0.02940601329889748
1.72	0.029353200671112783
1.721	0.029300497305604856
1.722	0.029247902952955755
1.723	0.029195417364357625
1.724	0.029143040291611133
1.725	0.029090771487124127
1.726	0.02903861070391012
1.727	0.02898655769558634
1.728	0.02893461221637269
1.729	0.028882774021089533
1.73	0.028831042865156968
1.731	0.028779418504592758
1.732	0.028727900696010687
1.733	0.028676489196619442
1.734	0.028625183764221008
1.735	0.028573984157208757
1.736	0.028522890134566443
1.737	0.02847190145586633
1.738	0.028421017881267743
1.739	0.028370239171515953
1.74	0.028319565087939976
1.741	0.0282689953924514
1.742	0.02821852984754329
1.743	0.028168168216288165
1.744	0.028117910262336558
1.745	0.028067755749915813
1.746	0.02801770444382853
1.747	0.027967756109450775
1.748	0.027917910512730775
1.749	0.027868167420188186
1.75	0.027818526598911132
1.7510000000000001	0.027768987816556182
1.752	0.02771955084134584
1.7530000000000001	0.0276702154420682
1.754	0.027620981388073895
1.7550000000000001	0.02757184844927634
1.756	0.02752281639614968
1.7570000000000001	0.02747388499972647
1.758	0.02742505403159767
1.7590000000000001	0.02737632326391035
1.76	0.027327692469366293
1.7610000000000001	0.02727916142122097
1.762	0.027230729893281982
1.7630000000000001	0.02718239765990709
1.764	0.02713416449600399
1.7650000000000001	0.02708603017702753
1.766	0.027037994478979654
1.7670000000000001	0.026990057178406274
1.768	0.02694221805239809
1.7690000000000001	0.02689447687858754
1.77	0.02684683343514776
1.7710000000000001	0.026799287500791438
1.772	0.026751838854769547
1.7730000000000001	0.026704487276869564
1.774	0.026657232547414398
1.7750000000000001	0.02661007444726073
1.776	0.026563012757798463
1.7770000000000001	0.026516047260947712
1.778	0.026469177739159397
1.7790000000000001	0.026422403975412543
1.78	0.026375725753213317
1.7810000000000001	0.026329142856593858
1.782	0.026282655070110995
1.7830000000000001	0.02623626217884413
1.784	0.026189963968395024
1.7850000000000001	0.026143760224885383
1.786	0.026097650734956682
1.7870000000000001	0.026051635285767958
1.788	0.02600571366499422
1.7890000000000001	0.025959885660826746
1.79	0.025914151061969568
1.7910000000000001	0.025868509657639902
1.792	0.025822961237566174
1.793	0.025777505591986577
1.794	0.025732142511648078
1.795	0.025686871787804582
1.796	0.025641693212216803
1.797	0.025596606577149482
1.798	0.0255516116753712
1.799	0.025506708300152604
1.8	0.025461896245265157
1.801	0.02541717530498016
1.802	0.02537254527406713
1.803	0.02532800594779271
1.804	0.025283557121919344
1.805	0.02523919859270383
1.806	0.02519493015689662
1.807	0.025150751611739804
1.808	0.02510666275496645
1.809	0.025062663384799233
1.81	0.025018753299948866
1.811	0.024974932299613322
1.812	0.024931200183476256
1.813	0.024887556751705744
1.814	0.024844001804953407
1.815	0.024800535144352764
1.816	0.024757156571518262
1.817	0.024713865888544153
1.818	0.02467066289800294
1.819	0.02462754740294409
1.82	0.0245845192068934
1.821	0.024541578113851492
1.822	0.024498723928291975
1.823	0.024455956455161503
1.824	0.02441327549987751
1.825	0.024370680868327502
1.826	0.024328172366867393
1.827	0.024285749802321302
1.828	0.024243412981979236
1.829	0.02420116171359657
1.83	0.024158995805392502
1.831	0.02411691506604924
1.832	0.024074919304710563
1.833	0.02403300833098094
1.834	0.023991181954923568
1.835	0.0239494399870605
1.836	0.02390778223837034
1.837	0.023866208520287382
1.838	0.02382471864470101
1.839	0.023783312423953668
1.84	0.02374198967084043
1.841	0.023700750198607432
1.842	0.023659593820950814
1.843	0.023618520352015705
1.844	0.023577529606395045
1.845	0.023536621399128398
1.846	0.023495795545700447
1.847	0.023455051862040856
1.848	0.02341439016452214
1.849	0.0233738102699588
1.85	0.023333311995606506
1.851	0.023292895159161248
1.852	0.02325255957875668
1.853	0.023212305072965136
1.854	0.02317213146079494
1.855	0.023132038561689803
1.856	0.023092026195528047
1.857	0.023052094182621143
1.858	0.0230122423437122
1.859	0.022972470499976142
1.86	0.02293277847301719
1.861	0.022893166084868476
1.862	0.022853633157991257
1.863	0.022814179515273012
1.864	0.022774804980027076
1.865	0.02273550937599112
1.866	0.022696292527326214
1.867	0.022657154258616075
1.868	0.02261809439486538
1.869	0.022579112761499202
1.87	0.022540209184361528
1.871	0.022501383489714682
1.872	0.022462635504237882
1.873	0.022423965055026508
1.874	0.022385371969590638
1.875	0.022346856075854203
1.8760000000000001	0.022308417202154034
1.877	0.022270055177238943
1.8780000000000001	0.02223176983026786
1.879	0.022193560990810195
1.8800000000000001	0.022155428488843585
1.881	0.022117372154753318
1.8820000000000001	0.022079391819330954
1.883	0.02204148731377439
1.8840000000000001	0.022003658469685456
1.885	0.021965905119069606
1.8860000000000001	0.021928227094334753
1.887	0.021890624228290478
1.8880000000000001	0.0218530963541467
1.889	0.021815643305512684
1.8900000000000001	0.02177826491639636
1.891	0.021740961021202845
1.8920000000000001	0.021703731454733716
1.893	0.021666576052186044
1.8940000000000001	0.02162949464915135
1.895	0.021592487081614698
1.8960000000000001	0.021555553185953185
1.897	0.02151869279893559
1.8980000000000001	0.021481905757721163
1.899	0.021445191899858704
1.9000000000000001	0.0214085510632851
1.901	0.021371983086325277
1.9020000000000001	0.021335487807690207
1.903	0.021299065066476656
1.9040000000000001	0.021262714702166077
1.905	0.021226436554623068
1.9060000000000001	0.02119023046409519
1.907	0.021154096271211717
1.9080000000000001	0.021118033816982566
1.909	0.02108204294279719
1.9100000000000001	0.0210461234904239
1.911	0.021010275302009298
1.9120000000000001	0.02097449822007612
1.913	0.020938792087523358
1.9140000000000001	0.020903156747625187
1.915	0.020867592044029635
1.9160000000000001	0.020832097820757497
1.917	0.0207966739222023
1.9180000000000001	0.020761320193128367
1.919	0.020726036478670395
1.92	0.020690822624332656
1.921	0.020655678475987156
1.922	0.020620603879874307
1.923	0.020585598682600115
1.924	0.02055066273113705
1.925	0.020515795872821724
1.926	0.020480997955354876
1.927	0.020446268826799705
1.928	0.020411608335581824
1.929	0.020377016330487854
1.93	0.02034249266066405
1.931	0.020308037175616373
1.932	0.020273649725209
1.933	0.020239330159663463
1.934	0.020205078329557917
1.935	0.020170894085826035
1.936	0.020136777279756216
1.937	0.02010272776299082
1.938	0.02006874538752514
1.939	0.02003483000570629
1.94	0.02000098147023281
1.941	0.01996719963415322
1.942	0.019933484350866133
1.943	0.019899835474117993
1.944	0.019866252858002916
1.945	0.01983273635696238
1.946	0.01979928582578327
1.947	0.01976590111959752
1.948	0.019732582093881484
1.949	0.01969932860445473
1.95	0.019666140507478988
1.951	0.019633017659458237
1.952	0.019599959917236273
1.953	0.019566967137997524
1.954	0.019534039179265182
1.955	0.0195011758989004
1.956	0.019468377155101888
1.957	0.01943564280640478
1.958	0.019402972711679806
1.959	0.019370366730132205
1.96	0.019337824721301786
1.961	0.019305346545060723
1.962	0.01927293206161407
1.963	0.01924058113149805
1.964	0.019208293615579235
1.965	0.01917606937505435
1.966	0.01914390827144899
1.967	0.019111810166616602
1.968	0.019079774922738175
1.969	0.019047802402321255
1.97	0.019015892468198875
1.971	0.018984044983528705
1.972	0.018952259811793007
1.973	0.01892053681679637
1.974	0.01888887586266669
1.975	0.018857276813853022
1.976	0.018825739535125195
1.977	0.01879426389157309
1.978	0.018762849748605755
1.979	0.018731496971950565
1.98	0.018700205427652727
1.981	0.01866897498207365
1.982	0.0186378055018914
1.983	0.018606696854098867
1.984	0.018575648906003484
1.985	0.018544661525226026
1.986	0.01851373457970071
1.987	0.018482867937673193
1.988	0.01845206146770063
1.989	0.01842131503865079
1.99	0.01839062851970105
1.991	0.01836000178033781
1.992	0.01832943469035548
1.993	0.018298927119856114
1.994	0.018268478939247705
1.995	0.01823809001924512
1.996	0.018207760230867853
1.997	0.018177489445439548
1.998	0.01814727753458789
1.999	0.018117124370242415
2.	0.018087029824636006
2.001	0.018056993770302246
2.0020000000000002	0.018027016080074825
2.003	0.017997096627087785
2.004	0.01796723528477449
2.005	0.017937431926865442
2.0060000000000002	0.017907686427390025
2.007	0.017877998660673893
2.008	0.017848368501338373
2.009	0.017818795824300914
2.0100000000000002	0.017789280504772718
2.011	0.017759822418259418
2.012	0.01773042144055981
2.013	0.01770107744776449
2.0140000000000002	0.017671790316256437
2.015	0.01764255992270955
2.016	0.01761338614408687
2.017	0.017584268857641888
2.0180000000000002	0.0175552079409174
2.019	0.017526203271742213
2.02	0.017497254728235007
2.021	0.017468362188798815
2.0220000000000002	0.01743952553212413
2.023	0.017410744637186025
2.024	0.017382019383243658
2.025	0.017353349649840363
2.0260000000000002	0.017324735316802998
2.027	0.01729617626423958
2.028	0.017267672372541096
2.029	0.017239223522378434
2.0300000000000002	0.017210829594703474
2.031	0.01718249047074676
2.032	0.017154206032018775
2.033	0.01712597616030737
2.0340000000000003	0.01709780073767755
2.035	0.017069679646471783
2.036	0.017041612769309093
2.037	0.017013599989082747
2.0380000000000003	0.016985641188960635
2.039	0.016957736252386578
2.04	0.01692988506307468
2.041	0.01690208750501475
2.0420000000000003	0.01687434346246644
2.043	0.016846652819961908
2.044	0.016819015462302862
2.045	0.016791431274562747
2.0460000000000003	0.016763900142082046
2.047	0.01673642195047167
2.048	0.016708996585609114
2.049	0.01668162393364044
2.05	0.016654303880976978
2.051	0.016627036314297242
2.052	0.016599821120544478
2.053	0.01657265818692636
2.054	0.01654554740091498
2.055	0.016518488650245085
2.056	0.016491481822914798
2.057	0.01646452680718388
2.058	0.01643762349157364
2.059	0.01641077176486557
2.06	0.01638397151610221
2.061	0.016357222634584424
2.062	0.016330525009872796
2.063	0.016303878531785193
2.064	0.01627728309039758
2.065	0.016250738576042412
2.066	0.016224244879308625
2.067	0.016197801891040642
2.068	0.016171409502337492
2.069	0.01614506760455337
2.07	0.01611877608929464
2.071	0.016092534848422678
2.072	0.016066343774049086
2.073	0.0160402027585395
2.074	0.016014111694509083
2.075	0.015988070474824048
2.076	0.015962078992600423
2.077	0.01593613714120452
2.078	0.01591024481424989
2.079	0.015884401905598214
2.08	0.015858608309360447
2.081	0.015832863919891974
2.082	0.015807168631796598
2.083	0.015781522339921583
2.084	0.015755924939361034
2.085	0.015730376325452603
2.086	0.015704876393777444
2.087	0.015679425040161073
2.088	0.015654022160670293
2.089	0.015628667651614702
2.09	0.01560336140954506
2.091	0.015578103331252613
2.092	0.015552893313769502
2.093	0.015527731254366956
2.094	0.015502617050555225
2.095	0.015477550600082884
2.096	0.015452531800936852
2.097	0.015427560551341181
2.098	0.015402636749755803
2.099	0.015377760294877356
2.1	0.015352931085638262
2.101	0.015328149021205311
2.102	0.015303414000980068
2.103	0.015278725924596814
2.104	0.015254084691924099
2.105	0.01522949020306314
2.106	0.01520494235834593
2.107	0.015180441058337388
2.108	0.015155986203832371
2.109	0.015131577695856054
2.11	0.015107215435663584
2.111	0.015082899324739506
2.112	0.015058629264796175
2.113	0.015034405157775023
2.114	0.015010226905844453
2.115	0.014986094411399746
2.116	0.014962007577062064
2.117	0.014937966305679022
2.118	0.014913970500323316
2.119	0.014890020064292296
2.12	0.01486611490110723
2.121	0.01484225491451358
2.122	0.014818440008478593
2.123	0.014794670087193765
2.124	0.01477094505507058
2.125	0.014747264816742899
2.126	0.014723629277066134
2.1270000000000002	0.014700038341114541
2.128	0.014676491914182655
2.129	0.014652989901784022
2.13	0.01462953220965207
2.1310000000000002	0.014606118743736648
2.132	0.01458274941020592
2.133	0.01455942411544537
2.134	0.0145361427660562
2.1350000000000002	0.01451290526885671
2.136	0.014489711530879317
2.137	0.014466561459373006
2.138	0.014443454961799555
2.1390000000000002	0.014420391945835345
2.14	0.014397372319369809
2.141	0.014374395990505252
2.142	0.014351462867556439
2.1430000000000002	0.014328572859049947
2.144	0.014305725873723444
2.145	0.014282921820525487
2.146	0.0142601606086144
2.1470000000000002	0.014237442147358214
2.148	0.014214766346334735
2.149	0.014192133115329712
2.15	0.014169542364337779
2.1510000000000002	0.0141469940035604
2.152	0.014124487943406497
2.153	0.014102024094491418
2.154	0.014079602367637695
2.1550000000000002	0.014057222673871786
2.156	0.014034884924425927
2.157	0.014012589030738015
2.158	0.013990334904447245
2.1590000000000003	0.013968122457400032
2.16	0.013945951601643199
2.161	0.013923822249426778
2.162	0.01390173431320388
2.1630000000000003	0.013879687705627256
2.164	0.013857682339552478
2.165	0.013835718128035213
2.166	0.013813794984330581
2.1670000000000003	0.013791912821895196
2.168	0.013770071554381851
2.169	0.0137482710956445
2.17	0.013726511359734543
2.1710000000000003	0.01370479226089999
2.172	0.013683113713587148
2.173	0.013661475632439381
2.174	0.013639877932295251
2.1750000000000003	0.013618320528189115
2.176	0.01359680333535107
2.177	0.013575326269206248
2.178	0.013553889245372562
2.179	0.013532492179664115
2.18	0.013511134988086662
2.181	0.013489817586838619
2.182	0.013468539892311096
2.183	0.013447301821089124
2.184	0.013426103289946048
2.185	0.013404944215847954
2.186	0.013383824515951728
2.187	0.013362744107602723
2.188	0.013341702908338004
2.189	0.013320700835881402
2.19	0.013299737808147067
2.191	0.013278813743237755
2.192	0.013257928559441997
2.193	0.013237082175237242
2.194	0.013216274509287421
2.195	0.013195505480442184
2.196	0.013174775007737415
2.197	0.01315408301039581
2.198	0.01313342940782194
2.199	0.013112814119608372
2.2	0.01309223706552971
2.201	0.013071698165544581
2.202	0.013051197339794957
2.203	0.01303073450860586
2.204	0.013010309592483237
2.205	0.012989922512118085
2.206	0.012969573188378597
2.207	0.012949261542316584
2.208	0.012928987495164166
2.209	0.012908750968333322
2.21	0.012888551883414676
2.211	0.012868390162180268
2.212	0.012848265726578103
2.213	0.012828178498737325
2.214	0.012808128400962524
2.215	0.012788115355738268
2.216	0.012768139285723767
2.217	0.01274820011375569
2.218	0.012728297762847054
2.219	0.012708432156187053
2.22	0.012688603217139474
2.221	0.012668810869243211
2.222	0.012649055036211651
2.223	0.012629335641932938
2.224	0.012609652610466543
2.225	0.012590005866048175
2.226	0.012570395333083557
2.227	0.012550820936152542
2.228	0.012531282600006651
2.229	0.012511780249568108
2.23	0.012492313809931445
2.231	0.012472883206360572
2.232	0.012453488364289646
2.233	0.012434129209324142
2.234	0.01241480566723783
2.235	0.01239551766397303
2.236	0.012376265125642716
2.237	0.012357047978525573
2.238	0.012337866149070025
2.239	0.012318719563889625
2.24	0.01229960814976761
2.241	0.012280531833651976
2.242	0.012261490542656774
2.243	0.012242484204063875
2.244	0.012223512745317657
2.245	0.012204576094029036
2.246	0.012185674177973475
2.247	0.012166806925090095
2.248	0.01214797426348189
2.249	0.012129176121416141
2.25	0.012110412427320992
2.251	0.012091683109789432
2.2520000000000002	0.012072988097574927
2.253	0.012054327319593236
2.254	0.012035700704922372
2.255	0.012017108182800197
2.2560000000000002	0.011998549682624156
2.257	0.011980025133956261
2.258	0.011961534466512273
2.259	0.011943077610171517
2.2600000000000002	0.01192465449497257
2.261	0.011906265051109729
2.262	0.011887909208937786
2.263	0.011869586898968585
2.2640000000000002	0.011851298051871146
2.265	0.011833042598473393
2.266	0.011814820469758524
2.267	0.01179663159686501
2.2680000000000002	0.011778475911090242
2.269	0.011760353343884563
2.27	0.011742263826854494
2.271	0.011724207291761681
2.2720000000000002	0.011706183670522752
2.273	0.011688192895206638
2.274	0.011670234898037523
2.275	0.01165230961139128
2.2760000000000002	0.011634416967799852
2.277	0.0116165568999448
2.278	0.011598729340661236
2.279	0.011580934222934885
2.2800000000000002	0.01156317147990627
2.281	0.011545441044861467
2.282	0.011527742851243484
2.283	0.011510076832641474
2.2840000000000003	0.011492442922796744
2.285	0.011474841055598012
2.286	0.011457271165087175
2.287	0.011439733185450619
2.2880000000000003	0.011422227051026308
2.289	0.011404752696300044
2.29	0.01138731005590425
2.291	0.01136989906461985
2.2920000000000003	0.011352519657374457
2.293	0.01133517176924346
2.294	0.011317855335447345
2.295	0.011300570291354103
2.2960000000000003	0.011283316572476026
2.297	0.011266094114471324
2.298	0.011248902853144645
2.299	0.011231742724443411
2.3000000000000003	0.011214613664458337
2.301	0.011197515609427815
2.302	0.011180448495732331
2.303	0.011163412259893365
2.3040000000000003	0.011146406838578886
2.305	0.011129432168596947
2.306	0.011112488186899007
2.307	0.011095574830577841
2.308	0.011078692036869228
2.309	0.011061839743146857
2.31	0.011045017886929987
2.311	0.011028226405874626
2.312	0.011011465237778033
2.313	0.01099473432057914
2.314	0.010978033592353767
2.315	0.010961362991317726
2.316	0.010944722455827591
2.317	0.010928111924375032
2.318	0.010911531335593838
2.319	0.010894980628252459
2.32	0.010878459741258598
2.321	0.010861968613656344
2.322	0.010845507184626702
2.323	0.01082907539348787
2.324	0.010812673179694175
2.325	0.010796300482835109
2.326	0.01077995724263657
2.327	0.010763643398957795
2.328	0.010747358891797017
2.329	0.010731103661281337
2.33	0.01071487764767731
2.331	0.010698680791382994
2.332	0.010682513032930236
2.333	0.010666374312983968
2.334	0.010650264572343632
2.335	0.010634183751938727
2.336	0.010618131792832507
2.337	0.010602108636220992
2.338	0.01058611422343135
2.339	0.0105701484959216
2.34	0.010554211395280969
2.341	0.010538302863230145
2.342	0.010522422841618514
2.343	0.010506571272427975
2.344	0.010490748097768933
2.345	0.010474953259880463
2.346	0.010459186701132894
2.347	0.010443448364023751
2.348	0.010427738191180156
2.349	0.01041205612535739
2.35	0.010396402109436653
2.351	0.010380776086429993
2.352	0.010365177999474217
2.353	0.010349607791835618
2.354	0.010334065406904541
2.355	0.010318550788198976
2.356	0.010303063879363899
2.357	0.010287604624169893
2.358	0.010272172966510824
2.359	0.010256768850408425
2.36	0.010241392220007813
2.361	0.010226043019579405
2.362	0.010210721193518037
2.363	0.010195426686342856
2.364	0.01018015944269535
2.365	0.010164919407340755
2.366	0.010149706525168278
2.367	0.010134520741191776
2.368	0.010119362000542313
2.369	0.010104230248478336
2.37	0.010089125430377118
2.371	0.0100740474917404
2.372	0.010058996378187836
2.373	0.010043972035462988
2.374	0.010028974409429538
2.375	0.010014003446071621
2.376	0.009999059091491578
2.3770000000000002	0.009984141291915853
2.378	0.009969249993685982
2.379	0.009954385143266676
2.38	0.009939546687238933
2.3810000000000002	0.00992473457230356
2.382	0.009909948745280981
2.383	0.009895189153107775
2.384	0.009880455742840072
2.3850000000000002	0.009865748461651289
2.386	0.009851067256830588
2.387	0.009836412075788534
2.388	0.009821782866046375
2.3890000000000002	0.009807179575246102
2.39	0.00979260215114691
2.391	0.009778050541620198
2.392	0.009763524694654828
2.3930000000000002	0.009749024558356153
2.394	0.009734550080942808
2.395	0.009720101210749468
2.396	0.009705677896226322
2.3970000000000002	0.00969128008593476
2.398	0.009676907728552744
2.399	0.009662560772873651
2.4	0.009648239167799302
2.4010000000000002	0.009633942862348354
2.402	0.009619671805654484
2.403	0.00960542594695624
2.404	0.009591205235613617
2.4050000000000002	0.00957700962109419
2.406	0.009562839052976503
2.407	0.009548693480954018
2.408	0.00953457285482846
2.4090000000000003	0.009520477124515887
2.41	0.009506406240039593
2.411	0.009492360151535597
2.412	0.009478338809250314
2.4130000000000003	0.009464342163539561
2.414	0.009450370164870093
2.415	0.009436422763815112
2.416	0.009422499911060563
2.4170000000000003	0.00940860155739969
2.418	0.009394727653736007
2.419	0.009380878151077575
2.42	0.009367053000546768
2.4210000000000003	0.009353252153366796
2.422	0.009339475560875344
2.423	0.009325723174514565
2.424	0.009311994945832678
2.4250000000000003	0.009298290826486973
2.426	0.009284610768239138
2.427	0.009270954722958984
2.428	0.009257322642622868
2.4290000000000003	0.009243714479311844
2.43	0.00923013018521426
2.431	0.009216569712620557
2.432	0.009203033013931843
2.433	0.009189520041647024
2.434	0.009176030748377554
2.435	0.009162565086832726
2.436	0.009149123009830621
2.437	0.009135704470287635
2.438	0.00912230942123258
2.439	0.009108937815789139
2.44	0.009095589607188944
2.441	0.009082264748765095
2.442	0.009068963193953703
2.443	0.0090556848962933
2.444	0.009042429809424496
2.445	0.009029197887091714
2.446	0.009015989083136453
2.447	0.00900280335150707
2.448	0.00898964064625008
2.449	0.008976500921514462
2.45	0.008963384131548523
2.451	0.00895029023070139
2.452	0.008937219173423265
2.453	0.008924170914265332
2.454	0.008911145407876351
2.455	0.00889814260900764
2.456	0.00888516247250481
2.457	0.008872204953317732
2.458	0.008859270006491999
2.459	0.008846357587175103
2.46	0.00883346765061055
2.461	0.008820600152137665
2.462	0.00880775504719901
2.463	0.008794932291332947
2.464	0.008782131840173462
2.465	0.008769353649451977
2.466	0.008756597674999818
2.467	0.008743863872742135
2.468	0.008731152198703912
2.469	0.008718462609002523
2.47	0.008705795059855262
2.471	0.0086931495075694
2.472	0.008680525908556076
2.473	0.008667924219316912
2.474	0.008655344396448324
2.475	0.00864278639664369
2.476	0.008630250176690236
2.477	0.0086177356934703
2.478	0.008605242903959144
2.479	0.008592771765227592
2.48	0.008580322234439969
2.481	0.008567894268854992
2.482	0.008555487825823917
2.483	0.008543102862789507
2.484	0.00853073933729042
2.485	0.00851839720695681
2.486	0.008506076429512194
2.487	0.00849377696277126
2.488	0.008481498764640941
2.489	0.008469241793122046
2.49	0.00845700600630341
2.491	0.008444791362368823
2.492	0.008432597819590978
2.493	0.008420425336335557
2.494	0.00840827387105627
2.495	0.008396143382302676
2.496	0.008384033828708415
2.497	0.00837194516900174
2.498	0.008359877361997097
2.499	0.008347830366603668
2.5	0.008335804141815116
2.501	0.008323798646719324
2.5020000000000002	0.008311813840488968
2.503	0.008299849682387637
2.504	0.008287906131769265
2.505	0.008275983148069484
2.5060000000000002	0.008264080690824219
2.507	0.008252198719644754
2.508	0.008240337194238783
2.509	0.008228496074398685
2.5100000000000002	0.008216675320003884
2.511	0.008204874891021511
2.512	0.008193094747506886
2.513	0.00818133484960115
2.5140000000000002	0.00816959515753053
2.515	0.008157875631610181
2.516	0.008146176232241282
2.517	0.008134496919909648
2.5180000000000002	0.008122837655188564
2.519	0.008111198398738306
2.52	0.008099579111297167
2.521	0.008087979753696949
2.5220000000000002	0.008076400286852152
2.523	0.008064840671758115
2.524	0.008053300869501666
2.525	0.008041780841249228
2.5260000000000002	0.008030280548254201
2.527	0.008018799951849075
2.528	0.008007339013455596
2.529	0.007995897694578839
2.5300000000000002	0.007984475956803239
2.531	0.007973073761800422
2.532	0.007961691071323605
2.533	0.007950327847208897
2.5340000000000003	0.007938984051374293
2.535	0.007927659645822744
2.536	0.00791635459263492
2.537	0.007905068853980589
2.5380000000000003	0.007893802392106013
2.539	0.00788255516933834
2.54	0.007871327148089715
2.541	0.007860118290854352
2.5420000000000003	0.007848928560202471
2.543	0.007837757918789113
2.544	0.007826606329351761
2.545	0.007815473754704018
2.5460000000000003	0.007804360157739813
2.547	0.007793265501440846
2.548	0.00778218974885804
2.549	0.007771132863129706
2.5500000000000003	0.007760094807471762
2.551	0.00774907554517687
2.552	0.007738075039624606
2.553	0.007727093254263578
2.5540000000000003	0.007716130152628555
2.555	0.007705185698330997
2.556	0.007694259855058779
2.557	0.007683352586580452
2.5580000000000003	0.007672463856742286
2.559	0.0076615936294688975
2.56	0.007650741868761953
2.561	0.00763990853870075
2.562	0.007629093603442859
2.563	0.007618297027219252
2.564	0.0076075187743501835
2.565	0.007596758809213455
2.566	0.007586017096277163
2.567	0.007575293600085191
2.568	0.007564588285254427
2.569	0.007553901116478475
2.57	0.007543232058525069
2.571	0.007532581076245034
2.572	0.007521948134555843
2.573	0.007511333198457343
2.574	0.007500736233015986
2.575	0.007490157203386509
2.576	0.007479596074787553
2.577	0.0074690528125169915
2.578	0.007458527381945766
2.579	0.007448019748521708
2.58	0.007437529877761255
2.581	0.007427057735265729
2.582	0.007416603286694758
2.583	0.007406166497798504
2.584	0.007395747334386642
2.585	0.007385345762352891
2.586	0.007374961747655039
2.587	0.007364595256333808
2.588	0.007354246254492172
2.589	0.007343914708315224
2.59	0.007333600584052416
2.591	0.007323303848032588
2.592	0.007313024466654216
2.593	0.007302762406387799
2.594	0.007292517633769316
2.595	0.007282290115420913
2.596	0.007272079818022629
2.597	0.007261886708331444
2.598	0.007251710753178294
2.599	0.007241551919458793
2.6	0.00723141017414102
2.601	0.0072212854842710564
2.602	0.00721117781695906
2.603	0.007201087139380587
2.604	0.007191013418793764
2.605	0.007180956622516372
2.606	0.0071709167179438505
2.607	0.007160893672534143
2.608	0.007150887453818171
2.609	0.007140898029397813
2.61	0.007130925366941986
2.611	0.0071209694341902155
2.612	0.007111030198947238
2.613	0.007101107629092727
2.614	0.0070912016925717795
2.615	0.007081312357397744
2.616	0.007071439591648502
2.617	0.0070615833634785595
2.618	0.007051743641103521
2.619	0.007041920392810168
2.62	0.007032113586950234
2.621	0.007022323191946426
2.622	0.007012549176286416
2.623	0.0070027915085235076
2.624	0.0069930501572865724
2.625	0.006983325091257994
2.626	0.006973616279198967
2.6270000000000002	0.0069639236899236975
2.628	0.006954247292332894
2.629	0.006944587055377012
2.63	0.006934942948074155
2.6310000000000002	0.0069253149395181075
2.632	0.006915702998856697
2.633	0.006906107095310902
2.634	0.006896527198165376
2.6350000000000002	0.006886963276771427
2.636	0.006877415300540535
2.637	0.006867883238958613
2.638	0.006858367061563
2.6390000000000002	0.006848866737970295
2.64	0.006839382237850831
2.641	0.0068299135309448184
2.642	0.00682046058705922
2.6430000000000002	0.006811023376055233
2.644	0.006801601867864686
2.645	0.006792196032487543
2.646	0.006782805839977521
2.6470000000000002	0.006773431260462628
2.648	0.00676407226412423
2.649	0.006754728821212152
2.65	0.006745400902041757
2.6510000000000002	0.0067360884769861965
2.652	0.006726791516484668
2.653	0.006717509991039359
2.654	0.006708243871208072
2.6550000000000002	0.006698993127625653
2.656	0.006689757730970316
2.657	0.0066805376519988935
2.658	0.006671332861523873
2.6590000000000003	0.006662143330415681
2.66	0.006652969029613834
2.661	0.006643809930113643
2.662	0.006634666002972611
2.6630000000000003	0.0066255372193151085
2.664	0.006616423550318667
2.665	0.006607324967228966
2.666	0.006598241441344333
2.6670000000000003	0.006589172944030542
2.668	0.006580119446715253
2.669	0.006571080920880399
2.67	0.006562057338069518
2.6710000000000003	0.0065530486698915265
2.672	0.006544054888008603
2.673	0.00653507596414581
2.674	0.006526111870092765
2.6750000000000003	0.006517162577686205
2.676	0.006508228058836964
2.677	0.006499308285511497
2.678	0.006490403229718238
2.6790000000000003	0.0064815128635534605
2.68	0.006472637159146837
2.681	0.0064637760887046
2.682	0.006454929624484953
2.6830000000000003	0.0064460977387997345
2.684	0.006437280404027527
2.685	0.006428477592599628
2.686	0.006419689277010774
2.6870000000000003	0.006410915429805441
2.688	0.006402156023592583
2.689	0.0063934110310385536
2.69	0.006384680424864765
2.691	0.006375964177849732
2.692	0.006367262262830323
2.693	0.006358574652705073
2.694	0.006349901320421939
2.695	0.006341242238991423
2.696	0.0063325973814779895
2.697	0.006323966721001152
2.698	0.0063153502307456266
2.699	0.006306747883941951
2.7	0.006298159653877839
2.701	0.006289585513907425
2.702	0.006281025437432353
2.703	0.0062724793979081666
2.704	0.00626394736885331
2.705	0.006255429323842411
2.706	0.006246925236491783
2.707	0.006238435080488729
2.708	0.0062299588295732095
2.709	0.006221496457531764
2.71	0.006213047938215821
2.711	0.006204613245524469
2.712	0.006196192353415509
2.713	0.006187785235897792
2.714	0.006179391867042586
2.715	0.006171012220966822
2.716	0.006162646271844198
2.717	0.006154293993901189
2.718	0.006145955361431347
2.719	0.006137630348761415
2.72	0.0061293189302803214
2.721	0.006121021080440449
2.722	0.006112736773731983
2.723	0.006104465984710955
2.724	0.006096208687979644
2.725	0.006087964858195908
2.726	0.006079734470068816
2.727	0.006071517498366004
2.728	0.006063313917895453
2.729	0.006055123703533165
2.73	0.006046946830202749
2.731	0.006038783272869016
2.732	0.006030633006566035
2.733	0.0060224960063690975
2.734	0.006014372247408508
2.735	0.006006261704869903
2.736	0.0059981643539819005
2.737	0.0059900801700352654
2.738	0.00598200912836618
2.739	0.005973951204362119
2.74	0.005965906373468981
2.741	0.005957874611176532
2.742	0.005949855893024856
2.743	0.005941850194606669
2.744	0.0059338574915730235
2.745	0.00592587775961529
2.746	0.005917910974483504
2.747	0.005909957111970739
2.748	0.005902016147923957
2.749	0.005894088058245819
2.75	0.00588617281888412
2.751	0.005878270405832113
2.7520000000000002	0.005870380795141356
2.753	0.00586250396291127
2.754	0.005854639885281381
2.755	0.005846788538461457
2.7560000000000002	0.005838949898690186
2.757	0.005831123942262729
2.758	0.005823310645532562
2.759	0.0058155099848908095
2.7600000000000002	0.005807721936780961
2.761	0.0057999464776963385
2.762	0.005792183584181147
2.763	0.005784433232818292
2.7640000000000002	0.005776695400255073
2.765	0.005768970063176691
2.766	0.005761257198327105
2.767	0.005753556782474634
2.7680000000000002	0.0057458687924683
2.769	0.005738193205180413
2.77	0.0057305299975443265
2.771	0.005722879146531886
2.7720000000000002	0.005715240629166009
2.773	0.005707614422533578
2.774	0.00570000050373876
2.775	0.005692398849958118
2.7760000000000002	0.0056848094384027974
2.777	0.00567723224633242
2.778	0.0056696672510607735
2.779	0.005662114429943907
2.7800000000000002	0.005654573760384597
2.781	0.005647045219825735
2.782	0.005639528785773983
2.783	0.005632024435768695
2.7840000000000003	0.005624532147398658
2.785	0.005617051898299008
2.786	0.005609583666164942
2.787	0.005602127428703008
2.7880000000000003	0.0055946831637025875
2.789	0.00558725084898435
2.79	0.005579830462407147
2.791	0.005572421981890981
2.7920000000000003	0.005565025385388369
2.793	0.0055576406509081485
2.794	0.005550267756491375
2.795	0.005542906680246283
2.7960000000000003	0.005535557400298397
2.797	0.005528219894841886
2.798	0.005520894142103263
2.799	0.005513580120358729
2.8000000000000003	0.005506277807921921
2.801	0.005498987183163513
2.802	0.005491708224500918
2.803	0.005484440910366821
2.8040000000000003	0.005477185219274172
2.805	0.0054699411297679575
2.806	0.00546270862041989
2.807	0.005455487669881251
2.8080000000000003	0.005448278256810388
2.809	0.005441080359937719
2.81	0.005433893958015248
2.811	0.005426719029855371
2.8120000000000003	0.005419555554314619
2.813	0.0054124035102714185
2.814	0.005405262876681347
2.815	0.005398133632507766
2.816	0.005391015756783952
2.817	0.0053839092285786535
2.818	0.005376814026996769
2.819	0.005369730131194872
2.82	0.005362657520366873
2.821	0.0053555961737557
2.822	0.005348546070634557
2.823	0.00534150719033526
2.824	0.005334479512223883
2.825	0.005327463015702506
2.826	0.005320457680230983
2.827	0.005313463485296717
2.828	0.0053064804104375855
2.829	0.005299508435240033
2.83	0.005292547539313184
2.831	0.0052855977023131846
2.832	0.005278658903952433
2.833	0.005271731123975507
2.834	0.005264814342174001
2.835	0.005257908538360685
2.836	0.005251013692416518
2.837	0.005244129784249547
2.838	0.005237256793807588
2.839	0.005230394701093542
2.84	0.005223543486131835
2.841	0.005216703128992802
2.842	0.005209873609809261
2.843	0.005203054908724682
2.844	0.005196247005933687
2.845	0.005189449881689598
2.846	0.005182663516247092
2.847	0.0051758878899418725
2.848	0.0051691229831290495
2.849	0.005162368776203298
2.85	0.005155625249608401
2.851	0.005148892383813182
2.852	0.005142170159347423
2.853	0.005135458556773917
2.854	0.005128757556677666
2.855	0.005122067139706833
2.856	0.00511538728652687
2.857	0.005108717977863464
2.858	0.005102059194475953
2.859	0.00509541091715386
2.86	0.005088773126734448
2.861	0.0050821458040956795
2.862	0.0050755289301401265
2.863	0.0050689224858297445
2.864	0.005062326452151784
2.865	0.005055740810139494
2.866	0.005049165540857877
2.867	0.00504260062540276
2.868	0.005036046044944667
2.869	0.00502950178065379
2.87	0.005022967813739334
2.871	0.005016444125480985
2.872	0.00500993069717395
2.873	0.005003427510144253
2.874	0.004996934545787363
2.875	0.004990451785491239
2.876	0.004983979210729028
2.8770000000000002	0.004977516802964592
2.878	0.004971064543749594
2.879	0.004964622414625406
2.88	0.004958190397211631
2.8810000000000002	0.004951768473132963
2.882	0.004945356624076136
2.883	0.004938954831740602
2.884	0.004932563077894019
2.8850000000000002	0.004926181344308399
2.886	0.004919809612816845
2.887	0.004913447865282741
2.888	0.004907096083588969
2.8890000000000002	0.004900754249684508
2.89	0.004894422345540509
2.891	0.004888100353149538
2.892	0.0048817882545846725
2.8930000000000002	0.004875486031896488
2.894	0.0048691936672304445
2.895	0.004862911142712569
2.896	0.004856638440550206
2.8970000000000002	0.004850375542968259
2.898	0.004844122432215086
2.899	0.004837879090612445
2.9	0.004831645500479022
2.9010000000000002	0.004825421644187142
2.902	0.0048192075041341076
2.903	0.004813003062773875
2.904	0.004806808302583356
2.9050000000000002	0.004800623206051869
2.906	0.0047944477557547915
2.907	0.004788281934264765
2.908	0.004782125724196098
2.9090000000000003	0.004775979108207577
2.91	0.004769842068973952
2.911	0.004763714589242156
2.912	0.004757596651744883
2.9130000000000003	0.004751488239300248
2.914	0.004745389334708877
2.915	0.004739299920857104
2.916	0.004733219980629301
2.9170000000000003	0.00472714949695792
2.918	0.004721088452807169
2.919	0.004715036831192484
2.92	0.00470899461513301
2.9210000000000003	0.0047029617877007495
2.922	0.004696938331992985
2.923	0.0046909242311665615
2.924	0.0046849194683805
2.9250000000000003	0.004678924026833583
2.926	0.0046729378897737645
2.927	0.004666961040485379
2.928	0.004660993462240356
2.9290000000000003	0.004655035138411659
2.93	0.004649086052362786
2.931	0.0046431461874913834
2.932	0.004637215527262279
2.9330000000000003	0.00463129405512452
2.934	0.004625381754595713
2.935	0.004619478609214924
2.936	0.00461358460255994
2.9370000000000003	0.004607699718234268
2.938	0.004601823939885166
2.939	0.004595957251162256
2.94	0.004590099635799822
2.9410000000000003	0.004584251077522238
2.942	0.0045784115601079246
2.943	0.004572581067330619
2.944	0.0045667595830654155
2.945	0.004560947091163021
2.946	0.004555143575528346
2.947	0.004549349020092293
2.948	0.004543563408818778
2.949	0.004537786725717495
2.95	0.004532018954798261
2.951	0.004526260080137546
2.952	0.00452051008582834
2.953	0.004514768955995642
2.954	0.004509036674787128
2.955	0.004503313226409668
2.956	0.004497598595066536
2.957	0.004491892765021774
2.958	0.004486195720556081
2.959	0.004480507445984822
2.96	0.004474827925663229
2.961	0.0044691571439593155
2.962	0.004463495085290398
2.963	0.004457841734082599
2.964	0.004452197074836856
2.965	0.004446561092030216
2.966	0.004440933770210477
2.967	0.004435315093935203
2.968	0.004429705047802737
2.969	0.004424103616447326
2.97	0.00441851078451582
2.971	0.004412926536701426
2.972	0.004407350857730931
2.973	0.0044017837323348935
2.974	0.004396225145312415
2.975	0.0043906750814671006
2.976	0.004385133525634084
2.977	0.004379600462687623
2.978	0.004374075877532817
2.979	0.0043685597550964655
2.98	0.0043630520803493835
2.981	0.004357552838270636
2.982	0.004352062013887918
2.983	0.004346579592258736
2.984	0.004341105558441627
2.985	0.004335639897581369
2.986	0.004330182594797155
2.987	0.004324733635248138
2.988	0.004319293004165715
2.989	0.004313860686738773
2.99	0.004308436668266581
2.991	0.004303020934006198
2.992	0.004297613469292843
2.993	0.004292214259481853
2.994	0.004286823289910023
2.995	0.004281440546027279
2.996	0.004276066013232927
2.997	0.004270699677020633
2.998	0.004265341522847656
2.999	0.0042599915362455726
3.	0.0042546497027961755


==> tmp.dat <==
rho	t	ic	n
0.01	9.808600369813204	9.801986733067553	0.006613636745651071
0.02	6.806929693750204	6.793807277170275	0.013122416579929888
0.03	5.456808189824149	5.4372800697810835	0.019528120043065582
0.04	4.64141422825933	4.615581731933179	0.02583249632615114
0.05	4.078593214463184	4.046555950627599	0.03203726383558441
0.060000000000000005	3.6589816314196133	3.620837520672423	0.038144110747190735
0.06999999999999999	3.3300199685376315	3.285865272987414	0.04415469555021784
0.08	3.0628539062014215	3.012783258620032	0.05007064758138987
0.09	2.8401276055867783	2.7842340380375736	0.055893567549204624
0.09999999999999999	2.650678998199989	2.589053970151335	0.06162502804865398
0.11	2.48695179229252	2.4196852182259754	0.06726657406654482
0.12	2.3436187601717635	2.2707990366941706	0.07281972347759297
0.13	2.2167982972565237	2.1385123297250614	0.07828596753146241
0.14	2.103583784917673	2.0199170135867583	0.0836667713309148
0.15000000000000002	2.0017479951461046	1.9127844208448694	0.08896357430123511
0.16	1.909550383335321	1.8153725926842275	0.09417779065109345
0.17	1.8256074109604215	1.7262966011354197	0.09931080982500151
0.18000000000000002	1.7488028677413279	1.6444388707938096	0.10436399694751838
0.19	1.6782243638614507	1.568885670602092	0.10933869325935848
0.2	1.6131174061620284	1.498881189616478	0.11423621654555018
0.21000000000000002	1.552851569618892	1.4337937080630991	0.1190578615557929
0.22	1.4968951637574481	1.3730902633402933	0.12380490041715483
0.23	1.4447959775061618	1.3163173944669075	0.12847858303925438
0.24000000000000002	1.3961664468735007	1.2630863093614384	0.13308013751206238
0.25	1.3506720899217288	1.2130613194252668	0.13761077049646186
0.26	1.308022388889197	1.1659507212814986	0.1420716676076985
0.27	1.2679635283848758	1.1214995345930228	0.14646399379185301
0.28	1.2302725576740206	1.0794836639785566	0.15078889369546383
0.29000000000000004	1.1947526572698384	1.0397051652414127	0.1550474920284257
0.3	1.1612292702870048	1.0019883763667157	0.15924089392028926
0.31	1.129546917148233	0.9661767318781507	0.1633701852700823
0.32	1.099566554862602	0.9321301217728304	0.16743643308977157
0.33	1.0711633737003756	0.8997226878588931	0.1714406858414826
0.34	1.0442249477671108	0.868840973998518	0.1753839737685929
0.35000000000000003	1.0186496738907365	0.8393823646699253	0.17926730922081105
0.36000000000000004	0.9943454469066364	0.811253759933286	0.1830916869733505
0.37	0.9712285299498286	0.7843704454095185	0.18685808454031
0.38	0.9492225865292996	0.7586551240469351	0.19056746248236447
0.39	0.9282578475434653	0.7340370828345935	0.19422076470887187
0.4	0.9082703914217433	0.7104514726472445	0.19781891877449878
0.41000000000000003	0.889201519560713	0.6878386833902473	0.2013628361704657
0.42000000000000004	0.8709972124004612	0.6661437997899515	0.20485341261050966
0.43	0.8536076540359099	0.6453161257242467	0.2082915283116632
0.44	0.8369868153149099	0.625308767044967	0.21167804826994296
0.45	0.8210920870436683	0.606078264512626	0.21501382253104226
0.46	0.8058839562808662	0.5875842698247458	0.2182996864561204
0.47000000000000003	0.7913257198168924	0.5697892588341164	0.22153646098277602
0.48000000000000004	0.7773832298526048	0.552658276971309	0.22472495288129582
0.49	0.7640246676511203	0.5361587126448566	0.22786595500626375
0.5	0.7512203415665045	0.5202600950228888	0.23096024654361574
0.51	0.738942506378858	0.5049339131256333	0.2340085932532248
0.52	0.7271652013052492	0.49015345359815327	0.23701174770709602
0.53	0.7158641044256224	0.4758936549023673	0.23997044952325516
0.54	0.7050164015744854	0.4621309759790778	0.24288542559540757
0.55	0.6946006680129156	0.44884327769447113	0.2457573903184445
0.56	0.6845967614192979	0.4360097156094215	0.2485870458098765
0.5700000000000001	0.6749857249278475	0.4236106428005856	0.2513750821272619
0.5800000000000001	0.6657496991068397	0.41162752162512645	0.2541221774817132
0.59	0.6568718419079677	0.4000428434604252	0.2568289984475425
0.6	0.6483362557381347	0.38884005557000884	0.25949620016812586
0.61	0.6401279209082382	0.3780034943501885	0.26212442655804974
0.62	0.6322326348027134	0.3675183243011023	0.2647143105016111
0.63	0.6246369561908403	0.35737048214310363	0.2672664740477366
0.64	0.617328154167877	0.3475466255664927	0.2697815286013844
0.65	0.6102941612724464	0.3380340861609484	0.27226007511149797
0.66	0.603523530377478	0.32882082612190794	0.27470270425557003
0.67	0.597005394996518	0.31989539837563674	0.27710999662088115
0.68	0.5907294326861797	0.31124690980370756	0.2794825228824722
0.6900000000000001	0.5846858312597358	0.3028649872818223	0.2818208439779135
0.7000000000000001	0.5788652575569346	0.29473974627800986	0.28412551127892477
0.7100000000000001	0.5732588285416692	0.286861761781762	0.2863970667599072
0.72	0.5678580845225387	0.279222041359097	0.28863604316344177
0.73	0.5626549643120783	0.2718120001492672	0.290842964162811
0.74	0.5576417821587917	0.2646234376371957	0.2930183445215959
0.75	0.5528112063024456	0.25764851605204053	0.29516269025040515
0.76	0.5481562390175738	0.2508797402567885	0.29727649876078527
0.77	0.5436701980230703	0.2443099390067052	0.29936025901636504
0.78	0.5393466991472856	0.23793224746599947	0.3014144516812861
0.79	0.535179640148329	0.23174009088236394	0.30343954926596495
0.8	0.5311631855985185	0.2257271693282795	0.3054360162702391
0.81	0.5272917527501825	0.2198874434262385	0.3074043093239439
0.8200000000000001	0.5235599983074306	0.21421512098246462	0.309344877324966
0.8300000000000001	0.5199628060351985	0.20870464446037856	0.31125816157481995
0.8400000000000001	0.5164952751428594	0.20335067923106714	0.3131445959117922
0.85	0.5131527093851279	0.19814810254342607	0.3150046068417018
0.86	0.5099306068278451	0.19309199316153408	0.31683861366631094
0.87	0.5068246502306735	0.18817762162123378	0.3186470286094397
0.88	0.5038306980027082	0.1834004410618891	0.32043025694081906
0.89	0.5009447756906376	0.17875607859291157	0.3221886970977259
0.9	0.4981630679623719	0.17424032715793106	0.3239227408044409
0.91	0.49548191105203654	0.16984913786246936	0.3256327731895672
0.92	0.49289778563493913	0.16557861273368665	0.32731917290125245
0.93	0.4904073101035827	0.16142499788323786	0.3289823122203448
0.9400000000000001	0.48800723421805736	0.15738467704652623	0.33062255717153116
0.9500000000000001	0.48569443310617494	0.15345416547369098	0.332240267632484
0.9600000000000001	0.4834659015906002	0.14963010414953934	0.3338357974410609
0.97	0.4813187488219303	0.14590925432134486	0.33540949450058544
0.98	0.47925019319825074	0.14228849231499993	0.33696170088325084
0.99	0.47725755755312155	0.13876480462144541	0.33849275293167613
1.	0.47533826459526035	0.1353352832366127	0.34000298135864765
1.01	0.47348983258440824	0.13199712123932367	0.3414927113450846
1.02	0.47170987122895036	0.12874760859269777	0.34296226263625257
1.03	0.46999607779190306	0.12558412815563727	0.34441194963626576
1.04	0.4683462333927969	0.12250415189189598	0.34584208150090096
1.05	0.4667581994938601	0.11950523726510184	0.3472529622287583
1.06	0.46522991455969626	0.11658502380889703	0.34864489075079924
1.07	0.46375939088038226	0.1137412298620935	0.35001816101828875
1.08	0.4623447115485904	0.11097164945941926	0.35137306208917113
1.09	0.4609840275819638	0.10827414936905504	0.3527098782129087
1.1	0.45967555518255343	0.10564666626874025	0.3540288889138131
1.11	0.4584175731256527	0.10308720405276216	0.3553303690728905
1.12	0.4572084202708714	0.10059383126263698	0.35661458900823434
1.1300000000000001	0.45604649318874085	0.09816467863475185	0.357881814553989
1.1400000000000001	0.45493024389656844	0.09579793675866138	0.35913230713790706
1.1500000000000001	0.4538581776976624	0.09349185384012866	0.3603663238575338
1.1600000000000001	0.4528288511184016	0.0912447335633668	0.3615841175550347
1.17	0.4518408699379749	0.08905493304727896	0.36278593689069594
1.18	0.4508928873059326	0.08692086089081046	0.36397202641512205
1.19	0.4499836019429743	0.08484097530282467	0.36514262664014957
1.2	0.44911175642069134	0.08281378231218536	0.366297974108506
1.21	0.44827613551621975	0.08083783405398758	0.36743830146223216
1.22	0.4474755646380091	0.07891172712811619	0.36856383750989297
1.23	0.44670890831913146	0.07703410102653453	0.3696748072925969
1.24	0.44597506877475923	0.0752036366259135	0.3707714321488457
1.25	0.44527298452064334	0.07341905474240576	0.3718539297782376
1.26	0.44460162904959266	0.07167911474555107	0.37292251430404155
1.27	0.44396000956313486	0.06998261322846905	0.37397739633466576
1.28	0.44334716575569116	0.06832838273165401	0.3750187830240371
1.29	0.44276216864875145	0.06671529051783577	0.37604687813091564
1.3	0.4422041194726687	0.06514223739550938	0.37706188207715935
1.31	0.4416721485938271	0.06360815658886755	0.37806399200495955
1.32	0.44116541448505814	0.06211201265199193	0.37905340183306624
1.33	0.44068310273729433	0.06065280042527449	0.38003030231201984
1.34	0.44022442511055754	0.05922954403214814	0.3809948810784094
1.35	0.43978861862247937	0.05784129591430693	0.38194732270817244
1.36	0.43937494467264754	0.05648713590369163	0.3828878087689559
1.37	0.4389826882011599	0.05516617032960615	0.38381651787155374
1.3800000000000001	0.43861115687985147	0.05387753115941407	0.3847336257204374
1.3900000000000001	0.43825968033474155	0.052620375171344505	0.38563930516339706
1.4000000000000001	0.43792760939832	0.051393883158010495	0.3865337262403095
1.4100000000000001	0.43761431539035844	0.05019725915931413	0.3874170562310443
1.42	0.43731918942600967	0.049029729723478445	0.3882894597025312
1.43	0.43704164175000637	0.047890543195008635	0.3891510985549977
1.44	0.436781101095837	0.04677896902844477	0.3900021320673923
1.45	0.4365370140688349	0.04569429712682268	0.39084271694201217
1.46	0.43630884455215896	0.04463583720381339	0.3916730073483456
1.47	0.43609607313470317	0.043602918168560455	0.39249315496614273
1.48	0.4358981965600149	0.042594887532281585	0.39330330902773336
1.49	0.4357147271953453	0.041611110835745355	0.3941036163596
1.5	0.435545192519998	0.04065097109677586	0.39489422142322217
1.51	0.43538913463218176	0.039713868276977336	0.39567526635520445
1.52	0.43524610977361045	0.03879921876690921	0.3964468910067013
1.53	0.4351156878711271	0.03790645488897663	0.3972092329821504
1.54	0.43499745209466667	0.037035024417335964	0.3979624276773307
1.55	0.43489099843089524	0.03618439011414634	0.3987066083167489
1.56	0.4347959352719031	0.03535402928152857	0.39944190599037444
1.57	0.43471188301835717	0.0345434333286217	0.4001684496897355
1.58	0.4346384736965313	0.03375210735315434	0.400886366343377
1.59	0.43457535058867647	0.03297956973697423	0.4015957808517022
1.6	0.43452216787621134	0.032225351755003524	0.4022968161212078
1.61	0.43447859029522706	0.031488997197110874	0.40298959309811616
1.62	0.4344442928038381	0.030770062002413723	0.4036742308014244
1.6300000000000001	0.4344189602609198	0.03006811390554463	0.4043508463553752
1.6400000000000001	0.434402287115798	0.02938273209443628	0.40501955502136167
1.6500000000000001	0.4343939771084732	0.02871350687919804	0.40568047022927517
1.6600000000000001	0.4343937429799839	0.028060039371675723	0.40633370360830817
1.6700000000000002	0.43440130619252004	0.027421941175302986	0.40697936501721704
1.68	0.43441639665893395	0.02679883408486939	0.40761756257406456
1.69	0.434438752481283	0.026190349795845648	0.40824840268543733
1.7	0.43446811969807997	0.025596129622921772	0.4088719900751582
1.71	0.4345042520399297	0.025015824227427458	0.4094884278125023
1.72	0.4345469106932328	0.024449093353318064	0.41009781733991474
1.73	0.43459586407167855	0.023895605571422295	0.41070025850025627
1.74	0.4346508875952261	0.023355038031659715	0.41129584956356635
1.75	0.43471176347631846	0.022827076222948373	0.41188468725337013
1.76	0.43477828051305445	0.02231141374053365	0.4124668667725208
1.77	0.4348502338890827	0.021807752060480315	0.4130424818286024
1.78	0.4349274249799633	0.02131580032107996	0.4136116246588833
1.79	0.43500966116577827	0.02083527511093553	0.4141743860548427
1.8	0.43509675564976724	0.020365900263494358	0.4147308553862728
1.81	0.4351885272827687	0.019907406657809542	0.4152811206249591
1.82	0.4352848003932738	0.019459532025318384	0.41582526836795536
1.83	0.4353854046228877	0.019022020762434515	0.4163633838604532
1.84	0.43549017476701585	0.01859462374875822	0.41689555101825765
1.85	0.43559895062059123	0.01817709817071683	0.4174218524498744
1.86	0.43571157682866607	0.01776920735045421	0.4179423694782119
1.87	0.4358279027417116	0.017370720579795267	0.41845718216191635
1.8800000000000001	0.43594778227544617	0.016981412959117675	0.4189663693163285
1.8900000000000001	0.43607107377505844	0.01660106524096954	0.4194700085340889
1.9000000000000001	0.43619763988365656	0.016229463678277597	0.41996817620537896
1.9100000000000001	0.43632734741481644	0.015866399876996153	0.4204609475378203
1.9200000000000002	0.4364600672290791	0.015511670653052704	0.4209483965760264
1.93	0.43659567411427197	0.015165077893451208	0.42143059622082074
1.94	0.43673404666952126	0.014826428421399172	0.4219076182481221
1.95	0.4368750671928331	0.014495533865329566	0.42237953332750355
1.96	0.43701862157213284	0.014172210531693062	0.4228464110404398
1.97	0.4371645991796312	0.013856279281400744	0.4233083198982305
1.98	0.4373128927694248	0.013547565409801586	0.4237653273596233
1.99	0.4374633983782138	0.01324589853008317	0.42421749984813056
2.	0.4376160152290396	0.012951112459987979	0.4246649027690516
2.01	0.4377706456379422	0.012663045111741473	0.4251076005262007
2.02	0.4379271949234397	0.012381538385091657	0.4255456565383481
2.03	0.43808557131874537	0.012106438063363633	0.4259791332553817
2.04	0.4382456858866261	0.011837593712435418	0.4264080921741907
2.05	0.43840745243682006	0.011574858582545328	0.42683259385427474
2.0599999999999996	0.43857078744593514	0.011318089512843459	0.4272526979330917
2.07	0.43873560997974076	0.01106714683860356	0.42766846314113716
2.0799999999999996	0.4389018416177843	0.010821894301013893	0.42807994731677035
2.09	0.4390694063802535	0.010582198959468627	0.42848720742078483
2.0999999999999996	0.4392382306570115	0.010347931106284198	0.42889029955072727
2.11	0.4394082431387485	0.010118964183767027	0.4292892789549815
2.1199999999999997	0.439579374750163	0.009895174703562232	0.42968420004660085
2.13	0.4397515585851272	0.009676442168214486	0.4300751164169127
2.1399999999999997	0.43992472984376113	0.009462648994875257	0.4304620808488859
2.15	0.4400988257713683	0.009253680441092116	0.43084514533027624
2.1599999999999997	0.44027378559916147	0.009049424532618568	0.4312243610665429
2.17	0.44044955048673046	0.008849771993184293	0.4315997784935461
2.1799999999999997	0.4406260634662008	0.008654616176168233	0.4319714472900325
2.19	0.4408032693880232	0.008463852998118205	0.432339416389905
2.1999999999999997	0.44098111486834624	0.008277380874063222	0.432703733994283
2.21	0.4411595482379299	0.008095100654565767	0.43306444758336415
2.2199999999999998	0.4413385194925388	0.007916915564463623	0.4334216039280752
2.23	0.4415179802447868	0.0077427311432518246	0.4337752491015349
2.2399999999999998	0.4416978836773739	0.007572455187057541	0.4341254284903164
2.25	0.4418781844976831	0.007405997692161537	0.4344721868055216
2.26	0.44205883889368813	0.00724327080002197	0.4348155680936662
2.27	0.44223980449114014	0.00708418874375708	0.4351556157473831
2.28	0.4424210403119878	0.006928667796045263	0.4354923725159426
2.29	0.4426025067339961	0.00677662621840179	0.4358258805155943
2.3	0.44278416545153076	0.006627984211793188	0.4361561812397376
2.31	0.44296597943746846	0.006482663868551092	0.4364833155689174
2.32	0.4431479129062005	0.006340589125548955	0.4368073237806515
2.3299999999999996	0.4433299312776998	0.00620168571860575	0.437128245559094
2.34	0.4435120011426166	0.006065881138082252	0.43744612000453437
2.3499999999999996	0.4436940902283726	0.0059331045856363335	0.4377609856427363
2.36	0.4438761673662247	0.0058032869321047375	0.43807288043412
2.3699999999999997	0.44405820245927086	0.0056763606764799746	0.4383818417827909
2.38	0.44424016645136755	0.005552259905951654	0.43868790654541595
2.3899999999999997	0.44442203129692853	0.005430920256982812	0.4389911110399457
2.4	0.4446037699315958	0.005312278877392368	0.4392914910542034
2.4099999999999997	0.4447853562437277	0.005196274389416023	0.4395890818543117
2.42	0.4449667650467112	0.0050828468537184425	0.4398839181929928
2.4299999999999997	0.4451479720520531	0.004971937734330701	0.4401760343177224
2.44	0.4453289538432374	0.004863489864487378	0.44046546397875
2.4499999999999997	0.4455096878503208	0.004757447413338849	0.4407522404369819
2.46	0.4456901523252487	0.004653755853514686	0.4410363964717341
2.4699999999999998	0.44587032631787027	0.004552361929515072	0.44131796438835513
2.48	0.44605018965263243	0.004453213626907598	0.44159697602572484
2.4899999999999998	0.44622972290592644	0.00435626014230769	0.4418734627636188
2.5	0.44640890738408234	0.004261451854121309	0.442147455529961
2.51	0.44658772510197847	0.00416874029402946	0.44241898480794895
2.52	0.44676615876225495	0.004078078119194376	0.4426880806430606
2.53	0.44694419173511074	0.0039894190851680784	0.44295477264994265
2.54	0.4471218080386774	0.0039027180194843385	0.443219090019193
2.55	0.44729899231993436	0.0038179307959158508	0.4434810615240185
2.56	0.4474757298361681	0.003735014309378714	0.44374071552678945
2.57	0.44765200643695136	0.003653926451467069	0.44399807998548424
2.5799999999999996	0.44782780854662513	0.0035746260866010003	0.4442531824600241
2.59	0.44800312314727647	0.0034970730287715067	0.444506050118505
2.5999999999999996	0.44817793776219295	0.0034212280188666675	0.44475670974332626
2.61	0.44835224043978145	0.003347052702563588	0.44500518773721787
2.6199999999999997	0.448526019737933	0.003274509608771287	0.44525151012916175
2.63	0.44869926470884	0.003203562128609876	0.44549570258023014
2.6399999999999997	0.4488719648842186	0.0031341744949120467	0.44573779038930655
2.65	0.449044110260965	0.003066311762233051	0.445977798498732
2.6599999999999997	0.44921569128719957	0.0029999397873559414	0.4462157514998436
2.67	0.44938669884870674	0.002935025210279027	0.4464516736384277
2.6799999999999997	0.44955712425575955	0.002871535435673055	0.44668558882008647
2.69	0.4497269592303023	0.002809438614795779	0.44691752061550655
2.6999999999999997	0.4498961958935019	0.0027487036278521174	0.4471474922656497
2.71	0.450064826753642	0.0026893000667882394	0.4473755266868538
2.7199999999999998	0.45023284469435937	0.0026311982185084236	0.447601646475851
2.73	0.4504002429632059	0.002574369048503669	0.4478258739147023
2.7399999999999998	0.4505670151605325	0.002518784184881509	0.44804823097565094
2.75	0.45073315522868607	0.002464415902786604	0.44826873932589945
2.76	0.4508986574415064	0.0024112371092021414	0.44848742033230427
2.77	0.45106351639411457	0.0023592213281221743	0.4487042950659924
2.78	0.4512277269929951	0.0023083426860854763	0.4489193843069097
2.79	0.45139128444634874	0.002258575898061569	0.4491327085482872
2.8	0.45155418425471516	0.0022098962536800035	0.4493442880010352
2.81	0.4517164222018655	0.002162279603794063	0.44955414259807147
2.82	0.45187799434593945	0.002115702347370434	0.449762291998569
2.8299999999999996	0.45203889701084227	0.0020701414186965004	0.4499687555921458
2.84	0.4521991267778729	0.002025574274897229	0.45017355250297564
2.8499999999999996	0.45235868047759287	0.001981978883753798	0.450376701593839
2.86	0.4525175551819205	0.0019393337118162942	0.45057822147010423
2.8699999999999997	0.452675748196449	0.0018976177128031048	0.4507781304836459
2.88	0.452833257052979	0.0018568103162797049	0.45097644673669923
2.8899999999999997	0.4529900795022585	0.001816891416609866	0.4511731880856486
2.9	0.4531462135069333	0.0017778413621723685	0.4513683721447609
2.9099999999999997	0.45330165723468663	0.0017396409448366087	0.45156201628985
2.92	0.4534564090515817	0.001702271389690548	0.4517541376618911
2.9299999999999997	0.4536104675155826	0.0016657143450147422	0.45194475317056787
2.94	0.45376383137026344	0.0016299518724962408	0.4521338794977672
2.9499999999999997	0.45391649953869445	0.001594966437676415	0.45232153310101797
2.96	0.45406847111749576	0.001560740900626837	0.45250773021686885
2.9699999999999998	0.4542197453710634	0.0015272585068475712	0.45269248686421576
2.98	0.4543703217259599	0.0014945028783823107	0.45287581884757755
2.9899999999999998	0.45452019976545793	0.0014624580051450027	0.45305774176031294
3.	0.4546693792242425	0.001431108236452693	0.45323827098778985
3.01	0.4548178599832626	0.0014004382727595074	0.4534174217105031
3.02	0.4549656420647255	0.0013704331575867664	0.4535952089071387
3.03	0.4551127256272401	0.0013410782696444232	0.4537716473575957
3.04	0.455259110961091	0.0013123593151390632	0.45394675164595194
3.05	0.45540479848364807	0.0012842623202639152	0.4541205361633842
3.06	0.4555497887349152	0.0012567736238663528	0.45429301511104886
3.07	0.455694082373189	0.0012298798702885599	0.4544642025029004
3.08	0.45583768017086396	0.001203568002377082	0.4546341121684868
3.09	0.4559805830103329	0.0011778252546571495	0.4548027577556758
3.0999999999999996	0.45612279188002336	0.0011526391466677142	0.4549701527333556
3.11	0.4562643078705429	0.0011279974764532908	0.45513631039408964
3.1199999999999997	0.4564051321709276	0.0011038883142087676	0.45530124385671883
3.13	0.45654526606500506	0.0010802999960734382	0.4554649660689316
3.1399999999999997	0.4566847109278631	0.0010572211180706547	0.4556274898097924
3.15	0.45682346822241604	0.0010346405301895204	0.45578882769222656
3.1599999999999997	0.4569615394960728	0.0010125473306052026	0.4559489921654677
3.17	0.45709892637749694	0.0009909308600344708	0.45610799551746245
3.1799999999999997	0.4572356305734697	0.0009697806962232137	0.45626584987724655
3.19	0.4573716538658313	0.0009490866485627035	0.4564225672172686
3.1999999999999997	0.4575069981085239	0.0009288387528315269	0.4565781593556924
3.21	0.4576416652247104	0.0009090272660601157	0.45673263795865027
3.2199999999999998	0.45777565720398367	0.0008896426615149461	0.4568860145424687
3.23	0.45790897609965264	0.0008706756237994911	0.4570383004758531
3.2399999999999998	0.4580416240261131	0.0008521170440691469	0.4571895069820439
3.25	0.4581736031562908	0.0008339580153573596	0.4573396451409334
3.26	0.45830491571916415	0.0008161898280103071	0.45748872589115386
3.27	0.45843556399735075	0.0007988039652275063	0.4576367600321233
3.28	0.4585655503247809	0.0007817920987058281	0.45778375822607503
3.29	0.4586948770844246	0.0007651460843844201	0.45792973100004014
3.3	0.45882354670609293	0.0007488579582881437	0.45807468874780477
3.31	0.4589515616643055	0.0007329199324671522	0.4582186417318384
3.32	0.4590789244762182	0.0007173243910303282	0.4583616000851879
3.33	0.4592056376996186	0.0007020638862703285	0.45850357381334833
3.34	0.45933170393097006	0.000687131134878066	0.45864457279609194
3.3499999999999996	0.45945712580353004	0.000672519014244485	0.45878460678928557
3.36	0.4595819059855112	0.0006582205588475648	0.45892368542666356
3.3699999999999997	0.45970604717830593	0.0006442289567225248	0.4590618182215834
3.38	0.4598295521147636	0.0006305375460132432	0.4591990145687503
3.3899999999999997	0.4599524235575152	0.000617139811602985	0.45933528374591226
3.4	0.4600746642973592	0.0006040293818225365	0.4594706349155367
3.4099999999999997	0.4601962771516837	0.0005912000252339359	0.4596050771264497
3.42	0.4603172649629487	0.0005786456474879898	0.45973861931546073
3.4299999999999997	0.46043763059720916	0.0005663602882538549	0.45987127030895525
3.44	0.46055737694267995	0.0005543381182189619	0.46000303882446103
3.4499999999999997	0.46067650690835826	0.0005425734361576419	0.4601339334722006
3.46	0.4607950234226746	0.0005310606660668186	0.4602639627566078
3.4699999999999998	0.46091292943219175	0.0005197943543672042	0.46039313507782453
3.48	0.46103022790034864	0.0005087691671684416	0.4605214587331802
3.4899999999999998	0.46114692180623607	0.0004979798875967062	0.4606489419186393
3.5	0.4612630141434181	0.00048742141318328526	0.46077559273023483
3.51	0.46137850791878104	0.0004770887533127181	0.46090141916546834
3.52	0.46149340615143386	0.00046697702672908865	0.4610264291247048
3.53	0.4616077118716304	0.00045708145909911953	0.4611506304125313
3.54	0.461721428119732	0.0004473973806307272	0.4612740307391013
3.55	0.4618345579452017	0.0004379202237457535	0.4613966377214559
3.56	0.4619471044056356	0.0004286455208055948	0.46151845888482995
3.57	0.4620590705658196	0.0004195689018885071	0.46163950166393103
3.58	0.4621704594968213	0.0004106860926173696	0.46175977340420393
3.59	0.4622812742751083	0.00040199291203674154	0.4618792813630715
3.5999999999999996	0.4623915179817009	0.0003934852705380542	0.4619980327111629
3.61	0.462501193701348	0.00038515916783182774	0.46211603453351613
3.6199999999999997	0.4626103045217304	0.00037701069096581326	0.4622332938307646
3.63	0.4627188535326983	0.0003690360123879926	0.46234981752031035
3.6399999999999997	0.46282684382552197	0.0003612313880534017	0.46246561243746864
3.65	0.4629342784921832	0.0003535931555737505	0.4625806853366095
3.6599999999999997	0.4630411606246754	0.0003461177324088587	0.46269504289226643
3.67	0.4631474933143421	0.0003388016140989272	0.46280869170024314
3.6799999999999997	0.46325327965122576	0.0003316413725367128	0.46292163827868904
3.69	0.4633585227234516	0.00032463365427867	0.463033889069173
3.6999999999999997	0.4634632256166203	0.0003177751788941726	0.4631454504377262
3.71	0.46356739141323744	0.0003110627373519232	0.46325632867588545
3.7199999999999998	0.4636710231921417	0.00030449319044270417	0.46336653000169903
3.73	0.46377412402798224	0.0002980634672376215	0.46347606056074453
3.7399999999999998	0.46387669699068645	0.00029177056358103374	0.46358492642710547
3.75	0.46397874514496795	0.00028561154061735705	0.4636931336043506
3.76	0.46408027154984255	0.00027958352335097776	0.4638006880264916
3.77	0.4641812792581647	0.0002736836992385001	0.46390759555892624
3.78	0.4642817713161791	0.0002679093168125969	0.4640138619993665
3.79	0.464381750763097	0.00026225768433672797	0.46411949307876027
3.8	0.46448122063067665	0.00025672616849002557	0.46422449446218667
3.81	0.46458018394283457	0.0002513121930816495	0.4643288717497529
3.82	0.4646786437152548	0.0002460132377939412	0.46443263047746086
3.83	0.4647766029550285	0.0002408268369537127	0.46453577611807473
3.84	0.4648740646603026	0.00023575057833103162	0.46463831408197165
3.8499999999999996	0.4649710318199372	0.00023078210196486834	0.4647402497179724
3.86	0.4650675074131908	0.0002259190990149951	0.46484158831417577
3.8699999999999997	0.4651634944093997	0.00022115931063953733	0.4649423350987601
3.88	0.4652589957676865	0.00021650052689758722	0.46504249524078883
3.8899999999999997	0.46535401443667596	0.00021194058567631542	0.46514207385099965
3.9	0.46544855335422075	0.00020747737164201438	0.4652410759825787
3.9099999999999997	0.46554261544713665	0.0002031088152145348	0.4653395066319221
3.92	0.46563620363096303	0.00019883289156457748	0.46543737073939845
3.9299999999999997	0.4657293208097186	0.0001946476196333252	0.4655346731900853
3.94	0.46582196987567226	0.00019055106117390095	0.4656314188144984
3.9499999999999997	0.4659141537091359	0.00018654131981416365	0.4657276123893218
3.96	0.4660058751782445	0.00018261654014034887	0.46582325863810414
3.9699999999999998	0.46609713713877354	0.0001787749068010888	0.4659183622319724
3.98	0.4661879424339444	0.00017501464363134264	0.466012927790313
3.9899999999999998	0.4662782938942473	0.00017133401279579235	0.46610695988145145
4.	0.46636819433727567	0.00016773131395125593	0.4662004630233244
4.01	0.466457646567567	0.00016420488342769432	0.4662934416841392
4.02	0.4665466533764468	0.00016075309342738545	0.46638590028301935
4.03	0.46663521754189186	0.0001573743512418581	0.46647784319065005
4.04	0.46672334182839426	0.00015406709848618394	0.46656927472990806
4.05	0.4668110289868302	0.00015082981035023136	0.46666019917647994
4.06	0.4668982817543447	0.0001476609948665048	0.4667506207594782
4.07	0.46698510285423656	0.00014455919219418973	0.46684054366204236
4.08	0.4670714949958593	0.00014152297391904114	0.4669299720219403
4.09	0.4671574608745164	0.00013855094236875476	0.46701890993214756
4.1	0.46724300317136774	0.0001356417299434771	0.4671073614414243
4.109999999999999	0.4673281245533561	0.00013279399846110899	0.467195330554895
4.12	0.46741282767311454	0.00013000643851707175	0.46728282123459747
4.13	0.4674971151689021	0.00012727776885821163	0.46736983740004384
4.14	0.4675809896645324	0.00012460673577052034	0.46745638292876185
4.1499999999999995	0.4676644537693172	0.00012199211248036741	0.4675424616568369
4.16	0.46774751007800497	0.00011943269856893545	0.46762807737943607
4.17	0.4678301611707312	0.00011692731939956615	0.46771323385133157
4.18	0.46791240961297603	0.00011447482555772276	0.4677979347874184
4.1899999999999995	0.4679942579555184	0.00011207409230329127	0.4678821838632152
4.2	0.4680757087344096	0.0001097240190349397	0.4679659847153747
4.21	0.4681567644709294	0.00010742352876626804	0.46804934094216305
4.22	0.46823742767156823	0.00010517156761348197	0.46813225610395476
4.2299999999999995	0.46831770082800356	0.00010296710429433585	0.4682147337237092
4.24	0.46839758641707846	0.00010080912963809022	0.46829677728744035
4.25	0.46847708690079115	0.00009869665610623966	0.468378390244685
4.26	0.4685562047262819	0.00009662871732376718	0.46845957600895816
4.27	0.46863494232582814	0.00009460436762069423	0.46854033795820743
4.28	0.46871330211684226	0.00009262268158369273	0.46862067943525854
4.29	0.46879128650186974	0.00009068275361753762	0.46870060374825223
4.3	0.46886889786859715	0.00008878369751617699	0.46878011417108095
4.31	0.468946138589855	0.0000869246460432091	0.46885921394381175
4.32	0.46902301102363175	0.00008510475052155402	0.46893790627311016
4.33	0.46909951751308643	0.00008332318043211684	0.4690161943326543
4.34	0.4691756603865642	0.00008157912302123973	0.4690940812635429
4.35	0.46925144195761936	0.00007987178291675097	0.4691715701747026
4.36	0.46932686452503086	0.00007820038175241615	0.46924866414327837
4.37	0.46940193037283545	0.0000765641578006079	0.4693253662150349
4.38	0.4694766417703466	0.00007496236561300778	0.46940167940473354
4.39	0.46955100097219105	0.00007339427566916607	0.4694776066965219
4.3999999999999995	0.4696250102183356	0.00007185917403274181	0.46955315104430284
4.41	0.46969867173412766	0.0000703563620152541	0.4696283153721124
4.42	0.4697719877303244	0.00006888515584717834	0.4697031025744772
4.43	0.46984496040313795	0.00006744488635622237	0.4697775155167817
4.4399999999999995	0.4699175919342719	0.00006603489865262649	0.46985155703561926
4.45	0.46998988449096685	0.0000646545518213294	0.46992522993914554
4.46	0.4700618402260416	0.00006330321862084936	0.4699985370074207
4.47	0.4701334612779419	0.00006198028518873016	0.4700714809927532
4.4799999999999995	0.4702047497707869	0.00006068515075340932	0.4701440646200335
4.49	0.4702757078144217	0.00005941722735236372	0.4702162905870694
4.5	0.4703463375044627	0.000058175939556396285	0.4702881615649063
4.51	0.4704166409223578	0.000056960724199925495	0.47035968019815794
4.52	0.47048662013543424	0.00005577103011714766	0.47043084910531713
4.53	0.4705562771969539	0.000054606317883940286	0.47050167087906997
4.54	0.47062561414617826	0.000053466059565381415	0.47057214808661285
4.55	0.4706946330084155	0.00005234973846875904	0.4706422832699467
4.56	0.47076333579508683	0.00005125684890195173	0.4707120789461849
4.57	0.47083172450378497	0.000050186895937060425	0.4707815376078479
4.58	0.4708998011183346	0.000049139395179176795	0.47085066172315543
4.59	0.4709675676088552	0.000048113872540173426	0.470919453736315
4.6	0.4710350259318272	0.000047109864017407404	0.4709879160678098
4.61	0.4711021780301509	0.00004612691547722721	0.4710560511146737
4.62	0.47116902583321907	0.00004516458244317872	0.4711238612507759
4.63	0.4712355712569748	0.000044222429888805364	0.47119134882708597
4.64	0.4713018162039837	0.000043300032034943067	0.4712585161719487
4.6499999999999995	0.47136776256350177	0.000042396972151410166	0.47132536559135035
4.66	0.4714334122115414	0.00004151284236299588	0.47139189936917836
4.67	0.4714987670109394	0.00004064724345965349	0.4714581197674797
4.68	0.47156382881143427	0.000039799784710804666	0.4715240290267235
4.6899999999999995	0.47162859944972285	0.000038970083683666274	0.4715896293660392
4.7	0.471693080749546	0.00003815776606551031	0.4716549229834805
4.71	0.4717572745217485	0.00003736246548977123	0.47171991205625874
4.72	0.471821182564357	0.00003658382336591572	0.4717845987409911
4.7299999999999995	0.4718848066626486	0.00003582148871299333	0.47184898517393564
4.74	0.47194814858922934	0.00003507511799678662	0.47191307347123257
4.75	0.4720112101040981	0.00003434437497048256	0.4719768657291276
4.76	0.47207399295473	0.00003362893051878709	0.4720403640242112
4.77	0.4721364988761409	0.0000329284625054089	0.47210357041363543
4.78	0.4721987295909672	0.000032242655623837515	0.4721664869353434
4.79	0.4722606868095406	0.00003157120125134458	0.4722291156082892
4.8	0.47232237222995854	0.00003091379730613664	0.47229145843265236
4.81	0.4723837875381577	0.00003027014810759211	0.47235351739005005
4.82	0.47244493440799884	0.000029639964239513713	0.47241529444375935
4.83	0.4725058145013295	0.000029022962416331506	0.4724767915389132
4.84	0.47256642946806676	0.000028418865352191025	0.47253801060271455
4.85	0.47262678094626936	0.00002782740163286474	0.47259895354463644
4.86	0.47268687056221487	0.00002724830559042434	0.47265962225662445
4.87	0.47274669993047536	0.000026681317180614233	0.47272001861329466
4.88	0.4728062706539893	0.000026126181862866604	0.47278014447212635
4.89	0.47286558432414205	0.000025582650482901393	0.4728400016736592
4.8999999999999995	0.47292464252083666	0.00002505047915785415	0.47289959204167886
4.91	0.4729834468125728	0.000024529429163876967	0.4729589173834089
4.92	0.47304199875652236	0.000024019266826158826	0.4730179794896962
4.93	0.47310029989860247	0.000023519763411311976	0.4730767801351911
4.9399999999999995	0.473158351773551	0.000023030695022073888	0.47313532107852885
4.95	0.47321615590500477	0.000022551842494273515	0.4731936040625105
4.96	0.4732737138055719	0.00002208299129601327	0.4732516308142759
4.97	0.47333102697690765	0.000021623931429017745	0.4733094030454787
4.9799999999999995	0.47338809690979156	0.00002117445733210308	0.4733669224524595
4.99	0.47344492508419717	0.00002073436778672004	0.47342419071641045
5.	0.47350151296937426	0.0000203034658245264	0.47348120950354966
5.01	0.4735578620239135	0.000019881558636943838	0.47353798046527656
5.02	0.47361397369583147	0.000019468457486657068	0.4735945052383448
5.03	0.47366984942263884	0.000019063977621012467	0.47365078544501776
5.04	0.47372549063141123	0.000018667938187275354	0.47370682269322395
5.05	0.47378089873887314	0.00001828016214970511	0.47376261857672347
5.06	0.47383607515145976	0.000017900476208409394	0.47381817467525134
5.07	0.473891021265399	0.00001752871071993832	0.4738734925546791
5.08	0.4739457384667829	0.0000171646996195813	0.47392857376716335
5.09	0.4740002281316331	0.000016808280345329117	0.4739834198512878
5.1	0.4740544916259873	0.000016459293763465884	0.4740380323322238
5.11	0.4741085303059549	0.000016117584095754977	0.4740924127218592
5.12	0.47416234551780434	0.00001578299884818489	0.4741465625189561
5.13	0.4742159385980273	0.000015455388741240706	0.47420048320928604
5.14	0.474269310873409	0.00001513460764166886	0.47425417626576727
5.1499999999999995	0.47432246366110165	0.000014820512495702344	0.4743076431486059
5.16	0.4743753982686956	0.000014512963263715006	0.4743608853054319
5.17	0.4744281159942904	0.00001421182285627416	0.47441390417143414
5.18	0.47448061812656384	0.000013916957071560841	0.4744667011694923
5.1899999999999995	0.4745329059448387	0.000013628234534128784	0.4745192777103046
5.2	0.47458498071916255	0.000013345526634972652	0.4745716351925276
5.21	0.4746368437103616	0.0000130687074728777	0.4746237750028887
5.22	0.4746884961701246	0.000012797653797022686	0.4746756985163275
5.2299999999999995	0.4747399393410635	0.00001253224495080955	0.47472740709611266
5.24	0.47479117445677993	0.000012272362816892966	0.474778902093963
5.25	0.47484220274194083	0.000012017891763384179	0.4748301848501775
5.26	0.47489302541233835	0.00001176871859120342	0.4748812566937472
5.27	0.4749436436749624	0.000011524732482556633	0.47493211894247983
5.28	0.4749940587280611	0.00001128582495051185	0.4749827729031106
5.29	0.4750442717612155	0.000011051889789651847	0.4750332198714258
5.3	0.47509428395539893	0.00001082282302777951	0.47508346113237115
5.31	0.475144096483044	0.000010598522878653677	0.4751334979601654
5.32	0.47519371050811265	0.000010378889695732937	0.4751833316184169
5.33	0.4752431271861535	0.000010163825926905905	0.47523296336022663
5.34	0.4752923476643739	9.953236070186461e-6	0.47528239442830367
5.35	0.4753413730816961	9.747026630353545e-6	0.4753316260550658
5.36	0.4753902045688291	9.545106076514926e-6	0.4753806594627526
5.37	0.4754388432483257	9.347384800575246e-6	0.4754294958635252
5.38	0.4754872902346504	9.153775076588626e-6	0.4754781364595738
5.39	0.47553554663423725	8.964191020977206e-6	0.4755265824432163
5.3999999999999995	0.4755836135455554	8.77854855359671e-6	0.4755748349970018
5.41	0.4756314920591706	8.596765359630919e-6	0.47562289529381097
5.42	0.47567918325780545	8.418760852297367e-6	0.4756707644969532
5.43	0.47572668821640174	8.244456136346558e-6	0.47571844376026534
5.4399999999999995	0.4757740080021789	8.073773972338e-6	0.47576593422820657
5.45	0.4758211436746966	7.906638741676145e-6	0.47581323703595485
5.46	0.4758680962859146	7.742976412390084e-6	0.4758603533095022
5.47	0.4759148668802474	7.582714505640813e-6	0.4759072841657418
5.4799999999999995	0.47596145649463223	7.42578206294076e-6	0.47595403071256925
5.49	0.4760078661585786	7.272109614070075e-6	0.4760005940489645
5.5	0.4760540968942328	7.1216291456748785e-6	0.47604697526508705
5.51	0.4761001497164331	6.974274070532681e-6	0.47609317544236257
5.52	0.4761460256327636	6.829979197470896e-6	0.4761391956535661
5.53	0.47619172564362344	6.688680701924289e-6	0.47618503696292147
5.54	0.4762372507422674	6.550316097117774e-6	0.47623070042617033
5.55	0.47628260191487354	6.414824205861024e-6	0.47627618709066766
5.56	0.47632778014059496	6.2821451329419965e-6	0.47632149799546203
5.57	0.4763727863916141	6.152220238106394e-6	0.47636663417137604
5.58	0.4764176216332026	6.0249921096106125e-6	0.476411596641093
5.59	0.47646228682377084	5.900404538335788e-6	0.47645638641923255
5.6	0.4765067829149237	5.778402492451104e-6	0.47650100451243127
5.61	0.47655111085151414	5.658932092614473e-6	0.4765454519194216
5.62	0.4765952715717021	5.541940587699212e-6	0.47658972963111434
5.63	0.4766392660069959	5.427376331035299e-6	0.4766338386306649
5.64	0.47668309508231627	5.315188757154429e-6	0.47667777989355903
5.6499999999999995	0.4767267597160464	5.205328359027945e-6	0.4767215543876874
5.66	0.4767702608200746	5.097746665787157e-6	0.4767651630734088
5.67	0.47681359929986034	4.992396220915797e-6	0.4768086069036394
5.68	0.4768567760544718	4.889230560904397e-6	0.47685188682391094
5.6899999999999995	0.4768997919766478	4.78820419435689e-6	0.47689500377245336
5.7	0.47694264795284125	4.689272581539653e-6	0.4769379586802597
5.71	0.47698534486326977	4.592392114363642e-6	0.4769807524711554
5.72	0.4770278835819689	4.497520096790252e-6	0.47702338606187217
5.7299999999999995	0.4770702649768365	4.40461472565202e-6	0.47706586036211085
5.74	0.4771124899096854	4.313635071879195e-6	0.4771081762746135
5.75	0.4771545592362921	4.2245410621236135e-6	0.47715033469522994
5.76	0.4771964738064392	4.137293460771284e-6	0.4771923365129784
5.77	0.4772382344639708	4.0518538523355555e-6	0.4772341826101185
5.78	0.47727984204683593	3.968184624222624e-6	0.4772758738622117
5.79	0.4773212973871338	3.8862489498615364e-6	0.47731741113818393
5.8	0.47736260131116315	3.8060107721908223e-6	0.47735879530039094
5.81	0.477403754639469	3.7274347874942833e-6	0.47740002720468155
5.82	0.4774447581868868	3.6504864295783916e-6	0.4774411077004572
5.83	0.4774856127625875	3.5751318542841275e-6	0.47748203763073316
5.84	0.4775263191701256	3.501337924326e-6	0.47752281783220124
5.85	0.477566878207478	3.4290721944514407e-6	0.47756344913528354
5.86	0.4776072906670973	3.358302896913638e-6	0.47760393236420035
5.87	0.47764755733594744	3.288998927251224e-6	0.47764426833702023
5.88	0.4776876789955544	3.221129830368179e-6	0.47768445786572405
5.89	0.4777276564220417	3.1546657869077066e-6	0.47772450175625475
5.8999999999999995	0.4777674903861816	3.0895775999137213e-6	0.47776440080858174
5.91	0.47780718165343194	3.0258366817738716e-6	0.47780415581675023
5.92	0.4778467309839823	2.9634150414381415e-6	0.47784376756894087
5.93	0.4778861391327917	2.90228527190709e-6	0.4778832368475199
5.9399999999999995	0.47792540684963586	2.8424205379841082e-6	0.4779225644290979
5.95	0.47796453487914325	2.7837945642859987e-6	0.477961751084579
5.96	0.4780035239608397	2.7263816235064535e-6	0.4780007975792162
5.97	0.478042374829186	2.6701565249269743e-6	0.47803970467266105
5.9799999999999995	0.4780810882136207	2.615094603170094e-6	0.4780784731190175
5.99	0.4781196648386001	2.5611717071896546e-6	0.47811710366689286
6.	0.478158105423638	2.508364189493191e-6	0.4781555970594485
6.01	0.47819641068333846	2.456648895591401e-6	0.47819395403444287
6.02	0.4782345813274462	2.4060031536699906e-6	0.4782321753242925
6.03	0.4782726180608777	2.356404764479093e-6	0.4782702616561132
6.04	0.478310521583761	2.3078319914357013e-6	0.4783082137517696
6.05	0.478348292591474	2.260263550934535e-6	0.47834603232792305
6.06	0.47838593177468064	2.2136786028629993e-6	0.47838371809607777
6.07	0.4784234398193729	2.1680567413158464e-6	0.47842127176263166
6.08	0.4784608174069041	2.123377985505353e-6	0.47845869402891855
6.09	0.47849806521402444	2.079622770862807e-6	0.4784959855912536
6.1	0.4785351839129224	2.03677194032733e-6	0.47853314714098205
6.11	0.47857217417125564	1.9948067358180046e-6	0.47857017936451984
6.12	0.4786090366521906	1.9537087898854663e-6	0.47860708294340065
6.13	0.4786457720144362	1.9134601175391026e-6	0.4786438585543186
6.14	0.47868238091227966	1.8740431082462135e-6	0.4786805068691714
6.15	0.4787188639956219	1.8354405180994326e-6	0.4787170285551038
6.16	0.47875522191001263	1.797635462148898e-6	0.47875342427455053
6.17	0.47879145529668077	1.7606114068956139e-6	0.4787896946852739
6.18	0.4788275647925763	1.7243521629426808e-6	0.47882584044041343
6.1899999999999995	0.47886355103039435	1.6888418778009872e-6	0.4788618621885165
6.2	0.47889941463861935	1.6540650288461209e-6	0.4788977605735905
6.21	0.47893515624154803	1.620006416423313e-6	0.4789335362351315
6.22	0.47897077645933117	1.5866511570972417e-6	0.47896918980817405
6.2299999999999995	0.47900627590799816	1.5539846770436864e-6	0.4790047219233211
6.24	0.4790416551994969	1.5219927055799975e-6	0.47904013320679134
6.25	0.4790769149417216	1.4906612688314684e-6	0.47907542428045274
6.26	0.47911205573854493	1.4599766835307038e-6	0.47911059576186144
6.27	0.4791470781898517	1.4299255509472242e-6	0.4791456482643007
6.28	0.47918198289156905	1.4004947509445112e-6	0.47918058239681804
6.29	0.47921677043569366	1.3716714361618352e-6	0.4792153987642575
6.3	0.4792514414103309	1.3434430263181891e-6	0.4792500979673046
6.31	0.47928599639971786	1.3157972026357967e-6	0.4792846806025153
6.32	0.47932043598425805	1.2887219023806366e-6	0.4793191472623557
6.33	0.47935476074054845	1.2622053135175334e-6	0.47935349853523496
6.34	0.47938897124141067	1.2362358694773678e-6	0.47938773500554116
6.35	0.4794230680559222	1.2108022440340802e-6	0.4794218572536782
6.36	0.47945705174944203	1.1858933462891156e-6	0.4794558658560958
6.37	0.47949092288364337	1.1614983157610739e-6	0.47948976138532756
6.38	0.4795246820165361	1.1376065175783022e-6	0.4795235444100185
6.39	0.47955832970250795	1.1142075377723121e-6	0.4795572154949702
6.4	0.47959186649233637	1.0912911786698538e-6	0.47959077520115767
6.41	0.4796252929332299	1.0688474543815934e-6	0.47962422408577554
6.42	0.479658609568848	1.0468665863853257e-6	0.47965756270226156
6.43	0.4796918169393342	1.025338999201771e-6	0.47969079160033506
6.4399999999999995	0.47972491558133734	1.0042553161609682e-6	0.4797239113260212
6.45	0.4797579060280461	9.836063552573753e-7	0.4797569224216908
6.46	0.4797907888092083	9.633831250918066e-7	0.4797898254260832
6.47	0.47982356445116275	9.43576820898358e-7	0.47982262087434185
6.4799999999999995	0.47985623347686335	9.241788206545613e-7	0.4798553092980427
6.49	0.4798887964059072	9.051806812729897e-7	0.4798878912252259
6.5	0.4799212537545578	8.865741348726157e-7	0.47992036718042297
6.51	0.47995360603577053	8.683510851282201e-7	0.47995273768468544
6.52	0.47998585375922465	8.505036036962379e-7	0.479985003255621
6.53	0.4800179974313388	8.330239267154103e-7	0.4800171644074121
6.54	0.48005003755530334	8.159044513806812e-7	0.4800492216508519
6.55	0.48008197463110347	7.9913773258878e-7	0.48008117549337087
6.56	0.48011380915554347	7.827164796540058e-7	0.4801130264390639
6.57	0.4801455416222681	7.666335530927167e-7	0.48014477498871505
6.58	0.4801771725217926	7.508819614750938e-7	0.4801764216398311
6.59	0.48020870234152324	7.354548583427435e-7	0.4802079668866649
6.6	0.4802401315657809	7.203455391907828e-7	0.4802394112202417
6.61	0.48027146067582643	7.055474385130253e-7	0.48027075512838796
6.62	0.48030269014988225	6.910541269089634e-7	0.4803019990957553
6.63	0.4803338204631564	6.768593082512216e-7	0.48033314360384816
6.64	0.4803648520878683	6.629568169122387e-7	0.4803641891310514
6.65	0.480395785493265	6.493406150489129e-7	0.48039513615265
6.66	0.48042662114564993	6.360047899440062e-7	0.48042598514086
6.67	0.4804573595084022	6.229435514030979e-7	0.4804567365648508
6.68	0.4804880010420004	6.101512292059418e-7	0.48048739089077125
6.6899999999999995	0.4805185462040437	5.976222706110694e-7	0.4805179485817731
6.7	0.4805489954492742	5.853512379125242e-7	0.4805484100980363
6.71	0.4805793492295966	5.733328060476393e-7	0.48057877589679054
6.72	0.48060960799410535	5.6156176025477e-7	0.4806090464323451
6.7299999999999995	0.48063977218909715	5.500329937799549e-7	0.48063922215610333
6.74	0.48066984225810006	5.387415056314589e-7	0.4806693035165945
6.75	0.48069981864189204	5.276823983812098e-7	0.4806992909594937
6.76	0.4807297017785181	5.168508760121236e-7	0.4807291849276421
6.77	0.4807594921033157	5.0624224181038e-7	0.48075898586107385
6.78	0.4807891900489339	4.958518963016851e-7	0.48078869419703757
6.79	0.4808187960453489	4.856753352306134e-7	0.4808183103700137
6.8	0.4808483105198961	4.757081475821093e-7	0.4808478348117486
6.81	0.48087773389727323	4.659460136442819e-7	0.48087726795125957
6.82	0.480907066599575	4.5638470311161335e-7	0.4809066102148719
6.83	0.48093630904630275	4.470200732277435e-7	0.4809358620262295
6.84	0.4809654616543897	4.378480669669883e-7	0.4809650238063228
6.85	0.48099452483821936	4.2886471125379567e-7	0.4809940959735081
6.86	0.4810234990096397	4.200661152193318e-7	0.4810230789435245
6.87	0.4810523845779879	4.1144846849442737e-7	0.4810519731295194
6.88	0.48108118195010746	4.030080395381124e-7	0.4810807789420679
6.89	0.4811098915303654	3.9474117400100625e-7	0.4811094967891913
6.9	0.48113851372066974	3.86644293122822e-7	0.48113812707637654
6.91	0.4811670489204921	3.7871389216328055e-7	0.4811666702065999
6.92	0.4811954975268826	3.709465388657207e-7	0.48119512658034386
6.93	0.4812238599344882	3.633388719527362e-7	0.48122349659561625
6.9399999999999995	0.48125213653556953	3.5588759965315925e-7	0.48125178064797
6.95	0.4812803277200215	3.485894982597361e-7	0.48127997913052323
6.96	0.4813084338753874	3.414414107168564e-7	0.48130809243397665
6.97	0.48133645538687975	3.3444024523769736e-7	0.4813361209466345
6.9799999999999995	0.4813643926373942	3.2758297395017987e-7	0.48136406505442025
6.99	0.48139224600752856	3.208666315711235e-7	0.48139192514089696
7.	0.4814200158755981	3.1428831410801773e-7	0.481419701587284
7.01	0.48144770261765774	3.0784517758782204e-7	0.48144739477248016
7.02	0.481475306607506	3.015344368122411e-7	0.4814750050730691
7.03	0.4815028282167189	2.953533641389124e-7	0.4815025328633548
7.04	0.4815302678146516	2.8929928828797033e-7	0.4815299785153633
7.05	0.4815576257684629	2.833695931734483e-7	0.4815573423988697
7.06	0.4815849024431265	2.775617167590095e-7	0.4815846248814098
7.07	0.48161209820145084	2.718731499374893e-7	0.4816118263283009
7.08	0.4816392134040933	2.663014354337577e-7	0.48163894710265787
7.09	0.48166624840957567	2.608441667304073e-7	0.48166598756540885
7.1	0.4816932035742988	2.554989870157972e-7	0.4816929480753118
7.11	0.4817200792525592	2.502635881539809e-7	0.48171982898897103
7.12	0.48174687579656467	2.4513570967606425e-7	0.48174663066085494
7.13	0.48177359355645033	2.4011313779253876e-7	0.48177335344331257
7.14	0.4818002328802891	2.351937044261627e-7	0.4817999976865847
7.15	0.48182679411411344	2.303752862649511e-7	0.4818265637388272
7.16	0.48185327760192476	2.2565580383486195e-7	0.481853051946121
7.17	0.4818796836857061	2.2103322059175945e-7	0.48187946265248555
7.18	0.48190601270544897	2.1650554203226e-7	0.4819057961999069
7.1899999999999995	0.48193226499914965	2.1207081482306137e-7	0.4819320529283348
7.2	0.48195844090284007	2.0772712594837022e-7	0.4819582331757142
7.21	0.4819845407505922	2.0347260187505247e-7	0.4819843372779904
7.22	0.48201056487453453	1.9930540773513078e-7	0.4820103655691268
7.2299999999999995	0.4820365136048669	1.9522374652527502e-7	0.4820363183811203
7.24	0.48206238726987194	1.9122585832292438e-7	0.4820621960440136
7.25	0.4820881861959345	1.8731001951869922e-7	0.482087998885915
7.26	0.48211391070754717	1.834745420647562e-7	0.4821137272330051
7.27	0.48213956112732986	1.797177727387622e-7	0.48213938140955714
7.28	0.48216513777604164	1.7603809242315452e-7	0.48216496173794926
7.29	0.482190640972594	1.7243391539937358e-7	0.48219046853867864
7.3	0.48221607103405845	1.6890368865674956e-7	0.48221590213036974
7.31	0.48224142827569266	1.65445891215745e-7	0.48224126282980145
7.32	0.48226671301093893	1.6205903346524772e-7	0.48226655095190546
7.33	0.4822919255514476	1.58741656513626e-7	0.48229176680979113
7.34	0.4823170662070834	1.5549233155325313e-7	0.4823169107147519
7.35	0.4823421352859396	1.5230965923822746e-7	0.4823419829762804
7.36	0.4823671330943558	1.4919226907500768e-7	0.4823669839020867
7.37	0.4823920599369189	1.4613881882569763e-7	0.4823919137981001
7.38	0.4824169161164903	1.4314799392371276e-7	0.4824167729684964
7.39	0.4824417019341995	1.4021850690157565e-7	0.48244156171569264
7.4	0.4824664176894797	1.373490968305835e-7	0.4824662803403828
7.41	0.4824910636800564	1.3453852877210321e-7	0.4824909291415276
7.42	0.48251564020197585	1.3178559324024837e-7	0.48251550841638263
7.43	0.4825401475496045	1.290891056757054e-7	0.4825400184604988
7.4399999999999995	0.4825645860156551	1.2644790593047328e-7	0.4825644595677491
7.45	0.48258895589118733	1.2386085776329086e-7	0.4825888320303296
7.46	0.48261325746561795	1.213268483455301e-7	0.48261313613876966
7.47	0.48263749102674236	1.1884478777733405e-7	0.4826373721819545
7.4799999999999995	0.48266165686073365	1.1641360861379109e-7	0.482661540447125
7.49	0.48268575525217	1.1403226540093217e-7	0.48268564121990465
7.5	0.48270978648402524	1.1169973422135001e-7	0.48270967478429105
7.51	0.4827337508376994	1.0941501224923604e-7	0.48273364142268715
7.52	0.48275764859301584	1.0717711731464364e-7	0.4827575414158985
7.53	0.4827814800282397	1.0498508747678216e-7	0.4827813750431522
7.54	0.48280524542008524	1.0283798060615612e-7	0.48280514258210466
7.55	0.4828289450437285	1.0073487397536286e-7	0.48282884430885453
7.56	0.48285257917281527	9.867486385837208e-8	0.4828524804979514
7.57	0.4828761480794796	9.665706513810749e-8	0.4828760514224145
7.58	0.4828996520343359	9.46806109221608e-8	0.482899557353725
7.59	0.4829230913065165	9.274465216646548e-8	0.4829229985618644
7.6	0.4829464661636561	9.084835730676866e-8	0.4829463753152989
7.61	0.48296977687191495	8.899091189773573e-8	0.48296968788100303
7.62	0.48299302369598923	8.717151825953175e-8	0.482992936524471
7.63	0.4830162068991176	8.53893951317207e-8	0.48301612150972245
7.64	0.4830393267430913	8.364377733433446e-8	0.483039243099314
7.65	0.4830623834882672	8.193391543595935e-8	0.48306230155435176
7.66	0.4830853773935702	8.025907542869682e-8	0.48308529713449483
7.67	0.4831083087165141	7.861853840985214e-8	0.48310823009797577
7.68	0.48313117771320313	7.701160027021538e-8	0.48313110070160287
7.6899999999999995	0.48315398463834397	7.543757138879454e-8	0.48315390920077256
7.7	0.483176729745249	7.389577633386788e-8	0.4831766558494727
7.71	0.48319941328586014	7.238555357022509e-8	0.48319934090030653
7.72	0.48322203551074655	7.090625517246606e-8	0.48322196460449135
7.7299999999999995	0.4832445966691163	6.945724654423483e-8	0.48324452721186967
7.74	0.4832670970088245	6.803790614326282e-8	0.48326702897091833
7.75	0.4832895367763845	6.664762521210244e-8	0.4832894701287593
7.76	0.48331191621698144	6.528580751443087e-8	0.48331185093117396
7.77	0.4833342355744717	6.395186907681084e-8	0.48333417162260267
7.78	0.48335649509139533	6.264523793579319e-8	0.4833564324461574
7.79	0.4833786950089905	6.136535389025151e-8	0.48337863364363665
7.8	0.4834008355671936	6.011166825883883e-8	0.48340077545552534
7.81	0.48342291700465506	5.888364364246187e-8	0.48342285812101143
7.82	0.4834449395587428	5.7680753691667176e-8	0.4834448818779891
7.83	0.4834669034655522	5.650248287883843e-8	0.48346684696306935
7.84	0.4834888089599184	5.5348326275103455e-8	0.4834887536115921
7.85	0.4835106562754185	5.4217789331855066e-8	0.48351060205762914
7.86	0.4835324456443855	5.311038766678881e-8	0.4835323925339978
7.87	0.48355417729791406	5.2025646854364565e-8	0.48355412527226727
7.88	0.48357585146586535	5.096310222059913e-8	0.4835758005027631
7.89	0.48359746837688194	4.992229864210151e-8	0.48359741845458337
7.9	0.4836190282583916	4.8902790349261724e-8	0.4836189793556013
7.91	0.4836405313366156	4.790414073350783e-8	0.48364048343247484
7.92	0.4836619778365803	4.6925922158545405e-8	0.4836619309106582
7.93	0.4836833679821172	4.5967715775498934e-8	0.48368332201440145
7.94	0.4837047019958797	4.502911134187233e-8	0.4837046569667684
7.95	0.48372598009934276	4.410970704425089e-8	0.4837259359896357
7.96	0.483747202512821	4.320910932466559e-8	0.4837471593037117
7.97	0.4837683694554658	4.232693271054522e-8	0.48376832712853307
7.9799999999999995	0.48378948114527803	4.14627996481813e-8	0.4837894396824784
7.99	0.48381053779911337	4.061634033963289e-8	0.483810497182773
8.	0.4838315396326926	3.978719258300052e-8	0.48383149984550006
8.01	0.4838524868606078	3.8975001615998524e-8	0.48385244788560616
8.02	0.4838733796963294	3.8179419962758544e-8	0.48387334151690947
8.03	0.4838942183522123	3.740010728379638e-8	0.483894180952105
8.04	0.4839150030395063	3.6636730229077115e-8	0.48391496640277604
8.05	0.483935733968359	3.5888962294113946e-8	0.4839356980793967
8.06	0.48395641134783174	3.515648367903884e-8	0.48395637619134807
8.07	0.4839770353858879	3.443898115058135e-8	0.4839770009469068
8.08	0.4839976062894254	3.373614790689813e-8	0.4839975725532775
8.09	0.4840181242642635	3.3047683445191975e-8	0.48401809121658007
8.1	0.48403858951515727	3.2373293432063584e-8	0.4840385571418638
8.11	0.4840590022458069	3.171268957653914e-8	0.48405897053311736
8.12	0.4840793626588582	3.10655895057185e-8	0.4840793315932687
8.13	0.4840996709559143	3.0431716642989446e-8	0.4840996405241976
8.14	0.4841199273375422	2.9810800088755656e-8	0.48411989752674217
8.15	0.4841401320032776	2.9202574503624687e-8	0.4841401028007031
8.16	0.4841602851516295	2.86067799940072e-8	0.4841602565448495
8.17	0.4841803869800892	2.8023162000075903e-8	0.48418035895692724
8.18	0.48420043768514515	2.7451471186036076e-8	0.48420041023367394
8.19	0.4842204374622679	2.689146333265966e-8	0.4842204105708045
8.2	0.48424038650593976	2.63428992320361e-8	0.4842403601630405
8.209999999999999	0.484260285009646	2.58055445844941e-8	0.4842602592041015
8.22	0.4842801331658906	2.527916989764922e-8	0.48428010788672066
8.23	0.4842999311661958	2.4763550387533986e-8	0.48429990640264536
8.24	0.48431967920110736	2.4258465881765947e-8	0.48431965494264145
8.25	0.4843393774602121	2.3763700724713423e-8	0.48433935369651143
8.26	0.4843590261321291	2.3279043684616203e-8	0.48435900285308553
8.27	0.48437862540452575	2.2804287862621423e-8	0.4843786026002378
8.28	0.484398175464118	2.2339230603694748e-8	0.4843981531248874
8.29	0.4844176764966853	2.1883673409368232e-8	0.48441765461301184
8.3	0.4844371286870647	2.1437421852286716e-8	0.48443710724964273
8.31	0.4844565322191614	2.1000285492516086e-8	0.4844565112188759
8.32	0.48447588727596147	2.0572077795575767e-8	0.4844758667038837
8.33	0.48449519403952823	2.01526160521614e-8	0.48449517388691216
8.34	0.4845144526910114	1.9741721299521527e-8	0.48451443294929014
8.35	0.4845336634106546	1.933921824445468e-8	0.4845336440714364
8.36	0.4845528263777957	1.8944935187893167e-8	0.4845528074328605
8.37	0.48457194177088153	1.8558703951040886e-8	0.48457192321217757
8.38	0.48459100976746694	1.818035980303288e-8	0.4845909915871071
8.39	0.4846100305442154	1.7809741390085664e-8	0.484610012734474
8.4	0.4846290042769193	1.7446690666106496e-8	0.48462898683022865
8.41	0.4846479311404919	1.7091052824732754e-8	0.48464791404943913
8.42	0.48466681130898065	1.674267623277091e-8	0.4846667945663044
8.43	0.48468564495556526	1.6401412365006596e-8	0.48468562855415287
8.44	0.48470443225256926	1.6067115740357318e-8	0.4847044161854535
8.45	0.48472317337146614	1.573964385934011e-8	0.4847231576318223
8.459999999999999	0.4847418684828797	1.541885714282703e-8	0.4847418530640225
8.47	0.4847605177565934	1.5104618872061728e-8	0.48476050265197446
8.48	0.484779121361548	1.479679512991148e-8	0.4847791065647528
8.49	0.48479767946585944	1.4495254743328296e-8	0.48479766497060467
8.5	0.48481619223681105	1.4199869226995234e-8	0.48481617803694177
8.51	0.4848346598408719	1.3910512728132654e-8	0.48483464593035924
8.52	0.4848530824436841	1.3627061972440766e-8	0.48485306881662216
8.53	0.4848714602100904	1.3349396211154987e-8	0.4848714468606941
8.54	0.4848897933041152	1.3077397169191095e-8	0.484889780226718
8.55	0.48490808188898815	1.281094899435768e-8	0.4849080690780392
8.56	0.48492632612714065	1.254993820761411e-8	0.4849263135772025
8.57	0.48494452618021244	1.2294253654351775e-8	0.4849445138859587
8.58	0.48496268220905486	1.2043786456678358e-8	0.4849626701652684
8.59	0.48498079437373903	1.1798429966683796e-8	0.4849807825753091
8.6	0.4849988628335535	1.1558079720667945e-8	0.4849988512754737
8.61	0.48501688774702184	1.1322633394310019e-8	0.4850168764243885
8.62	0.4850348692718922	1.1091990758760399e-8	0.48503485817990144
8.63	0.4850528075651556	1.0866053637635795e-8	0.485052796699102
8.64	0.48507070278303965	1.0644725864899215e-8	0.4850706921383137
8.65	0.4850885550810173	1.0427913243606098e-8	0.485088544653104
8.66	0.4851063646138148	1.0215523505499342e-8	0.48510635439829125
8.67	0.4851241315354116	1.0007466271435274e-8	0.4851241215279454
8.68	0.48514185599904674	9.803653012623563e-9	0.48514184619539374
8.69	0.4851595381572222	9.603997012664307e-9	0.4851595285532252
8.7	0.48517717816170974	9.408413330365827e-9	0.4851771687532965
8.71	0.4851947761635545	9.21681876332705e-9	0.48519476694673574
8.72	0.48521233231307287	9.02913181226891e-9	0.4852123232839411
8.73	0.4852298467598686	8.845272646098832e-9	0.48522983791459595
8.74	0.48524731965282925	8.665163067693835e-9	0.48524731098766616
8.75	0.48526475114013157	8.488726480386957e-9	0.4852647426514051
8.76	0.4852821413692476	8.315887855142702e-9	0.4852821330533597
8.77	0.4852994904869437	8.146573698407255e-9	0.48529948234037
8.78	0.48531679863929295	7.980712020619594e-9	0.48531679065858097
8.79	0.48533406597167494	7.818232305369835e-9	0.4853340581534426
8.8	0.48535129262877913	7.659065479191468e-9	0.4853512849697137
8.81	0.48536847875460715	7.5031438819746e-9	0.4853684712514632
8.82	0.4853856244924821	7.350401237986951e-9	0.48538561714208084
8.83	0.48540272998505063	7.200772627490684e-9	0.485402722784278
8.84	0.4854197953742848	7.054194458942339e-9	0.4854197883200903
8.85	0.48543682080148687	6.910604441764049e-9	0.4854368138908825
8.86	0.48545380640729696	6.7699415596742155e-9	0.4854537996373554
8.87	0.4854707523316908	6.632146044566155e-9	0.4854707456995447
8.88	0.4854876587139888	6.497159350923365e-9	0.4854876522168294
8.89	0.48550452569285485	6.364924130760534e-9	0.4855045193279307
8.9	0.4855213534063076	6.235384209079096e-9	0.4855213471709234
8.91	0.4855381419917176	6.108484559827184e-9	0.485538135883233
8.92	0.4855548915858108	5.984171282353299e-9	0.4855548856016395
8.93	0.48557160232467916	5.862391578343605e-9	0.4855715964622876
8.94	0.48558827434377794	5.743093729232913e-9	0.4855882686006842
8.95	0.4856049077779305	5.626227074079573e-9	0.48560490215170343
8.96	0.4856215027613347	5.511741987894732e-9	0.4856214972495927
8.97	0.4856380594275664	5.399589860416679e-9	0.4856380540279765
8.98	0.4856545779095768	5.289723075320872e-9	0.48565457261985373
8.99	0.48567105833970453	5.182094989857026e-9	0.4856710531576096
9.	0.48568750084967266	5.0766599149042094e-9	0.48568749577301273
9.01	0.48570390557059967	4.973373095435431e-9	0.4857039005972265
9.02	0.4857202726329926	4.872190691383311e-9	0.48572026776080196
9.03	0.4857366021667601	4.773069758898536e-9	0.48573659739369035
9.04	0.48575289430121177	4.675968231993062e-9	0.48575288962524354
9.05	0.4857691491650611	4.580844904560084e-9	0.48576914458421616
9.06	0.4857853668864285	4.4876594127631545e-9	0.48578536239876907
9.07	0.4858015475928483	4.3963722177866005e-9	0.4858015431964761
9.08	0.4858176914112695	4.306944588940116e-9	0.48581768710432494
9.09	0.4858337984680595	4.219338587110025e-9	0.48583379424872086
9.1	0.4858498688890036	4.133517048550158e-9	0.4858498647554865
9.11	0.48586590279931696	4.049443569005357e-9	0.4858658987498734
9.12	0.4858819003236431	3.967082488160752e-9	0.4858818963565606
9.13	0.48589786158605164	3.886398874410113e-9	0.4858978576996528
9.14	0.4859137867100544	3.8073585099367725e-9	0.48591378290269593
9.15	0.48592967581859475	3.729927876100512e-9	0.4859296720886669
9.16	0.48594552903405813	3.6540741391243704e-9	0.485945525379984
9.17	0.4859613464782792	3.5797651360750208e-9	0.4859613428985141
9.18	0.48597712827253664	3.506969361130743e-9	0.4859771247655673
9.19	0.4859928745375597	3.435655952131086e-9	0.48599287110190376
9.2	0.48600858539353364	3.365794677402404e-9	0.48600858202773894
9.21	0.4860242609600945	3.297355922853601e-9	0.4860242576627385
9.22	0.4860399013563464	3.2303106793366002e-9	0.4860398981260357
9.23	0.4860555067008505	3.164630530265903e-9	0.48605550353621996
9.24	0.48607107711163794	3.1002876394921604e-9	0.4860710740113503
9.25	0.48608661270620845	3.0372547394243613e-9	0.48608660966895373
9.26	0.48610211360153033	2.97550511939559e-9	0.48610211062602515
9.27	0.486117579914048	2.9150126142673355e-9	0.48611757699903535
9.28	0.48613301175968937	2.8557515932674578e-9	0.4861330089039377
9.29	0.48614840925385383	2.7976969490570044e-9	0.4861484064561569
9.3	0.48616377251143256	2.7408240870211608e-9	0.4861637697706085
9.31	0.4861791016468001	2.685108914779797e-9	0.48617909896169126
9.32	0.4861943967738194	2.630527831912942e-9	0.4861943941432916
9.33	0.48620965800585214	2.5770577198969746e-9	0.4862096554287944
9.34	0.48622488545574416	2.52467593224705e-9	0.4862248829310682
9.35	0.48624007923584905	2.4733602848615814e-9	0.48624007676248876
9.36	0.4862552394580175	2.423089046564618e-9	0.4862552370349284
9.37	0.4862703662336061	2.373840929842068e-9	0.48627036385976524
9.38	0.4862854596734698	2.3255950817677477e-9	0.4862854573478747
9.39	0.48630051988798595	2.278331075115433e-9	0.48630051760965487
9.4	0.48631554698703505	2.23202889965296e-9	0.48631554475500616
9.41	0.48633054108001084	2.186668953614797e-9	0.4863305388933419
9.42	0.48634550227583	2.1422320353493114e-9	0.486345500133598
9.43	0.48636043068292345	2.0986993351371716e-9	0.4863604285842241
9.44	0.48637532640925096	2.05605242717739e-9	0.4863753243531985
9.45	0.48639018956229224	2.0142732617375437e-9	0.48639018754801894
9.46	0.48640502024905796	1.9733441574647965e-9	0.48640501827571386
9.47	0.48641981857608535	1.933247793854479e-9	0.48641981664283757
9.48	0.48643458464944994	1.8939672038728656e-9	0.48643458275548274
9.49	0.48644931857475854	1.8554857667311422e-9	0.48644931671927283
9.5	0.4864640204571594	1.8177872008073385e-9	0.4864640186393722
9.51	0.48647869040133696	1.7808555567132446e-9	0.48647868862048144
9.52	0.48649332851152327	1.7446752105033222e-9	0.48649332676684803
9.53	0.48650793489149335	1.7092308570226922e-9	0.4865079331822625
9.54	0.48652250964457283	1.6745075033913525e-9	0.48652250797006535
9.55	0.4865370528736349	1.640490462621821e-9	0.48653705123314445
9.56	0.4865515646811054	1.6071653473674966e-9	0.48655156307394004
9.57	0.4865660451689696	1.5745180637989751e-9	0.48656604359445155
9.58	0.4865804944387691	1.5425348056058081e-9	0.4865804928962343
9.59	0.48659491259160237	1.511202048121039e-9	0.48659491108040037
9.6	0.486609299728136	1.4805065425660425e-9	0.48660929824762944
9.61	0.48662365594859835	1.4504353104131837e-9	0.48662365449816297
9.62	0.48663798135278535	1.4209756378638826e-9	0.4866379799318097
9.63	0.4866522760400602	1.3921150704397155e-9	0.48665227464794514
9.64	0.4866665401093647	1.3638414076842576e-9	0.48666653874552335
9.65	0.4866807736592112	1.336142697973329e-9	0.4866807723230685
9.66	0.48669497678768586	1.3090072334315086e-9	0.4866949754786787
9.67	0.48670914959245914	1.282423544952675e-9	0.48670914831003564
9.68	0.486723292170779	1.2563803973224595e-9	0.48672329091439853
9.69	0.48673740461947795	1.230866784440523e-9	0.4867374033886112
9.7	0.48675148703497545	1.2058719246406065e-9	0.48675148582910355
9.71	0.4867655395132745	1.1813852561063458e-9	0.48676553833188924
9.72	0.48677956214997753	1.1573964323809178e-9	0.4867795609925811
9.73	0.4867935550402657	1.1338953179685183e-9	0.48679355390637047
9.74	0.48680751827892577	1.1108719840258887e-9	0.4868075171680538
9.75	0.4868214519603374	1.0883167041419696e-9	0.4868214508720207
9.76	0.4868353561784793	1.0662199502039075e-9	0.4868353551122594
9.77	0.4868492310269303	1.044572388347633e-9	0.48684922998235786
9.78	0.4868630765988718	1.023364874991287e-9	0.48686307557550695
9.79	0.4868768929870914	1.002588452949785e-9	0.486876891984503
9.8	0.48689068028398436	9.822343476288599e-10	0.48689067930175006
9.81	0.4869044385815565	9.622939632969772e-10	0.48690443761926255
9.82	0.48691816797141857	9.427588794334652e-10	0.48691816702865975
9.83	0.4869318685448057	9.236208471513774e-10	0.4869318676211848
9.84	0.48694554039255417	9.048717856934977e-10	0.4869455394876823
9.85	0.4869591836051342	8.865037790000126e-10	0.4869591827186304
9.86	0.4869727982726242	8.685090723463767e-10	0.48697279740411514
9.87	0.48698638448472614	8.508800690499355e-10	0.4869863836338461
9.88	0.48699994233076505	8.336093272438913e-10	0.4869999414971557
9.89	0.4870134718996965	8.166895567172509e-10	0.4870134710830069
9.9	0.4870269732800961	8.001136158193611e-10	0.4870269724799824
9.91	0.4870404465601762	7.838745084277636e-10	0.48704044577630173
9.92	0.4870538918277751	7.679653809780305e-10	0.48705389105980973
9.93	0.4870673091703683	7.523795195543307e-10	0.4870673084179888
9.94	0.4870806986750617	7.371103470394733e-10	0.4870806979379513
9.95	0.4870940604286029	7.221514203232173e-10	0.48709405970645153
9.96	0.487107394517377	7.074964275676463e-10	0.4871073938098806
9.97	0.4871207010274112	6.931391855284585e-10	0.4871207003342719
9.98	0.4871339800443674	6.790736369309843e-10	0.4871339793652938
9.99	0.48714723165356927	6.652938478998657e-10	0.48714723098827545
10.	0.48716045593996826	6.517940054412582e-10	0.4871604552881742


==> tmp1.dat <==
rho t ic n
0.01 9.3086 9.801986733067553 -0.493386
0.02 6.30693 6.793807277170275 -0.486878
0.03 4.95681 5.4372800697810835 -0.480472
0.04 4.14141 4.615581731933179 -0.474168
0.05 3.57859 4.046555950627599 -0.467963
0.060000000000000005 3.15898 3.620837520672423 -0.461856
0.06999999999999999 2.83002 3.285865272987414 -0.455845
0.08 2.56285 3.012783258620032 -0.449929
0.09 2.34013 2.7842340380375736 -0.444106
0.09999999999999999 2.15068 2.589053970151335 -0.438375
0.11 1.98695 2.4196852182259754 -0.432733
0.12 1.84362 2.2707990366941706 -0.42718
0.13 1.7168 2.1385123297250614 -0.421714
0.14 1.60358 2.0199170135867583 -0.416333
0.15000000000000002 1.50175 1.9127844208448694 -0.411036
0.16 1.40955 1.8153725926842275 -0.405822
0.17 1.32561 1.7262966011354197 -0.400689
0.18000000000000002 1.2488 1.6444388707938096 -0.395636
0.19 1.17822 1.568885670602092 -0.390661
0.2 1.11312 1.498881189616478 -0.385764
0.21000000000000002 1.05285 1.4337937080630991 -0.380942
0.22 0.996895 1.3730902633402933 -0.376195
0.23 0.944796 1.3163173944669075 -0.371521
0.24000000000000002 0.896166 1.2630863093614384 -0.36692
0.25 0.850672 1.2130613194252668 -0.362389
0.26 0.808022 1.1659507212814986 -0.357928
0.27 0.767964 1.1214995345930228 -0.353536
0.28 0.730273 1.0794836639785566 -0.349211
0.29000000000000004 0.694753 1.0397051652414127 -0.344953
0.3 0.661229 1.0019883763667157 -0.340759
0.31 0.629547 0.9661767318781507 -0.33663
0.32 0.599567 0.9321301217728304 -0.332564
0.33 0.571163 0.8997226878588931 -0.328559
0.34 0.544225 0.868840973998518 -0.324616
0.35000000000000003 0.51865 0.8393823646699253 -0.320733
0.36000000000000004 0.494345 0.811253759933286 -0.316908
0.37 0.471229 0.7843704454095185 -0.313142
0.38 0.449223 0.7586551240469351 -0.309433
0.39 0.428258 0.7340370828345935 -0.305779
0.4 0.40827 0.7104514726472445 -0.302181
0.41000000000000003 0.389202 0.6878386833902473 -0.298637
0.42000000000000004 0.370997 0.6661437997899515 -0.295147
0.43 0.353608 0.6453161257242467 -0.291708
0.44 0.336987 0.625308767044967 -0.288322
0.45 0.321092 0.606078264512626 -0.284986
0.46 0.305884 0.5875842698247458 -0.2817
0.47000000000000003 0.291326 0.5697892588341164 -0.278464
0.48000000000000004 0.277383 0.552658276971309 -0.275275
0.49 0.264025 0.5361587126448566 -0.272134
0.5 0.25122 0.5202600950228888 -0.26904
0.51 0.238943 0.5049339131256333 -0.265991
0.52 0.227165 0.49015345359815327 -0.262988
0.53 0.215864 0.4758936549023673 -0.26003
0.54 0.205016 0.4621309759790778 -0.257115
0.55 0.194601 0.44884327769447113 -0.254243
0.56 0.184597 0.4360097156094215 -0.251413
0.5700000000000001 0.174986 0.4236106428005856 -0.248625
0.5800000000000001 0.16575 0.41162752162512645 -0.245878
0.59 0.156872 0.4000428434604252 -0.243171
0.6 0.148336 0.38884005557000884 -0.240504
0.61 0.140128 0.3780034943501885 -0.237876
0.62 0.132233 0.3675183243011023 -0.235286
0.63 0.124637 0.35737048214310363 -0.232734
0.64 0.117328 0.3475466255664927 -0.230218
0.65 0.110294 0.3380340861609484 -0.22774
0.66 0.103524 0.32882082612190794 -0.225297
0.67 0.0970054 0.31989539837563674 -0.22289
0.68 0.0907294 0.31124690980370756 -0.220517
0.6900000000000001 0.0846858 0.3028649872818223 -0.218179
0.7000000000000001 0.0788653 0.29473974627800986 -0.215874
0.7100000000000001 0.0732588 0.286861761781762 -0.213603
0.72 0.0678581 0.279222041359097 -0.211364
0.73 0.062655 0.2718120001492672 -0.209157
0.74 0.0576418 0.2646234376371957 -0.206982
0.75 0.0528112 0.25764851605204053 -0.204837
0.76 0.0481562 0.2508797402567885 -0.202724
0.77 0.0436702 0.2443099390067052 -0.20064
0.78 0.0393467 0.23793224746599947 -0.198586
0.79 0.0351796 0.23174009088236394 -0.19656
0.8 0.0311632 0.2257271693282795 -0.194564
0.81 0.0272918 0.2198874434262385 -0.192596
0.8200000000000001 0.02356 0.21421512098246462 -0.190655
0.8300000000000001 0.0199628 0.20870464446037856 -0.188742
0.8400000000000001 0.0164953 0.20335067923106714 -0.186855
0.85 0.0131527 0.19814810254342607 -0.184995
0.86 0.00993061 0.19309199316153408 -0.183161
0.87 0.00682465 0.18817762162123378 -0.181353
0.88 0.0038307 0.1834004410618891 -0.17957
0.89 0.000944776 0.17875607859291157 -0.177811
0.9 -0.00183693 0.17424032715793106 -0.176077
0.91 -0.00451809 0.16984913786246936 -0.174367
0.92 -0.00710221 0.16557861273368665 -0.172681
0.93 -0.00959269 0.16142499788323786 -0.171018
0.9400000000000001 -0.0119928 0.15738467704652623 -0.169377
0.9500000000000001 -0.0143056 0.15345416547369098 -0.16776
0.9600000000000001 -0.0165341 0.14963010414953934 -0.166164
0.97 -0.0186813 0.14590925432134486 -0.164591
0.98 -0.0207498 0.14228849231499993 -0.163038
0.99 -0.0227424 0.13876480462144541 -0.161507
1. -0.0246617 0.1353352832366127 -0.159997
1.01 -0.0265102 0.13199712123932367 -0.158507
1.02 -0.0282901 0.12874760859269777 -0.157038
1.03 -0.0300039 0.12558412815563727 -0.155588
1.04 -0.0316538 0.12250415189189598 -0.154158
1.05 -0.0332418 0.11950523726510184 -0.152747
1.06 -0.0347701 0.11658502380889703 -0.151355
1.07 -0.0362406 0.1137412298620935 -0.149982
1.08 -0.0376553 0.11097164945941926 -0.148627
1.09 -0.039016 0.10827414936905504 -0.14729
1.1 -0.0403244 0.10564666626874025 -0.145971
1.11 -0.0415824 0.10308720405276216 -0.14467
1.12 -0.0427916 0.10059383126263698 -0.143385
1.1300000000000001 -0.0439535 0.09816467863475185 -0.142118
1.1400000000000001 -0.0450698 0.09579793675866138 -0.140868
1.1500000000000001 -0.0461418 0.09349185384012866 -0.139634
1.1600000000000001 -0.0471711 0.0912447335633668 -0.138416
1.17 -0.0481591 0.08905493304727896 -0.137214
1.18 -0.0491071 0.08692086089081046 -0.136028
1.19 -0.0500164 0.08484097530282467 -0.134857
1.2 -0.0508882 0.08281378231218536 -0.133702
1.21 -0.0517239 0.08083783405398758 -0.132562
1.22 -0.0525244 0.07891172712811619 -0.131436
1.23 -0.0532911 0.07703410102653453 -0.130325
1.24 -0.0540249 0.0752036366259135 -0.129229
1.25 -0.054727 0.07341905474240576 -0.128146
1.26 -0.0553984 0.07167911474555107 -0.127077
1.27 -0.05604 0.06998261322846905 -0.126023
1.28 -0.0566528 0.06832838273165401 -0.124981
1.29 -0.0572378 0.06671529051783577 -0.123953
1.3 -0.0577959 0.06514223739550938 -0.122938
1.31 -0.0583279 0.06360815658886755 -0.121936
1.32 -0.0588346 0.06211201265199193 -0.120947
1.33 -0.0593169 0.06065280042527449 -0.11997
1.34 -0.0597756 0.05922954403214814 -0.119005
1.35 -0.0602114 0.05784129591430693 -0.118053
1.36 -0.0606251 0.05648713590369163 -0.117112
1.37 -0.0610173 0.05516617032960615 -0.116183
1.3800000000000001 -0.0613888 0.05387753115941407 -0.115266
1.3900000000000001 -0.0617403 0.052620375171344505 -0.114361
1.4000000000000001 -0.0620724 0.051393883158010495 -0.113466
1.4100000000000001 -0.0623857 0.05019725915931413 -0.112583
1.42 -0.0626808 0.049029729723478445 -0.111711
1.43 -0.0629584 0.047890543195008635 -0.110849
1.44 -0.0632189 0.04677896902844477 -0.109998
1.45 -0.063463 0.04569429712682268 -0.109157
1.46 -0.0636912 0.04463583720381339 -0.108327
1.47 -0.0639039 0.043602918168560455 -0.107507
1.48 -0.0641018 0.042594887532281585 -0.106697
1.49 -0.0642853 0.041611110835745355 -0.105896
1.5 -0.0644548 0.04065097109677586 -0.105106
1.51 -0.0646109 0.039713868276977336 -0.104325
1.52 -0.0647539 0.03879921876690921 -0.103553
1.53 -0.0648843 0.03790645488897663 -0.102791
1.54 -0.0650025 0.037035024417335964 -0.102038
1.55 -0.065109 0.03618439011414634 -0.101293
1.56 -0.0652041 0.03535402928152857 -0.100558
1.57 -0.0652881 0.0345434333286217 -0.0998316
1.58 -0.0653615 0.03375210735315434 -0.0991136
1.59 -0.0654246 0.03297956973697423 -0.0984042
1.6 -0.0654778 0.032225351755003524 -0.0977032
1.61 -0.0655214 0.031488997197110874 -0.0970104
1.62 -0.0655557 0.030770062002413723 -0.0963258
1.6300000000000001 -0.065581 0.03006811390554463 -0.0956492
1.6400000000000001 -0.0655977 0.02938273209443628 -0.0949804
1.6500000000000001 -0.065606 0.02871350687919804 -0.0943195
1.6600000000000001 -0.0656063 0.028060039371675723 -0.0936663
1.6700000000000002 -0.0655987 0.027421941175302986 -0.0930206
1.68 -0.0655836 0.02679883408486939 -0.0923824
1.69 -0.0655612 0.026190349795845648 -0.0917516
1.7 -0.0655319 0.025596129622921772 -0.091128
1.71 -0.0654957 0.025015824227427458 -0.0905116
1.72 -0.0654531 0.024449093353318064 -0.0899022
1.73 -0.0654041 0.023895605571422295 -0.0892997
1.74 -0.0653491 0.023355038031659715 -0.0887042
1.75 -0.0652882 0.022827076222948373 -0.0881153
1.76 -0.0652217 0.02231141374053365 -0.0875331
1.77 -0.0651498 0.021807752060480315 -0.0869575
1.78 -0.0650726 0.02131580032107996 -0.0863884
1.79 -0.0649903 0.02083527511093553 -0.0858256
1.8 -0.0649032 0.020365900263494358 -0.0852691
1.81 -0.0648115 0.019907406657809542 -0.0847189
1.82 -0.0647152 0.019459532025318384 -0.0841747
1.83 -0.0646146 0.019022020762434515 -0.0836366
1.84 -0.0645098 0.01859462374875822 -0.0831044
1.85 -0.064401 0.01817709817071683 -0.0825781
1.86 -0.0642884 0.01776920735045421 -0.0820576
1.87 -0.0641721 0.017370720579795267 -0.0815428
1.8800000000000001 -0.0640522 0.016981412959117675 -0.0810336
1.8900000000000001 -0.0639289 0.01660106524096954 -0.08053
1.9000000000000001 -0.0638024 0.016229463678277597 -0.0800318
1.9100000000000001 -0.0636727 0.015866399876996153 -0.0795391
1.9200000000000002 -0.0635399 0.015511670653052704 -0.0790516
1.93 -0.0634043 0.015165077893451208 -0.0785694
1.94 -0.063266 0.014826428421399172 -0.0780924
1.95 -0.0631249 0.014495533865329566 -0.0776205
1.96 -0.0629814 0.014172210531693062 -0.0771536
1.97 -0.0628354 0.013856279281400744 -0.0766917
1.98 -0.0626871 0.013547565409801586 -0.0762347
1.99 -0.0625366 0.01324589853008317 -0.0757825
2. -0.062384 0.012951112459987979 -0.0753351
2.01 -0.0622294 0.012663045111741473 -0.0748924
2.02 -0.0620728 0.012381538385091657 -0.0744543
2.03 -0.0619144 0.012106438063363633 -0.0740209
2.04 -0.0617543 0.011837593712435418 -0.0735919
2.05 -0.0615925 0.011574858582545328 -0.0731674
2.0599999999999996 -0.0614292 0.011318089512843459 -0.0727473
2.07 -0.0612644 0.01106714683860356 -0.0723315
2.0799999999999996 -0.0610982 0.010821894301013893 -0.0719201
2.09 -0.0609306 0.010582198959468627 -0.0715128
2.0999999999999996 -0.0607618 0.010347931106284198 -0.0711097
2.11 -0.0605918 0.010118964183767027 -0.0707107
2.1199999999999997 -0.0604206 0.009895174703562232 -0.0703158
2.13 -0.0602484 0.009676442168214486 -0.0699249
2.1399999999999997 -0.0600753 0.009462648994875257 -0.0695379
2.15 -0.0599012 0.009253680441092116 -0.0691549
2.1599999999999997 -0.0597262 0.009049424532618568 -0.0687756
2.17 -0.0595504 0.008849771993184293 -0.0684002
2.1799999999999997 -0.0593739 0.008654616176168233 -0.0680286
2.19 -0.0591967 0.008463852998118205 -0.0676606
2.1999999999999997 -0.0590189 0.008277380874063222 -0.0672963
2.21 -0.0588405 0.008095100654565767 -0.0669356
2.2199999999999998 -0.0586615 0.007916915564463623 -0.0665784
2.23 -0.058482 0.0077427311432518246 -0.0662248
2.2399999999999998 -0.0583021 0.007572455187057541 -0.0658746
2.25 -0.0581218 0.007405997692161537 -0.0655278
2.26 -0.0579412 0.00724327080002197 -0.0651844
2.27 -0.0577602 0.00708418874375708 -0.0648444
2.28 -0.057579 0.006928667796045263 -0.0645076
2.29 -0.0573975 0.00677662621840179 -0.0641741
2.3 -0.0572158 0.006627984211793188 -0.0638438
2.31 -0.057034 0.006482663868551092 -0.0635167
2.32 -0.0568521 0.006340589125548955 -0.0631927
2.3299999999999996 -0.0566701 0.00620168571860575 -0.0628718
2.34 -0.056488 0.006065881138082252 -0.0625539
2.3499999999999996 -0.0563059 0.0059331045856363335 -0.062239
2.36 -0.0561238 0.0058032869321047375 -0.0619271
2.3699999999999997 -0.0559418 0.0056763606764799746 -0.0616182
2.38 -0.0557598 0.005552259905951654 -0.0613121
2.3899999999999997 -0.055578 0.005430920256982812 -0.0610089
2.4 -0.0553962 0.005312278877392368 -0.0607085
2.4099999999999997 -0.0552146 0.005196274389416023 -0.0604109
2.42 -0.0550332 0.0050828468537184425 -0.0601161
2.4299999999999997 -0.054852 0.004971937734330701 -0.059824
2.44 -0.054671 0.004863489864487378 -0.0595345
2.4499999999999997 -0.0544903 0.004757447413338849 -0.0592478
2.46 -0.0543098 0.004653755853514686 -0.0589636
2.4699999999999998 -0.0541297 0.004552361929515072 -0.058682
2.48 -0.0539498 0.004453213626907598 -0.058403
2.4899999999999998 -0.0537703 0.00435626014230769 -0.0581265
2.5 -0.0535911 0.004261451854121309 -0.0578525
2.51 -0.0534123 0.00416874029402946 -0.057581
2.52 -0.0532338 0.004078078119194376 -0.0573119
2.53 -0.0530558 0.0039894190851680784 -0.0570452
2.54 -0.0528782 0.0039027180194843385 -0.0567809
2.55 -0.052701 0.0038179307959158508 -0.0565189
2.56 -0.0525243 0.003735014309378714 -0.0562593
2.57 -0.052348 0.003653926451467069 -0.0560019
2.5799999999999996 -0.0521722 0.0035746260866010003 -0.0557468
2.59 -0.0519969 0.0034970730287715067 -0.0554939
2.5999999999999996 -0.0518221 0.0034212280188666675 -0.0552433
2.61 -0.0516478 0.003347052702563588 -0.0549948
2.6199999999999997 -0.051474 0.003274509608771287 -0.0547485
2.63 -0.0513007 0.003203562128609876 -0.0545043
2.6399999999999997 -0.051128 0.0031341744949120467 -0.0542622
2.65 -0.0509559 0.003066311762233051 -0.0540222
2.6599999999999997 -0.0507843 0.0029999397873559414 -0.0537842
2.67 -0.0506133 0.002935025210279027 -0.0535483
2.6799999999999997 -0.0504429 0.002871535435673055 -0.0533144
2.69 -0.050273 0.002809438614795779 -0.0530825
2.6999999999999997 -0.0501038 0.0027487036278521174 -0.0528525
2.71 -0.0499352 0.0026893000667882394 -0.0526245
2.7199999999999998 -0.0497672 0.0026311982185084236 -0.0523984
2.73 -0.0495998 0.002574369048503669 -0.0521741
2.7399999999999998 -0.049433 0.002518784184881509 -0.0519518
2.75 -0.0492668 0.002464415902786604 -0.0517313
2.76 -0.0491013 0.0024112371092021414 -0.0515126
2.77 -0.0489365 0.0023592213281221743 -0.0512957
2.78 -0.0487723 0.0023083426860854763 -0.0510806
2.79 -0.0486087 0.002258575898061569 -0.0508673
2.8 -0.0484458 0.0022098962536800035 -0.0506557
2.81 -0.0482836 0.002162279603794063 -0.0504459
2.82 -0.048122 0.002115702347370434 -0.0502377
2.8299999999999996 -0.0479611 0.0020701414186965004 -0.0500312
2.84 -0.0478009 0.002025574274897229 -0.0498264
2.8499999999999996 -0.0476413 0.001981978883753798 -0.0496233
2.86 -0.0474824 0.0019393337118162942 -0.0494218
2.8699999999999997 -0.0473243 0.0018976177128031048 -0.0492219
2.88 -0.0471667 0.0018568103162797049 -0.0490236
2.8899999999999997 -0.0470099 0.001816891416609866 -0.0488268
2.9 -0.0468538 0.0017778413621723685 -0.0486316
2.9099999999999997 -0.0466983 0.0017396409448366087 -0.048438
2.92 -0.0465436 0.001702271389690548 -0.0482459
2.9299999999999997 -0.0463895 0.0016657143450147422 -0.0480552
2.94 -0.0462362 0.0016299518724962408 -0.0478661
2.9499999999999997 -0.0460835 0.001594966437676415 -0.0476785
2.96 -0.0459315 0.001560740900626837 -0.0474923
2.9699999999999998 -0.0457803 0.0015272585068475712 -0.0473075
2.98 -0.0456297 0.0014945028783823107 -0.0471242
2.9899999999999998 -0.0454798 0.0014624580051450027 -0.0469423
3. -0.0453306 0.001431108236452693 -0.0467617
3.01 -0.0451821 0.0014004382727595074 -0.0465826
3.02 -0.0450344 0.0013704331575867664 -0.0464048
3.03 -0.0448873 0.0013410782696444232 -0.0462284
3.04 -0.0447409 0.0013123593151390632 -0.0460532
3.05 -0.0445952 0.0012842623202639152 -0.0458795
3.06 -0.0444502 0.0012567736238663528 -0.045707
3.07 -0.0443059 0.0012298798702885599 -0.0455358
3.08 -0.0441623 0.001203568002377082 -0.0453659
3.09 -0.0440194 0.0011778252546571495 -0.0451972
3.0999999999999996 -0.0438772 0.0011526391466677142 -0.0450298
3.11 -0.0437357 0.0011279974764532908 -0.0448637
3.1199999999999997 -0.0435949 0.0011038883142087676 -0.0446988
3.13 -0.0434547 0.0010802999960734382 -0.044535
3.1399999999999997 -0.0433153 0.0010572211180706547 -0.0443725
3.15 -0.0431765 0.0010346405301895204 -0.0442112
3.1599999999999997 -0.0430385 0.0010125473306052026 -0.044051
3.17 -0.0429011 0.0009909308600344708 -0.043892
3.1799999999999997 -0.0427644 0.0009697806962232137 -0.0437342
3.19 -0.0426283 0.0009490866485627035 -0.0435774
3.1999999999999997 -0.042493 0.0009288387528315269 -0.0434218
3.21 -0.0423583 0.0009090272660601157 -0.0432674
3.2199999999999998 -0.0422243 0.0008896426615149461 -0.043114
3.23 -0.042091 0.0008706756237994911 -0.0429617
3.2399999999999998 -0.0419584 0.0008521170440691469 -0.0428105
3.25 -0.0418264 0.0008339580153573596 -0.0426604
3.26 -0.0416951 0.0008161898280103071 -0.0425113
3.27 -0.0415644 0.0007988039652275063 -0.0423632
3.28 -0.0414344 0.0007817920987058281 -0.0422162
3.29 -0.0413051 0.0007651460843844201 -0.0420703
3.3 -0.0411765 0.0007488579582881437 -0.0419253
3.31 -0.0410484 0.0007329199324671522 -0.0417814
3.32 -0.0409211 0.0007173243910303282 -0.0416384
3.33 -0.0407944 0.0007020638862703285 -0.0414964
3.34 -0.0406683 0.000687131134878066 -0.0413554
3.3499999999999996 -0.0405429 0.000672519014244485 -0.0412154
3.36 -0.0404181 0.0006582205588475648 -0.0410763
3.3699999999999997 -0.040294 0.0006442289567225248 -0.0409382
3.38 -0.0401704 0.0006305375460132432 -0.040801
3.3899999999999997 -0.0400476 0.000617139811602985 -0.0406647
3.4 -0.0399253 0.0006040293818225365 -0.0405294
3.4099999999999997 -0.0398037 0.0005912000252339359 -0.0403949
3.42 -0.0396827 0.0005786456474879898 -0.0402614
3.4299999999999997 -0.0395624 0.0005663602882538549 -0.0401287
3.44 -0.0394426 0.0005543381182189619 -0.039997
3.4499999999999997 -0.0393235 0.0005425734361576419 -0.0398661
3.46 -0.039205 0.0005310606660668186 -0.039736
3.4699999999999998 -0.0390871 0.0005197943543672042 -0.0396069
3.48 -0.0389698 0.0005087691671684416 -0.0394785
3.4899999999999998 -0.0388531 0.0004979798875967062 -0.0393511
3.5 -0.038737 0.00048742141318328526 -0.0392244
3.51 -0.0386215 0.0004770887533127181 -0.0390986
3.52 -0.0385066 0.00046697702672908865 -0.0389736
3.53 -0.0383923 0.00045708145909911953 -0.0388494
3.54 -0.0382786 0.0004473973806307272 -0.038726
3.55 -0.0381654 0.0004379202237457535 -0.0386034
3.56 -0.0380529 0.0004286455208055948 -0.0384815
3.57 -0.0379409 0.0004195689018885071 -0.0383605
3.58 -0.0378295 0.0004106860926173696 -0.0382402
3.59 -0.0377187 0.00040199291203674154 -0.0381207
3.5999999999999996 -0.0376085 0.0003934852705380542 -0.038002
3.61 -0.0374988 0.00038515916783182774 -0.037884
3.6199999999999997 -0.0373897 0.00037701069096581326 -0.0377667
3.63 -0.0372811 0.0003690360123879926 -0.0376502
3.6399999999999997 -0.0371732 0.0003612313880534017 -0.0375344
3.65 -0.0370657 0.0003535931555737505 -0.0374193
3.6599999999999997 -0.0369588 0.0003461177324088587 -0.037305
3.67 -0.0368525 0.0003388016140989272 -0.0371913
3.6799999999999997 -0.0367467 0.0003316413725367128 -0.0370784
3.69 -0.0366415 0.00032463365427867 -0.0369661
3.6999999999999997 -0.0365368 0.0003177751788941726 -0.0368545
3.71 -0.0364326 0.0003110627373519232 -0.0367437
3.7199999999999998 -0.036329 0.00030449319044270417 -0.0366335
3.73 -0.0362259 0.0002980634672376215 -0.0365239
3.7399999999999998 -0.0361233 0.00029177056358103374 -0.0364151
3.75 -0.0360213 0.00028561154061735705 -0.0363069
3.76 -0.0359197 0.00027958352335097776 -0.0361993
3.77 -0.0358187 0.0002736836992385001 -0.0360924
3.78 -0.0357182 0.0002679093168125969 -0.0359861
3.79 -0.0356182 0.00026225768433672797 -0.0358805
3.8 -0.0355188 0.00025672616849002557 -0.0357755
3.81 -0.0354198 0.0002513121930816495 -0.0356711
3.82 -0.0353214 0.0002460132377939412 -0.0355674
3.83 -0.0352234 0.0002408268369537127 -0.0354642
3.84 -0.0351259 0.00023575057833103162 -0.0353617
3.8499999999999996 -0.035029 0.00023078210196486834 -0.0352598
3.86 -0.0349325 0.0002259190990149951 -0.0351584
3.8699999999999997 -0.0348365 0.00022115931063953733 -0.0350577
3.88 -0.034741 0.00021650052689758722 -0.0349575
3.8899999999999997 -0.034646 0.00021194058567631542 -0.0348579
3.9 -0.0345514 0.00020747737164201438 -0.0347589
3.9099999999999997 -0.0344574 0.0002031088152145348 -0.0346605
3.92 -0.0343638 0.00019883289156457748 -0.0345626
3.9299999999999997 -0.0342707 0.0001946476196333252 -0.0344653
3.94 -0.034178 0.00019055106117390095 -0.0343686
3.9499999999999997 -0.0340858 0.00018654131981416365 -0.0342724
3.96 -0.0339941 0.00018261654014034887 -0.0341767
3.9699999999999998 -0.0339029 0.0001787749068010888 -0.0340816
3.98 -0.0338121 0.00017501464363134264 -0.0339871
3.9899999999999998 -0.0337217 0.00017133401279579235 -0.033893
4. -0.0336318 0.00016773131395125593 -0.0337995
4.01 -0.0335424 0.00016420488342769432 -0.0337066
4.02 -0.0334533 0.00016075309342738545 -0.0336141
4.03 -0.0333648 0.0001573743512418581 -0.0335222
4.04 -0.0332767 0.00015406709848618394 -0.0334307
4.05 -0.033189 0.00015082981035023136 -0.0333398
4.06 -0.0331017 0.0001476609948665048 -0.0332494
4.07 -0.0330149 0.00014455919219418973 -0.0331595
4.08 -0.0329285 0.00014152297391904114 -0.03307
4.09 -0.0328425 0.00013855094236875476 -0.0329811
4.1 -0.032757 0.0001356417299434771 -0.0328926
4.109999999999999 -0.0326719 0.00013279399846110899 -0.0328047
4.12 -0.0325872 0.00013000643851707175 -0.0327172
4.13 -0.0325029 0.00012727776885821163 -0.0326302
4.14 -0.032419 0.00012460673577052034 -0.0325436
4.1499999999999995 -0.0323355 0.00012199211248036741 -0.0324575
4.16 -0.0322525 0.00011943269856893545 -0.0323719
4.17 -0.0321698 0.00011692731939956615 -0.0322868
4.18 -0.0320876 0.00011447482555772276 -0.0322021
4.1899999999999995 -0.0320057 0.00011207409230329127 -0.0321178
4.2 -0.0319243 0.0001097240190349397 -0.032034
4.21 -0.0318432 0.00010742352876626804 -0.0319507
4.22 -0.0317626 0.00010517156761348197 -0.0318677
4.2299999999999995 -0.0316823 0.00010296710429433585 -0.0317853
4.24 -0.0316024 0.00010080912963809022 -0.0317032
4.25 -0.0315229 0.00009869665610623966 -0.0316216
4.26 -0.0314438 0.00009662871732376718 -0.0315404
4.27 -0.0313651 0.00009460436762069423 -0.0314597
4.28 -0.0312867 0.00009262268158369273 -0.0313793
4.29 -0.0312087 0.00009068275361753762 -0.0312994
4.3 -0.0311311 0.00008878369751617699 -0.0312199
4.31 -0.0310539 0.0000869246460432091 -0.0311408
4.32 -0.030977 0.00008510475052155402 -0.0310621
4.33 -0.0309005 0.00008332318043211684 -0.0309838
4.34 -0.0308243 0.00008157912302123973 -0.0309059
4.35 -0.0307486 0.00007987178291675097 -0.0308284
4.36 -0.0306731 0.00007820038175241615 -0.0307513
4.37 -0.0305981 0.0000765641578006079 -0.0306746
4.38 -0.0305234 0.00007496236561300778 -0.0305983
4.39 -0.030449 0.00007339427566916607 -0.0305224
4.3999999999999995 -0.030375 0.00007185917403274181 -0.0304468
4.41 -0.0303013 0.0000703563620152541 -0.0303717
4.42 -0.030228 0.00006888515584717834 -0.0302969
4.43 -0.030155 0.00006744488635622237 -0.0302225
4.4399999999999995 -0.0300824 0.00006603489865262649 -0.0301484
4.45 -0.0300101 0.0000646545518213294 -0.0300748
4.46 -0.0299382 0.00006330321862084936 -0.0300015
4.47 -0.0298665 0.00006198028518873016 -0.0299285
4.4799999999999995 -0.0297953 0.00006068515075340932 -0.0298559
4.49 -0.0297243 0.00005941722735236372 -0.0297837
4.5 -0.0296537 0.000058175939556396285 -0.0297118
4.51 -0.0295834 0.000056960724199925495 -0.0296403
4.52 -0.0295134 0.00005577103011714766 -0.0295692
4.53 -0.0294437 0.000054606317883940286 -0.0294983
4.54 -0.0293744 0.000053466059565381415 -0.0294279
4.55 -0.0293054 0.00005234973846875904 -0.0293577
4.56 -0.0292367 0.00005125684890195173 -0.0292879
4.57 -0.0291683 0.000050186895937060425 -0.0292185
4.58 -0.0291002 0.000049139395179176795 -0.0291493
4.59 -0.0290324 0.000048113872540173426 -0.0290805
4.6 -0.028965 0.000047109864017407404 -0.0290121
4.61 -0.0288978 0.00004612691547722721 -0.0289439
4.62 -0.028831 0.00004516458244317872 -0.0288761
4.63 -0.0287644 0.000044222429888805364 -0.0288087
4.64 -0.0286982 0.000043300032034943067 -0.0287415
4.6499999999999995 -0.0286322 0.000042396972151410166 -0.0286746
4.66 -0.0285666 0.00004151284236299588 -0.0286081
4.67 -0.0285012 0.00004064724345965349 -0.0285419
4.68 -0.0284362 0.000039799784710804666 -0.028476
4.6899999999999995 -0.0283714 0.000038970083683666274 -0.0284104
4.7 -0.0283069 0.00003815776606551031 -0.0283451
4.71 -0.0282427 0.00003736246548977123 -0.0282801
4.72 -0.0281788 0.00003658382336591572 -0.0282154
4.7299999999999995 -0.0281152 0.00003582148871299333 -0.028151
4.74 -0.0280519 0.00003507511799678662 -0.0280869
4.75 -0.0279888 0.00003434437497048256 -0.0280231
4.76 -0.027926 0.00003362893051878709 -0.0279596
4.77 -0.0278635 0.0000329284625054089 -0.0278964
4.78 -0.0278013 0.000032242655623837515 -0.0278335
4.79 -0.0277393 0.00003157120125134458 -0.0277709
4.8 -0.0276776 0.00003091379730613664 -0.0277085
4.81 -0.0276162 0.00003027014810759211 -0.0276465
4.82 -0.0275551 0.000029639964239513713 -0.0275847
4.83 -0.0274942 0.000029022962416331506 -0.0275232
4.84 -0.0274336 0.000028418865352191025 -0.027462
4.85 -0.0273732 0.00002782740163286474 -0.027401
4.86 -0.0273131 0.00002724830559042434 -0.0273404
4.87 -0.0272533 0.000026681317180614233 -0.02728
4.88 -0.0271937 0.000026126181862866604 -0.0272199
4.89 -0.0271344 0.000025582650482901393 -0.02716
4.8999999999999995 -0.0270754 0.00002505047915785415 -0.0271004
4.91 -0.0270166 0.000024529429163876967 -0.0270411
4.92 -0.026958 0.000024019266826158826 -0.026982
4.93 -0.0268997 0.000023519763411311976 -0.0269232
4.9399999999999995 -0.0268416 0.000023030695022073888 -0.0268647
4.95 -0.0267838 0.000022551842494273515 -0.0268064
4.96 -0.0267263 0.00002208299129601327 -0.0267484
4.97 -0.026669 0.000021623931429017745 -0.0266906
4.9799999999999995 -0.0266119 0.00002117445733210308 -0.0266331
4.99 -0.0265551 0.00002073436778672004 -0.0265758
5. -0.0264985 0.0000203034658245264 -0.0265188
5.01 -0.0264421 0.000019881558636943838 -0.026462
5.02 -0.026386 0.000019468457486657068 -0.0264055
5.03 -0.0263302 0.000019063977621012467 -0.0263492
5.04 -0.0262745 0.000018667938187275354 -0.0262932
5.05 -0.0262191 0.00001828016214970511 -0.0262374
5.06 -0.0261639 0.000017900476208409394 -0.0261818
5.07 -0.026109 0.00001752871071993832 -0.0261265
5.08 -0.0260543 0.0000171646996195813 -0.0260714
5.09 -0.0259998 0.000016808280345329117 -0.0260166
5.1 -0.0259455 0.000016459293763465884 -0.025962
5.11 -0.0258915 0.000016117584095754977 -0.0259076
5.12 -0.0258377 0.00001578299884818489 -0.0258534
5.13 -0.0257841 0.000015455388741240706 -0.0257995
5.14 -0.0257307 0.00001513460764166886 -0.0257458
5.1499999999999995 -0.0256775 0.000014820512495702344 -0.0256924
5.16 -0.0256246 0.000014512963263715006 -0.0256391
5.17 -0.0255719 0.00001421182285627416 -0.0255861
5.18 -0.0255194 0.000013916957071560841 -0.0255333
5.1899999999999995 -0.0254671 0.000013628234534128784 -0.0254807
5.2 -0.025415 0.000013345526634972652 -0.0254284
5.21 -0.0253632 0.0000130687074728777 -0.0253762
5.22 -0.0253115 0.000012797653797022686 -0.0253243
5.2299999999999995 -0.0252601 0.00001253224495080955 -0.0252726
5.24 -0.0252088 0.000012272362816892966 -0.0252211
5.25 -0.0251578 0.000012017891763384179 -0.0251698
5.26 -0.025107 0.00001176871859120342 -0.0251187
5.27 -0.0250564 0.000011524732482556633 -0.0250679
5.28 -0.0250059 0.00001128582495051185 -0.0250172
5.29 -0.0249557 0.000011051889789651847 -0.0249668
5.3 -0.0249057 0.00001082282302777951 -0.0249165
5.31 -0.0248559 0.000010598522878653677 -0.0248665
5.32 -0.0248063 0.000010378889695732937 -0.0248167
5.33 -0.0247569 0.000010163825926905905 -0.024767
5.34 -0.0247077 9.953236070186461e-6 -0.0247176
5.35 -0.0246586 9.747026630353545e-6 -0.0246684
5.36 -0.0246098 9.545106076514926e-6 -0.0246193
5.37 -0.0245612 9.347384800575246e-6 -0.0245705
5.38 -0.0245127 9.153775076588626e-6 -0.0245219
5.39 -0.0244645 8.964191020977206e-6 -0.0244734
5.3999999999999995 -0.0244164 8.77854855359671e-6 -0.0244252
5.41 -0.0243685 8.596765359630919e-6 -0.0243771
5.42 -0.0243208 8.418760852297367e-6 -0.0243292
5.43 -0.0242733 8.244456136346558e-6 -0.0242816
5.4399999999999995 -0.024226 8.073773972338e-6 -0.0242341
5.45 -0.0241789 7.906638741676145e-6 -0.0241868
5.46 -0.0241319 7.742976412390084e-6 -0.0241396
5.47 -0.0240851 7.582714505640813e-6 -0.0240927
5.4799999999999995 -0.0240385 7.42578206294076e-6 -0.024046
5.49 -0.0239921 7.272109614070075e-6 -0.0239994
5.5 -0.0239459 7.1216291456748785e-6 -0.023953
5.51 -0.0238999 6.974274070532681e-6 -0.0239068
5.52 -0.023854 6.829979197470896e-6 -0.0238608
5.53 -0.0238083 6.688680701924289e-6 -0.023815
5.54 -0.0237627 6.550316097117774e-6 -0.0237693
5.55 -0.0237174 6.414824205861024e-6 -0.0237238
5.56 -0.0236722 6.2821451329419965e-6 -0.0236785
5.57 -0.0236272 6.152220238106394e-6 -0.0236334
5.58 -0.0235824 6.0249921096106125e-6 -0.0235884
5.59 -0.0235377 5.900404538335788e-6 -0.0235436
5.6 -0.0234932 5.778402492451104e-6 -0.023499
5.61 -0.0234489 5.658932092614473e-6 -0.0234545
5.62 -0.0234047 5.541940587699212e-6 -0.0234103
5.63 -0.0233607 5.427376331035299e-6 -0.0233662
5.64 -0.0233169 5.315188757154429e-6 -0.0233222
5.6499999999999995 -0.0232732 5.205328359027945e-6 -0.0232784
5.66 -0.0232297 5.097746665787157e-6 -0.0232348
5.67 -0.0231864 4.992396220915797e-6 -0.0231914
5.68 -0.0231432 4.889230560904397e-6 -0.0231481
5.6899999999999995 -0.0231002 4.78820419435689e-6 -0.023105
5.7 -0.0230574 4.689272581539653e-6 -0.023062
5.71 -0.0230147 4.592392114363642e-6 -0.0230192
5.72 -0.0229721 4.497520096790252e-6 -0.0229766
5.7299999999999995 -0.0229297 4.40461472565202e-6 -0.0229341
5.74 -0.0228875 4.313635071879195e-6 -0.0228918
5.75 -0.0228454 4.2245410621236135e-6 -0.0228497
5.76 -0.0228035 4.137293460771284e-6 -0.0228077
5.77 -0.0227618 4.0518538523355555e-6 -0.0227658
5.78 -0.0227202 3.968184624222624e-6 -0.0227241
5.79 -0.0226787 3.8862489498615364e-6 -0.0226826
5.8 -0.0226374 3.8060107721908223e-6 -0.0226412
5.81 -0.0225962 3.7274347874942833e-6 -0.0226
5.82 -0.0225552 3.6504864295783916e-6 -0.0225589
5.83 -0.0225144 3.5751318542841275e-6 -0.022518
5.84 -0.0224737 3.501337924326e-6 -0.0224772
5.85 -0.0224331 3.4290721944514407e-6 -0.0224366
5.86 -0.0223927 3.358302896913638e-6 -0.0223961
5.87 -0.0223524 3.288998927251224e-6 -0.0223557
5.88 -0.0223123 3.221129830368179e-6 -0.0223155
5.89 -0.0222723 3.1546657869077066e-6 -0.0222755
5.8999999999999995 -0.0222325 3.0895775999137213e-6 -0.0222356
5.91 -0.0221928 3.0258366817738716e-6 -0.0221958
5.92 -0.0221533 2.9634150414381415e-6 -0.0221562
5.93 -0.0221139 2.90228527190709e-6 -0.0221168
5.9399999999999995 -0.0220746 2.8424205379841082e-6 -0.0220774
5.95 -0.0220355 2.7837945642859987e-6 -0.0220382
5.96 -0.0219965 2.7263816235064535e-6 -0.0219992
5.97 -0.0219576 2.6701565249269743e-6 -0.0219603
5.9799999999999995 -0.0219189 2.615094603170094e-6 -0.0219215
5.99 -0.0218803 2.5611717071896546e-6 -0.0218829
6. -0.0218419 2.508364189493191e-6 -0.0218444
6.01 -0.0218036 2.456648895591401e-6 -0.021806
6.02 -0.0217654 2.4060031536699906e-6 -0.0217678
6.03 -0.0217274 2.356404764479093e-6 -0.0217297
6.04 -0.0216895 2.3078319914357013e-6 -0.0216918
6.05 -0.0216517 2.260263550934535e-6 -0.021654
6.06 -0.0216141 2.2136786028629993e-6 -0.0216163
6.07 -0.0215766 2.1680567413158464e-6 -0.0215787
6.08 -0.0215392 2.123377985505353e-6 -0.0215413
6.09 -0.0215019 2.079622770862807e-6 -0.021504
6.1 -0.0214648 2.03677194032733e-6 -0.0214669
6.11 -0.0214278 1.9948067358180046e-6 -0.0214298
6.12 -0.021391 1.9537087898854663e-6 -0.0213929
6.13 -0.0213542 1.9134601175391026e-6 -0.0213561
6.14 -0.0213176 1.8740431082462135e-6 -0.0213195
6.15 -0.0212811 1.8354405180994326e-6 -0.021283
6.16 -0.0212448 1.797635462148898e-6 -0.0212466
6.17 -0.0212085 1.7606114068956139e-6 -0.0212103
6.18 -0.0211724 1.7243521629426808e-6 -0.0211742
6.1899999999999995 -0.0211364 1.6888418778009872e-6 -0.0211381
6.2 -0.0211006 1.6540650288461209e-6 -0.0211022
6.21 -0.0210648 1.620006416423313e-6 -0.0210665
6.22 -0.0210292 1.5866511570972417e-6 -0.0210308
6.2299999999999995 -0.0209937 1.5539846770436864e-6 -0.0209953
6.24 -0.0209583 1.5219927055799975e-6 -0.0209599
6.25 -0.0209231 1.4906612688314684e-6 -0.0209246
6.26 -0.0208879 1.4599766835307038e-6 -0.0208894
6.27 -0.0208529 1.4299255509472242e-6 -0.0208544
6.28 -0.020818 1.4004947509445112e-6 -0.0208194
6.29 -0.0207832 1.3716714361618352e-6 -0.0207846
6.3 -0.0207486 1.3434430263181891e-6 -0.0207499
6.31 -0.020714 1.3157972026357967e-6 -0.0207153
6.32 -0.0206796 1.2887219023806366e-6 -0.0206809
6.33 -0.0206452 1.2622053135175334e-6 -0.0206465
6.34 -0.020611 1.2362358694773678e-6 -0.0206123
6.35 -0.0205769 1.2108022440340802e-6 -0.0205781
6.36 -0.0205429 1.1858933462891156e-6 -0.0205441
6.37 -0.0205091 1.1614983157610739e-6 -0.0205102
6.38 -0.0204753 1.1376065175783022e-6 -0.0204765
6.39 -0.0204417 1.1142075377723121e-6 -0.0204428
6.4 -0.0204081 1.0912911786698538e-6 -0.0204092
6.41 -0.0203747 1.0688474543815934e-6 -0.0203758
6.42 -0.0203414 1.0468665863853257e-6 -0.0203424
6.43 -0.0203082 1.025338999201771e-6 -0.0203092
6.4399999999999995 -0.0202751 1.0042553161609682e-6 -0.0202761
6.45 -0.0202421 9.836063552573753e-7 -0.0202431
6.46 -0.0202092 9.633831250918066e-7 -0.0202102
6.47 -0.0201764 9.43576820898358e-7 -0.0201774
6.4799999999999995 -0.0201438 9.241788206545613e-7 -0.0201447
6.49 -0.0201112 9.051806812729897e-7 -0.0201121
6.5 -0.0200787 8.865741348726157e-7 -0.0200796
6.51 -0.0200464 8.683510851282201e-7 -0.0200473
6.52 -0.0200141 8.505036036962379e-7 -0.020015
6.53 -0.019982 8.330239267154103e-7 -0.0199828
6.54 -0.01995 8.159044513806812e-7 -0.0199508
6.55 -0.019918 7.9913773258878e-7 -0.0199188
6.56 -0.0198862 7.827164796540058e-7 -0.019887
6.57 -0.0198545 7.666335530927167e-7 -0.0198552
6.58 -0.0198228 7.508819614750938e-7 -0.0198236
6.59 -0.0197913 7.354548583427435e-7 -0.019792
6.6 -0.0197599 7.203455391907828e-7 -0.0197606
6.61 -0.0197285 7.055474385130253e-7 -0.0197292
6.62 -0.0196973 6.910541269089634e-7 -0.019698
6.63 -0.0196662 6.768593082512216e-7 -0.0196669
6.64 -0.0196351 6.629568169122387e-7 -0.0196358
6.65 -0.0196042 6.493406150489129e-7 -0.0196049
6.66 -0.0195734 6.360047899440062e-7 -0.019574
6.67 -0.0195426 6.229435514030979e-7 -0.0195433
6.68 -0.019512 6.101512292059418e-7 -0.0195126
6.6899999999999995 -0.0194815 5.976222706110694e-7 -0.0194821
6.7 -0.019451 5.853512379125242e-7 -0.0194516
6.71 -0.0194207 5.733328060476393e-7 -0.0194212
6.72 -0.0193904 5.6156176025477e-7 -0.019391
6.7299999999999995 -0.0193602 5.500329937799549e-7 -0.0193608
6.74 -0.0193302 5.387415056314589e-7 -0.0193307
6.75 -0.0193002 5.276823983812098e-7 -0.0193007
6.76 -0.0192703 5.168508760121236e-7 -0.0192708
6.77 -0.0192405 5.0624224181038e-7 -0.019241
6.78 -0.0192108 4.958518963016851e-7 -0.0192113
6.79 -0.0191812 4.856753352306134e-7 -0.0191817
6.8 -0.0191517 4.757081475821093e-7 -0.0191522
6.81 -0.0191223 4.659460136442819e-7 -0.0191227
6.82 -0.0190929 4.5638470311161335e-7 -0.0190934
6.83 -0.0190637 4.470200732277435e-7 -0.0190641
6.84 -0.0190345 4.378480669669883e-7 -0.019035
6.85 -0.0190055 4.2886471125379567e-7 -0.0190059
6.86 -0.0189765 4.200661152193318e-7 -0.0189769
6.87 -0.0189476 4.1144846849442737e-7 -0.018948
6.88 -0.0189188 4.030080395381124e-7 -0.0189192
6.89 -0.0188901 3.9474117400100625e-7 -0.0188905
6.9 -0.0188615 3.86644293122822e-7 -0.0188619
6.91 -0.018833 3.7871389216328055e-7 -0.0188333
6.92 -0.0188045 3.709465388657207e-7 -0.0188049
6.93 -0.0187761 3.633388719527362e-7 -0.0187765
6.9399999999999995 -0.0187479 3.5588759965315925e-7 -0.0187482
6.95 -0.0187197 3.485894982597361e-7 -0.01872
6.96 -0.0186916 3.414414107168564e-7 -0.0186919
6.97 -0.0186635 3.3444024523769736e-7 -0.0186639
6.9799999999999995 -0.0186356 3.2758297395017987e-7 -0.0186359
6.99 -0.0186078 3.208666315711235e-7 -0.0186081
7. -0.01858 3.1428831410801773e-7 -0.0185803
7.01 -0.0185523 3.0784517758782204e-7 -0.0185526
7.02 -0.0185247 3.015344368122411e-7 -0.018525
7.03 -0.0184972 2.953533641389124e-7 -0.0184975
7.04 -0.0184697 2.8929928828797033e-7 -0.01847
7.05 -0.0184424 2.833695931734483e-7 -0.0184427
7.06 -0.0184151 2.775617167590095e-7 -0.0184154
7.07 -0.0183879 2.718731499374893e-7 -0.0183882
7.08 -0.0183608 2.663014354337577e-7 -0.0183611
7.09 -0.0183338 2.608441667304073e-7 -0.018334
7.1 -0.0183068 2.554989870157972e-7 -0.0183071
7.11 -0.0182799 2.502635881539809e-7 -0.0182802
7.12 -0.0182531 2.4513570967606425e-7 -0.0182534
7.13 -0.0182264 2.4011313779253876e-7 -0.0182266
7.14 -0.0181998 2.351937044261627e-7 -0.0182
7.15 -0.0181732 2.303752862649511e-7 -0.0181734
7.16 -0.0181467 2.2565580383486195e-7 -0.0181469
7.17 -0.0181203 2.2103322059175945e-7 -0.0181205
7.18 -0.018094 2.1650554203226e-7 -0.0180942
7.1899999999999995 -0.0180677 2.1207081482306137e-7 -0.0180679
7.2 -0.0180416 2.0772712594837022e-7 -0.0180418
7.21 -0.0180155 2.0347260187505247e-7 -0.0180157
7.22 -0.0179894 1.9930540773513078e-7 -0.0179896
7.2299999999999995 -0.0179635 1.9522374652527502e-7 -0.0179637
7.24 -0.0179376 1.9122585832292438e-7 -0.0179378
7.25 -0.0179118 1.8731001951869922e-7 -0.017912
7.26 -0.0178861 1.834745420647562e-7 -0.0178863
7.27 -0.0178604 1.797177727387622e-7 -0.0178606
7.28 -0.0178349 1.7603809242315452e-7 -0.017835
7.29 -0.0178094 1.7243391539937358e-7 -0.0178095
7.3 -0.0177839 1.6890368865674956e-7 -0.0177841
7.31 -0.0177586 1.65445891215745e-7 -0.0177587
7.32 -0.0177333 1.6205903346524772e-7 -0.0177334
7.33 -0.0177081 1.58741656513626e-7 -0.0177082
7.34 -0.0176829 1.5549233155325313e-7 -0.0176831
7.35 -0.0176579 1.5230965923822746e-7 -0.017658
7.36 -0.0176329 1.4919226907500768e-7 -0.017633
7.37 -0.0176079 1.4613881882569763e-7 -0.0176081
7.38 -0.0175831 1.4314799392371276e-7 -0.0175832
7.39 -0.0175583 1.4021850690157565e-7 -0.0175584
7.4 -0.0175336 1.373490968305835e-7 -0.0175337
7.41 -0.0175089 1.3453852877210321e-7 -0.0175091
7.42 -0.0174844 1.3178559324024837e-7 -0.0174845
7.43 -0.0174599 1.290891056757054e-7 -0.01746
7.4399999999999995 -0.0174354 1.2644790593047328e-7 -0.0174355
7.45 -0.017411 1.2386085776329086e-7 -0.0174112
7.46 -0.0173867 1.213268483455301e-7 -0.0173869
7.47 -0.0173625 1.1884478777733405e-7 -0.0173626
7.4799999999999995 -0.0173383 1.1641360861379109e-7 -0.0173385
7.49 -0.0173142 1.1403226540093217e-7 -0.0173144
7.5 -0.0172902 1.1169973422135001e-7 -0.0172903
7.51 -0.0172662 1.0941501224923604e-7 -0.0172664
7.52 -0.0172424 1.0717711731464364e-7 -0.0172425
7.53 -0.0172185 1.0498508747678216e-7 -0.0172186
7.54 -0.0171948 1.0283798060615612e-7 -0.0171949
7.55 -0.0171711 1.0073487397536286e-7 -0.0171712
7.56 -0.0171474 9.867486385837208e-8 -0.0171475
7.57 -0.0171239 9.665706513810749e-8 -0.0171239
7.58 -0.0171003 9.46806109221608e-8 -0.0171004
7.59 -0.0170769 9.274465216646548e-8 -0.017077
7.6 -0.0170535 9.084835730676866e-8 -0.0170536
7.61 -0.0170302 8.899091189773573e-8 -0.0170303
7.62 -0.017007 8.717151825953175e-8 -0.0170071
7.63 -0.0169838 8.53893951317207e-8 -0.0169839
7.64 -0.0169607 8.364377733433446e-8 -0.0169608
7.65 -0.0169376 8.193391543595935e-8 -0.0169377
7.66 -0.0169146 8.025907542869682e-8 -0.0169147
7.67 -0.0168917 7.861853840985214e-8 -0.0168918
7.68 -0.0168688 7.701160027021538e-8 -0.0168689
7.6899999999999995 -0.016846 7.543757138879454e-8 -0.0168461
7.7 -0.0168233 7.389577633386788e-8 -0.0168233
7.71 -0.0168006 7.238555357022509e-8 -0.0168007
7.72 -0.016778 7.090625517246606e-8 -0.016778
7.7299999999999995 -0.0167554 6.945724654423483e-8 -0.0167555
7.74 -0.0167329 6.803790614326282e-8 -0.016733
7.75 -0.0167105 6.664762521210244e-8 -0.0167105
7.76 -0.0166881 6.528580751443087e-8 -0.0166881
7.77 -0.0166658 6.395186907681084e-8 -0.0166658
7.78 -0.0166435 6.264523793579319e-8 -0.0166436
7.79 -0.0166213 6.136535389025151e-8 -0.0166214
7.8 -0.0165992 6.011166825883883e-8 -0.0165992
7.81 -0.0165771 5.888364364246187e-8 -0.0165771
7.82 -0.0165551 5.7680753691667176e-8 -0.0165551
7.83 -0.0165331 5.650248287883843e-8 -0.0165332
7.84 -0.0165112 5.5348326275103455e-8 -0.0165112
7.85 -0.0164893 5.4217789331855066e-8 -0.0164894
7.86 -0.0164676 5.311038766678881e-8 -0.0164676
7.87 -0.0164458 5.2025646854364565e-8 -0.0164459
7.88 -0.0164241 5.096310222059913e-8 -0.0164242
7.89 -0.0164025 4.992229864210151e-8 -0.0164026
7.9 -0.016381 4.8902790349261724e-8 -0.016381
7.91 -0.0163595 4.790414073350783e-8 -0.0163595
7.92 -0.016338 4.6925922158545405e-8 -0.0163381
7.93 -0.0163166 4.5967715775498934e-8 -0.0163167
7.94 -0.0162953 4.502911134187233e-8 -0.0162953
7.95 -0.016274 4.410970704425089e-8 -0.0162741
7.96 -0.0162528 4.320910932466559e-8 -0.0162528
7.97 -0.0162316 4.232693271054522e-8 -0.0162317
7.9799999999999995 -0.0162105 4.14627996481813e-8 -0.0162106
7.99 -0.0161895 4.061634033963289e-8 -0.0161895
8. -0.0161685 3.978719258300052e-8 -0.0161685
8.01 -0.0161475 3.8975001615998524e-8 -0.0161476
8.02 -0.0161266 3.8179419962758544e-8 -0.0161267
8.03 -0.0161058 3.740010728379638e-8 -0.0161058
8.04 -0.016085 3.6636730229077115e-8 -0.016085
8.05 -0.0160643 3.5888962294113946e-8 -0.0160643
8.06 -0.0160436 3.515648367903884e-8 -0.0160436
8.07 -0.016023 3.443898115058135e-8 -0.016023
8.08 -0.0160024 3.373614790689813e-8 -0.0160024
8.09 -0.0159819 3.3047683445191975e-8 -0.0159819
8.1 -0.0159614 3.2373293432063584e-8 -0.0159614
8.11 -0.015941 3.171268957653914e-8 -0.015941
8.12 -0.0159206 3.10655895057185e-8 -0.0159207
8.13 -0.0159003 3.0431716642989446e-8 -0.0159004
8.14 -0.0158801 2.9810800088755656e-8 -0.0158801
8.15 -0.0158599 2.9202574503624687e-8 -0.0158599
8.16 -0.0158397 2.86067799940072e-8 -0.0158397
8.17 -0.0158196 2.8023162000075903e-8 -0.0158196
8.18 -0.0157996 2.7451471186036076e-8 -0.0157996
8.19 -0.0157796 2.689146333265966e-8 -0.0157796
8.2 -0.0157596 2.63428992320361e-8 -0.0157596
8.209999999999999 -0.0157397 2.58055445844941e-8 -0.0157397
8.22 -0.0157199 2.527916989764922e-8 -0.0157199
8.23 -0.0157001 2.4763550387533986e-8 -0.0157001
8.24 -0.0156803 2.4258465881765947e-8 -0.0156803
8.25 -0.0156606 2.3763700724713423e-8 -0.0156606
8.26 -0.015641 2.3279043684616203e-8 -0.015641
8.27 -0.0156214 2.2804287862621423e-8 -0.0156214
8.28 -0.0156018 2.2339230603694748e-8 -0.0156018
8.29 -0.0155823 2.1883673409368232e-8 -0.0155823
8.3 -0.0155629 2.1437421852286716e-8 -0.0155629
8.31 -0.0155435 2.1000285492516086e-8 -0.0155435
8.32 -0.0155241 2.0572077795575767e-8 -0.0155241
8.33 -0.0155048 2.01526160521614e-8 -0.0155048
8.34 -0.0154855 1.9741721299521527e-8 -0.0154856
8.35 -0.0154663 1.933921824445468e-8 -0.0154664
8.36 -0.0154472 1.8944935187893167e-8 -0.0154472
8.37 -0.0154281 1.8558703951040886e-8 -0.0154281
8.38 -0.015409 1.818035980303288e-8 -0.015409
8.39 -0.01539 1.7809741390085664e-8 -0.01539
8.4 -0.015371 1.7446690666106496e-8 -0.015371
8.41 -0.0153521 1.7091052824732754e-8 -0.0153521
8.42 -0.0153332 1.674267623277091e-8 -0.0153332
8.43 -0.0153144 1.6401412365006596e-8 -0.0153144
8.44 -0.0152956 1.6067115740357318e-8 -0.0152956
8.45 -0.0152768 1.573964385934011e-8 -0.0152768
8.459999999999999 -0.0152581 1.541885714282703e-8 -0.0152581
8.47 -0.0152395 1.5104618872061728e-8 -0.0152395
8.48 -0.0152209 1.479679512991148e-8 -0.0152209
8.49 -0.0152023 1.4495254743328296e-8 -0.0152023
8.5 -0.0151838 1.4199869226995234e-8 -0.0151838
8.51 -0.0151653 1.3910512728132654e-8 -0.0151654
8.52 -0.0151469 1.3627061972440766e-8 -0.0151469
8.53 -0.0151285 1.3349396211154987e-8 -0.0151286
8.54 -0.0151102 1.3077397169191095e-8 -0.0151102
8.55 -0.0150919 1.281094899435768e-8 -0.0150919
8.56 -0.0150737 1.254993820761411e-8 -0.0150737
8.57 -0.0150555 1.2294253654351775e-8 -0.0150555
8.58 -0.0150373 1.2043786456678358e-8 -0.0150373
8.59 -0.0150192 1.1798429966683796e-8 -0.0150192
8.6 -0.0150011 1.1558079720667945e-8 -0.0150011
8.61 -0.0149831 1.1322633394310019e-8 -0.0149831
8.62 -0.0149651 1.1091990758760399e-8 -0.0149651
8.63 -0.0149472 1.0866053637635795e-8 -0.0149472
8.64 -0.0149293 1.0644725864899215e-8 -0.0149293
8.65 -0.0149114 1.0427913243606098e-8 -0.0149115
8.66 -0.0148936 1.0215523505499342e-8 -0.0148936
8.67 -0.0148759 1.0007466271435274e-8 -0.0148759
8.68 -0.0148581 9.803653012623563e-9 -0.0148582
8.69 -0.0148405 9.603997012664307e-9 -0.0148405
8.7 -0.0148228 9.408413330365827e-9 -0.0148228
8.71 -0.0148052 9.21681876332705e-9 -0.0148052
8.72 -0.0147877 9.02913181226891e-9 -0.0147877
8.73 -0.0147702 8.845272646098832e-9 -0.0147702
8.74 -0.0147527 8.665163067693835e-9 -0.0147527
8.75 -0.0147352 8.488726480386957e-9 -0.0147353
8.76 -0.0147179 8.315887855142702e-9 -0.0147179
8.77 -0.0147005 8.146573698407255e-9 -0.0147005
8.78 -0.0146832 7.980712020619594e-9 -0.0146832
8.79 -0.0146659 7.818232305369835e-9 -0.0146659
8.8 -0.0146487 7.659065479191468e-9 -0.0146487
8.81 -0.0146315 7.5031438819746e-9 -0.0146315
8.82 -0.0146144 7.350401237986951e-9 -0.0146144
8.83 -0.0145973 7.200772627490684e-9 -0.0145973
8.84 -0.0145802 7.054194458942339e-9 -0.0145802
8.85 -0.0145632 6.910604441764049e-9 -0.0145632
8.86 -0.0145462 6.7699415596742155e-9 -0.0145462
8.87 -0.0145292 6.632146044566155e-9 -0.0145293
8.88 -0.0145123 6.497159350923365e-9 -0.0145123
8.89 -0.0144955 6.364924130760534e-9 -0.0144955
8.9 -0.0144786 6.235384209079096e-9 -0.0144787
8.91 -0.0144619 6.108484559827184e-9 -0.0144619
8.92 -0.0144451 5.984171282353299e-9 -0.0144451
8.93 -0.0144284 5.862391578343605e-9 -0.0144284
8.94 -0.0144117 5.743093729232913e-9 -0.0144117
8.95 -0.0143951 5.626227074079573e-9 -0.0143951
8.96 -0.0143785 5.511741987894732e-9 -0.0143785
8.97 -0.0143619 5.399589860416679e-9 -0.0143619
8.98 -0.0143454 5.289723075320872e-9 -0.0143454
8.99 -0.0143289 5.182094989857026e-9 -0.0143289
9. -0.0143125 5.0766599149042094e-9 -0.0143125
9.01 -0.0142961 4.973373095435431e-9 -0.0142961
9.02 -0.0142797 4.872190691383311e-9 -0.0142797
9.03 -0.0142634 4.773069758898536e-9 -0.0142634
9.04 -0.0142471 4.675968231993062e-9 -0.0142471
9.05 -0.0142309 4.580844904560084e-9 -0.0142309
9.06 -0.0142146 4.4876594127631545e-9 -0.0142146
9.07 -0.0141985 4.3963722177866005e-9 -0.0141985
9.08 -0.0141823 4.306944588940116e-9 -0.0141823
9.09 -0.0141662 4.219338587110025e-9 -0.0141662
9.1 -0.0141501 4.133517048550158e-9 -0.0141501
9.11 -0.0141341 4.049443569005357e-9 -0.0141341
9.12 -0.0141181 3.967082488160752e-9 -0.0141181
9.13 -0.0141021 3.886398874410113e-9 -0.0141021
9.14 -0.0140862 3.8073585099367725e-9 -0.0140862
9.15 -0.0140703 3.729927876100512e-9 -0.0140703
9.16 -0.0140545 3.6540741391243704e-9 -0.0140545
9.17 -0.0140387 3.5797651360750208e-9 -0.0140387
9.18 -0.0140229 3.506969361130743e-9 -0.0140229
9.19 -0.0140071 3.435655952131086e-9 -0.0140071
9.2 -0.0139914 3.365794677402404e-9 -0.0139914
9.21 -0.0139757 3.297355922853601e-9 -0.0139757
9.22 -0.0139601 3.2303106793366002e-9 -0.0139601
9.23 -0.0139445 3.164630530265903e-9 -0.0139445
9.24 -0.0139289 3.1002876394921604e-9 -0.0139289
9.25 -0.0139134 3.0372547394243613e-9 -0.0139134
9.26 -0.0138979 2.97550511939559e-9 -0.0138979
9.27 -0.0138824 2.9150126142673355e-9 -0.0138824
9.28 -0.013867 2.8557515932674578e-9 -0.013867
9.29 -0.0138516 2.7976969490570044e-9 -0.0138516
9.3 -0.0138362 2.7408240870211608e-9 -0.0138362
9.31 -0.0138209 2.685108914779797e-9 -0.0138209
9.32 -0.0138056 2.630527831912942e-9 -0.0138056
9.33 -0.0137903 2.5770577198969746e-9 -0.0137903
9.34 -0.0137751 2.52467593224705e-9 -0.0137751
9.35 -0.0137599 2.4733602848615814e-9 -0.0137599
9.36 -0.0137448 2.423089046564618e-9 -0.0137448
9.37 -0.0137296 2.373840929842068e-9 -0.0137296
9.38 -0.0137145 2.3255950817677477e-9 -0.0137145
9.39 -0.0136995 2.278331075115433e-9 -0.0136995
9.4 -0.0136845 2.23202889965296e-9 -0.0136845
9.41 -0.0136695 2.186668953614797e-9 -0.0136695
9.42 -0.0136545 2.1422320353493114e-9 -0.0136545
9.43 -0.0136396 2.0986993351371716e-9 -0.0136396
9.44 -0.0136247 2.05605242717739e-9 -0.0136247
9.45 -0.0136098 2.0142732617375437e-9 -0.0136098
9.46 -0.013595 1.9733441574647965e-9 -0.013595
9.47 -0.0135802 1.933247793854479e-9 -0.0135802
9.48 -0.0135654 1.8939672038728656e-9 -0.0135654
9.49 -0.0135507 1.8554857667311422e-9 -0.0135507
9.5 -0.013536 1.8177872008073385e-9 -0.013536
9.51 -0.0135213 1.7808555567132446e-9 -0.0135213
9.52 -0.0135067 1.7446752105033222e-9 -0.0135067
9.53 -0.0134921 1.7092308570226922e-9 -0.0134921
9.54 -0.0134775 1.6745075033913525e-9 -0.0134775
9.55 -0.0134629 1.640490462621821e-9 -0.0134629
9.56 -0.0134484 1.6071653473674966e-9 -0.0134484
9.57 -0.013434 1.5745180637989751e-9 -0.013434
9.58 -0.0134195 1.5425348056058081e-9 -0.0134195
9.59 -0.0134051 1.511202048121039e-9 -0.0134051
9.6 -0.0133907 1.4805065425660425e-9 -0.0133907
9.61 -0.0133763 1.4504353104131837e-9 -0.0133763
9.62 -0.013362 1.4209756378638826e-9 -0.013362
9.63 -0.0133477 1.3921150704397155e-9 -0.0133477
9.64 -0.0133335 1.3638414076842576e-9 -0.0133335
9.65 -0.0133192 1.336142697973329e-9 -0.0133192
9.66 -0.013305 1.3090072334315086e-9 -0.013305
9.67 -0.0132909 1.282423544952675e-9 -0.0132909
9.68 -0.0132767 1.2563803973224595e-9 -0.0132767
9.69 -0.0132626 1.230866784440523e-9 -0.0132626
9.7 -0.0132485 1.2058719246406065e-9 -0.0132485
9.71 -0.0132345 1.1813852561063458e-9 -0.0132345
9.72 -0.0132204 1.1573964323809178e-9 -0.0132204
9.73 -0.0132064 1.1338953179685183e-9 -0.0132064
9.74 -0.0131925 1.1108719840258887e-9 -0.0131925
9.75 -0.0131785 1.0883167041419696e-9 -0.0131785
9.76 -0.0131646 1.0662199502039075e-9 -0.0131646
9.77 -0.0131508 1.044572388347633e-9 -0.0131508
9.78 -0.0131369 1.023364874991287e-9 -0.0131369
9.79 -0.0131231 1.002588452949785e-9 -0.0131231
9.8 -0.0131093 9.822343476288599e-10 -0.0131093
9.81 -0.0130956 9.622939632969772e-10 -0.0130956
9.82 -0.0130818 9.427588794334652e-10 -0.0130818
9.83 -0.0130681 9.236208471513774e-10 -0.0130681
9.84 -0.0130545 9.048717856934977e-10 -0.0130545
9.85 -0.0130408 8.865037790000126e-10 -0.0130408
9.86 -0.0130272 8.685090723463767e-10 -0.0130272
9.87 -0.0130136 8.508800690499355e-10 -0.0130136
9.88 -0.0130001 8.336093272438913e-10 -0.0130001
9.89 -0.0129865 8.166895567172509e-10 -0.0129865
9.9 -0.012973 8.001136158193611e-10 -0.012973
9.91 -0.0129596 7.838745084277636e-10 -0.0129596
9.92 -0.0129461 7.679653809780305e-10 -0.0129461
9.93 -0.0129327 7.523795195543307e-10 -0.0129327
9.94 -0.0129193 7.371103470394733e-10 -0.0129193
9.95 -0.0129059 7.221514203232173e-10 -0.0129059
9.96 -0.0128926 7.074964275676463e-10 -0.0128926
9.97 -0.0128793 6.931391855284585e-10 -0.0128793
9.98 -0.012866 6.790736369309843e-10 -0.012866
9.99 -0.0128528 6.652938478998657e-10 -0.0128528
10. -0.0128395 6.517940054412582e-10 -0.0128395

